Load Balancing-based Topology Adaptation for Integrated Access and Backhaul Networks

Integrated access and backhaul (IAB) technology is a flexible solution for network densification. IAB nodes can also be deployed in moving nodes such as buses and trains, i.e., mobile IAB (mIAB). As mIAB nodes can move around the coverage area, the connection between mIAB nodes and their parent macro base stations (BSs), IAB donor, is sometimes required to change in order to keep an acceptable backhaul link, the so called topology adaptation (TA). The change from one IAB donor to another may strongly impact the system load distribution, possibly causing unsatisfactory backhaul service due to the lack of radio resources. Based on this, TA should consider both backhaul link quality and traffic load. In this work, we propose a load balancing algorithm based on TA for IAB networks, and compare it with an approach in which TA is triggered based on reference signal received power (RSRP) only. The results show that our proposed algorithm improves the passengers worst connections throughput in uplink (UL) and, more modestly, also in downlink (DL), without impairing the pedestrian quality of service (QoS) significantly.

==> figs/Architecture-functions.tikz <==
%\documentclass{standalone}
%
%\usepackage[utf8]{inputenc} % Use this if the file is encoded with utf-8
%\usepackage{lmodern}  % Very good to use with the fontenc package to generate good PDFs
%\usepackage[T1]{fontenc}  % Important. See http://tex.stackexchange.com/questions/664/why-should-i-use-usepackaget1fontenc
%\usepackage{amsmath,amssymb} % Part of AMS-LaTeX
%% One of the good things of the amsmath package is the math enviroments matrix, pmatrix, bmatrix, Bmatrix, vmatrix and Vmatrix
%\usepackage{tikz}
%\usetikzlibrary{positioning}
%\usetikzlibrary{shadows}
%\usetikzlibrary{backgrounds}
%\usetikzlibrary{shapes}
%\usetikzlibrary{shapes.multipart}
%\usetikzlibrary{matrix}
%\usetikzlibrary{intersections}
%\usetikzlibrary{fit}
%\usetikzlibrary{calc}
%\usetikzlibrary{chains}
%\usetikzlibrary{scopes}
%% \usetikzlibrary{decorations.pathmorphing}
%\usetikzlibrary{decorations.pathreplacing}
%
%% My custom package with my math definitions
%% Located at /home/darlan/Dropbox/Arquivos de Instalação/Latex_Packages/MathDefinitions.sty
%\usepackage{MathDefinitions}
%
%\begin{document}
\resizebox{0.8\columnwidth}{!}{%
\begin{tikzpicture}
  % \pgfdeclarelayer{background}
  % \pgfdeclarelayer{foreground}
  % \pgfsetlayers{background,main,foreground}

  % Styles
  \tikzset{node box/.style={draw, fill=gray!10, text=black, thick}}
  \colorlet{IabColor}{blue!55!black}
  \colorlet{cloud color}{gray}
  \colorlet{wireless backhaul color}{green!60!black}
  \colorlet{wireless access color}{orange}

  % \draw[help lines, opacity=0.2] (-5, -5) grid (5, 5);
  \path (0,0) -- (1,1);
  
  { [start chain=chain1, node distance=5mm]
    \node[on chain, node box] at (-2.5, 3) {CU-CP};
    \node[on chain, node box] {CU-CP};
    \node[on chain, node box] {Other Functions};
  }

  { [on background layer]
    % Cloud
    \node [very thick, cloud color, below=-4mm of chain1-2.south east, cloud, draw, cloud puffs=36,cloud puff arc=110, inner ysep=1em, minimum width=7cm] (cloud) {};
  }

  { [very thick, cloud color]
  \draw (cloud.south) -- ++(200:1.5cm) node[anchor=north, node box] (DonorDU1) {DU};
  \draw (cloud.south) -- ++(-20:1.5cm) node[anchor=north, node box] (DonorDU2) {DU};
  }

  % Box surrounding IAB Donor
  \node[draw, cloud color, very thick, fit=(chain1-1)(chain1-3)(DonorDU1)(cloud), inner sep=2mm] (IabDonorBox) {};
  \node[above=1mm of IabDonorBox.north west, anchor=south west] {IAB Donor};

  % CN Node
  \node[node box, above=1cm of IabDonorBox, minimum width=1.5cm, minimum height=1.7em] (CN) {CN};

  % CN to IAB Donor box arrow
  \draw[very thick] (CN) -- (IabDonorBox);
  
  { [IabColor]
    % IAB Node 1
    \draw (DonorDU1.south) ++(220:2.3) node[node box] (IAB Node 1 MT) {MT};
    \node[node box, below=2mm of IAB Node 1 MT] (IAB Node 1 DU) {DU};
    \node[draw, thick, fit=(IAB Node 1 MT)(IAB Node 1 DU)] (IAB Node 1 Box) {};
    \node[right=0mm of IAB Node 1 Box.south east, anchor=south west, text width=8mm, text centered, outer sep=0] {IAB node};

    % IAB Node 2
    \node[node box, right=2cm of IAB Node 1 MT] (IAB Node 2 MT) {MT};
    \node[node box, below=2mm of IAB Node 2 MT] (IAB Node 2 DU) {DU};
    \node[draw, thick, fit=(IAB Node 2 MT)(IAB Node 2 DU)] (IAB Node 2 Box) {};

    % IAB Node 2-1
    \node[node box] (IAB Node 2-1 MT) at ($(IAB Node 2 Box.south)+(230:1.6cm)$) {MT};
    \node[node box, below=2mm of IAB Node 2-1 MT] (IAB Node 2-1 DU) {DU};
    \node[draw, thick, fit=(IAB Node 2-1 MT)(IAB Node 2-1 DU)] (IAB Node 2-1 Box) {};

    % IAB Node 2-2
    \node[node box] (IAB Node 2-2 MT) at ($(IAB Node 2 Box.south)+(310:1.6cm)$) {MT};
    \node[node box, below=2mm of IAB Node 2-2 MT] (IAB Node 2-2 DU) {DU};
    \node[draw, thick, fit=(IAB Node 2-2 MT)(IAB Node 2-2 DU)] (IAB Node 2-2 Box) {};
    
    % IAB Node 3
    \node[node box, right=2cm of IAB Node 2 MT] (IAB Node 3 MT) {MT};
    \node[node box, below=2mm of IAB Node 3 MT] (IAB Node 3 DU) {DU};
    \node[draw, thick, fit=(IAB Node 3 MT)(IAB Node 3 DU)] (IAB Node 3 Box) {};
  }
  
  % Wireless backhaul arrows
  { [wireless backhaul color, -latex, very thick]
    \draw (DonorDU1.south) -- (IAB Node 1 Box.north) node[above, anchor=south east, xshift=4mm, text width=2cm, text centered] {Wireless backhaul};

    \draw (DonorDU1.south) -- (IAB Node 2 Box.north);
    \draw (DonorDU2.south) -- (IAB Node 3 Box.north);
    \draw (IAB Node 2 Box.south) -- (IAB Node 2-1 Box.north);
    \draw (IAB Node 2 Box.south) -- (IAB Node 2-2 Box.north);
  }

  % UEs
  \node[node box, below=1cm of IAB Node 1 Box] (UE1) {UE};
  \node[node box, below=1cm of IAB Node 3 Box] (UE2) {UE};
  \node[node box, below=1cm of IAB Node 2-1 Box] (UE3) {UE};

  % Wireless access arrows
  { [wireless access color, -latex, very thick]
    \draw (IAB Node 1 Box) -- node[text width=1.3cm, text centered, left] {Wireless access} (UE1);
    \draw (IAB Node 3 Box) -- (UE2);
    \draw (IAB Node 2-1 Box) -- (UE3);
  }
  
\end{tikzpicture}
}
%\end{document}
%
%%%% Local Variables:
%%%% mode: tikz
%%%% TeX-PDF-mode: t
%%%% TeX-master: t
%%%% End:



==> figs/plots/data/ALL_cdf_throughput_third_time_simulation_PASS_DL.csv <==
LB_0_Pass_T1_x,LB_0_Pass_T1_y,LB_0_Pass_T2_x,LB_0_Pass_T2_y,LB_0_Pass_T3_x,LB_0_Pass_T3_y,LB_1_Pass_T1_x,LB_1_Pass_T1_y,LB_1_Pass_T2_x,LB_1_Pass_T2_y,LB_1_Pass_T3_x,LB_1_Pass_T3_y
4.167013860468597,0.0125,3.4088891240675454,0.0041666666666666,4.309301459442969,0.0125,4.038276424379308,0.0041666666666666,3.45334624378682,0.0125,4.142273671827093,0.0125
4.185808656154192,0.0166666666666666,3.4305938170016304,0.0083333333333333,4.331484994332503,0.0166666666666666,4.057986650348925,0.0083333333333333,3.476914841695863,0.0166666666666666,4.163664979913567,0.0249999999999999
4.204603451839787,0.0249999999999999,3.452298509935715,0.0125,4.353668529222037,0.0166666666666666,4.07769687631854,0.0125,3.5004834396049067,0.0208333333333333,4.185056288000042,0.0249999999999999
4.223398247525382,0.0249999999999999,3.4740032028698,0.0166666666666666,4.375852064111571,0.0208333333333333,4.097407102288155,0.0125,3.52405203751395,0.0249999999999999,4.206447596086516,0.0333333333333333
4.242193043210977,0.0291666666666666,3.4957078958038843,0.0208333333333333,4.398035599001105,0.0249999999999999,4.117117328257772,0.0125,3.5476206354229936,0.0249999999999999,4.227838904172991,0.0375
4.260987838896573,0.0291666666666666,3.517412588737969,0.0249999999999999,4.420219133890639,0.0416666666666666,4.136827554227387,0.0125,3.5711892333320367,0.0249999999999999,4.249230212259466,0.0375
4.279782634582168,0.0291666666666666,3.5391172816720537,0.0375,4.442402668780173,0.0458333333333333,4.156537780197003,0.0249999999999999,3.5947578312410804,0.0249999999999999,4.27062152034594,0.0375
4.298577430267764,0.0291666666666666,3.5608219746061387,0.0458333333333333,4.464586203669708,0.0666666666666666,4.1762480061666185,0.0291666666666666,3.618326429150124,0.0249999999999999,4.292012828432415,0.0375
4.317372225953358,0.0375,3.582526667540223,0.0499999999999999,4.486769738559241,0.0833333333333333,4.195958232136234,0.0375,3.6418950270591672,0.0249999999999999,4.313404136518889,0.0375
4.336167021638953,0.0541666666666666,3.604231360474308,0.0625,4.508953273448776,0.0999999999999999,4.21566845810585,0.0499999999999999,3.6654636249682095,0.0249999999999999,4.334795444605364,0.0458333333333333
4.354961817324549,0.0625,3.6259360534083926,0.0708333333333333,4.531136808338309,0.1166666666666666,4.2353786840754655,0.0499999999999999,3.689032222877254,0.0291666666666666,4.356186752691839,0.0458333333333333
4.373756613010144,0.0666666666666666,3.6476407463424776,0.075,4.553320343227844,0.1458333333333333,4.255088910045082,0.0499999999999999,3.7126008207862977,0.0333333333333333,4.377578060778313,0.0458333333333333
4.39255140869574,0.0791666666666666,3.669345439276562,0.0916666666666666,4.575503878117377,0.1625,4.274799136014697,0.0499999999999999,3.736169418695341,0.0333333333333333,4.398969368864788,0.0458333333333333
4.411346204381334,0.0916666666666666,3.691050132210647,0.0958333333333333,4.597687413006912,0.1708333333333333,4.294509361984312,0.0499999999999999,3.759738016604384,0.0416666666666666,4.420360676951262,0.0458333333333333
4.4301410000669295,0.1041666666666666,3.712754825144732,0.0999999999999999,4.6198709478964455,0.1916666666666666,4.314219587953929,0.0499999999999999,3.783306614513428,0.0541666666666666,4.441751985037737,0.0458333333333333
4.448935795752525,0.1208333333333333,3.734459518078817,0.1291666666666666,4.64205448278598,0.1958333333333333,4.333929813923544,0.0666666666666666,3.806875212422472,0.0541666666666666,4.463143293124212,0.0458333333333333
4.46773059143812,0.1208333333333333,3.756164211012901,0.1416666666666667,4.664238017675514,0.2208333333333333,4.353640039893159,0.0708333333333333,3.8304438103315146,0.0625,4.484534601210686,0.0499999999999999
4.486525387123716,0.1291666666666666,3.777868903946986,0.1583333333333333,4.686421552565048,0.2458333333333333,4.373350265862776,0.0791666666666666,3.8540124082405582,0.0666666666666666,4.505925909297161,0.0791666666666666
4.50532018280931,0.1333333333333333,3.7995735968810704,0.1708333333333333,4.708605087454582,0.2624999999999999,4.393060491832391,0.0916666666666666,3.8775810061496014,0.075,4.527317217383635,0.0958333333333333
4.5241149784949055,0.1416666666666667,3.8212782898151554,0.1875,4.730788622344116,0.3041666666666666,4.412770717802006,0.0999999999999999,3.901149604058645,0.0916666666666666,4.54870852547011,0.1041666666666666
4.542909774180501,0.1625,3.84298298274924,0.1875,4.75297215723365,0.3125,4.432480943771623,0.0999999999999999,3.924718201967688,0.0916666666666666,4.570099833556585,0.125
4.561704569866096,0.175,3.864687675683325,0.2041666666666667,4.775155692123184,0.3458333333333333,4.452191169741238,0.1083333333333333,3.948286799876732,0.1041666666666666,4.591491141643059,0.1291666666666666
4.580499365551692,0.2041666666666667,3.886392368617409,0.2166666666666666,4.797339227012718,0.3541666666666666,4.471901395710854,0.1083333333333333,3.971855397785776,0.1208333333333333,4.6128824497295335,0.1291666666666666
4.599294161237287,0.225,3.9080970615514943,0.2166666666666666,4.8195227619022525,0.3625,4.49161162168047,0.1166666666666666,3.9954239956948174,0.1375,4.634273757816008,0.1291666666666666
4.618088956922882,0.2416666666666666,3.929801754485579,0.2375,4.841706296791786,0.3833333333333333,4.511321847650085,0.1208333333333333,4.018992593603862,0.15,4.6556650659024825,0.1375
4.636883752608477,0.2541666666666666,3.951506447419664,0.25,4.863889831681321,0.3958333333333333,4.531032073619701,0.1375,4.042561191512906,0.1791666666666666,4.6770563739889575,0.1416666666666667
4.655678548294072,0.2875,3.973211140353748,0.2666666666666666,4.886073366570854,0.4166666666666666,4.5507422995893165,0.1458333333333333,4.066129789421949,0.1833333333333333,4.698447682075432,0.15
4.674473343979668,0.3291666666666666,3.994915833287833,0.2833333333333333,4.908256901460389,0.4458333333333333,4.570452525558933,0.1541666666666666,4.089698387330992,0.1875,4.719838990161906,0.1791666666666666
4.693268139665263,0.3416666666666667,4.016620526221918,0.3083333333333333,4.930440436349922,0.4708333333333333,4.590162751528548,0.1875,4.113266985240036,0.2166666666666666,4.7412302982483805,0.2166666666666666
4.712062935350858,0.3666666666666666,4.038325219156002,0.3416666666666667,4.952623971239456,0.475,4.609872977498164,0.2125,4.13683558314908,0.2333333333333333,4.762621606334855,0.2458333333333333
4.730857731036453,0.3833333333333333,4.060029912090087,0.3666666666666666,4.974807506128991,0.4791666666666666,4.62958320346778,0.2333333333333333,4.160404181058123,0.25,4.78401291442133,0.2624999999999999
4.749652526722048,0.3958333333333333,4.081734605024172,0.3833333333333333,4.996991041018525,0.4875,4.649293429437395,0.2458333333333333,4.183972778967166,0.2791666666666667,4.805404222507804,0.3
4.768447322407644,0.4125,4.103439297958257,0.4041666666666667,5.019174575908059,0.5083333333333333,4.6690036554070105,0.2833333333333333,4.207541376876209,0.3166666666666666,4.826795530594279,0.3416666666666667
4.787242118093239,0.4333333333333333,4.125143990892341,0.4375,5.041358110797592,0.525,4.688713881376627,0.3125,4.231109974785253,0.3541666666666666,4.848186838680753,0.375
4.806036913778835,0.4583333333333333,4.146848683826426,0.475,5.063541645687127,0.5333333333333333,4.708424107346242,0.35,4.254678572694297,0.3916666666666666,4.869578146767228,0.3999999999999999
4.824831709464429,0.4791666666666666,4.168553376760511,0.5291666666666667,5.085725180576661,0.5416666666666666,4.728134333315857,0.3541666666666666,4.27824717060334,0.4166666666666666,4.890969454853703,0.4125
4.8436265051500245,0.4791666666666666,4.190258069694596,0.575,5.107908715466195,0.5625,4.747844559285474,0.3583333333333333,4.301815768512384,0.4458333333333333,4.912360762940177,0.4208333333333333
4.86242130083562,0.4916666666666666,4.21196276262868,0.6541666666666667,5.1300922503557285,0.5875,4.767554785255089,0.4041666666666667,4.325384366421427,0.4499999999999999,4.933752071026652,0.425
4.881216096521215,0.4916666666666666,4.233667455562765,0.6875,5.152275785245263,0.5958333333333333,4.787265011224705,0.4291666666666666,4.34895296433047,0.4708333333333333,4.955143379113126,0.4375
4.900010892206811,0.5,4.25537214849685,0.7125,5.174459320134797,0.6,4.806975237194321,0.4416666666666666,4.3725215622395135,0.5291666666666667,4.976534687199601,0.4458333333333333
4.918805687892405,0.5083333333333333,4.277076841430935,0.7291666666666666,5.196642855024331,0.6166666666666667,4.826685463163936,0.4708333333333333,4.396090160148557,0.5708333333333333,4.997925995286076,0.4624999999999999
4.9376004835780005,0.5083333333333333,4.298781534365019,0.7333333333333333,5.218826389913865,0.6208333333333333,4.846395689133552,0.4958333333333333,4.419658758057601,0.5833333333333333,5.01931730337255,0.4833333333333333
4.956395279263596,0.5125,4.320486227299104,0.7833333333333333,5.241009924803399,0.6375,4.866105915103168,0.5041666666666667,4.443227355966644,0.6166666666666667,5.040708611459025,0.4958333333333333
4.975190074949191,0.5208333333333333,4.342190920233189,0.8083333333333333,5.263193459692933,0.6416666666666666,4.885816141072784,0.5083333333333333,4.466795953875687,0.6583333333333333,5.062099919545499,0.5166666666666666
4.993984870634787,0.5208333333333333,4.363895613167274,0.8208333333333333,5.285376994582467,0.65,4.905526367042399,0.5083333333333333,4.490364551784731,0.6916666666666667,5.083491227631974,0.525
5.012779666320382,0.5333333333333333,4.385600306101358,0.8416666666666667,5.307560529472001,0.6583333333333333,4.925236593012015,0.5083333333333333,4.513933149693775,0.6958333333333333,5.104882535718449,0.5416666666666666
5.031574462005977,0.5416666666666666,4.407304999035443,0.8624999999999999,5.329744064361536,0.6625,4.944946818981631,0.5166666666666666,4.537501747602818,0.6958333333333333,5.126273843804923,0.5499999999999999
5.050369257691572,0.5583333333333333,4.429009691969528,0.8708333333333333,5.351927599251069,0.6708333333333333,4.964657044951246,0.525,4.561070345511862,0.7125,5.147665151891398,0.5625
5.069164053377167,0.5666666666666667,4.450714384903613,0.8791666666666667,5.374111134140604,0.6749999999999999,4.9843672709208615,0.525,4.584638943420905,0.7416666666666667,5.169056459977872,0.5708333333333333
5.087958849062763,0.575,4.472419077837697,0.8958333333333333,5.396294669030137,0.7,5.004077496890478,0.525,4.608207541329948,0.7666666666666666,5.190447768064347,0.5791666666666666
5.106753644748358,0.5833333333333333,4.494123770771782,0.9125,5.418478203919672,0.7,5.023787722860093,0.5333333333333333,4.631776139238991,0.7916666666666666,5.211839076150822,0.6041666666666666
5.125548440433953,0.6,4.5158284637058665,0.925,5.440661738809205,0.7291666666666666,5.0434979488297085,0.5416666666666666,4.6553447371480345,0.8291666666666666,5.233230384237296,0.6166666666666667
5.144343236119548,0.6041666666666666,4.537533156639951,0.9333333333333332,5.46284527369874,0.7458333333333333,5.063208174799325,0.5583333333333333,4.678913335057079,0.8541666666666666,5.254621692323771,0.6291666666666667
5.163138031805143,0.6041666666666666,4.559237849574036,0.9375,5.4850288085882735,0.75,5.08291840076894,0.5708333333333333,4.702481932966122,0.8666666666666666,5.276013000410245,0.6375
5.181932827490739,0.6166666666666667,4.5809425425081205,0.9375,5.507212343477808,0.775,5.102628626738555,0.575,4.726050530875165,0.875,5.29740430849672,0.6375
5.200727623176334,0.6291666666666667,4.602647235442205,0.9416666666666668,5.529395878367342,0.7875,5.122338852708172,0.5958333333333333,4.749619128784209,0.8833333333333333,5.318795616583195,0.6416666666666666
5.21952241886193,0.6333333333333333,4.62435192837629,0.9416666666666668,5.551579413256876,0.8166666666666667,5.142049078677788,0.6166666666666667,4.773187726693252,0.8875,5.340186924669669,0.6458333333333333
5.238317214547524,0.6333333333333333,4.6460566213103744,0.9458333333333332,5.57376294814641,0.8291666666666666,5.161759304647403,0.6333333333333333,4.796756324602296,0.9,5.361578232756144,0.6541666666666667
5.25711201023312,0.6375,4.667761314244459,0.9458333333333332,5.595946483035943,0.85,5.181469530617019,0.6458333333333333,4.82032492251134,0.9166666666666666,5.382969540842618,0.6625
5.275906805918715,0.6416666666666666,4.689466007178544,0.9458333333333332,5.618130017925478,0.8666666666666666,5.201179756586635,0.65,4.843893520420383,0.9333333333333332,5.404360848929093,0.6749999999999999
5.29470160160431,0.6541666666666667,4.711170700112628,0.95,5.640313552815012,0.8791666666666667,5.22088998255625,0.6583333333333333,4.867462118329426,0.9375,5.425752157015568,0.6791666666666667
5.313496397289905,0.6666666666666666,4.732875393046713,0.9541666666666666,5.662497087704546,0.8958333333333333,5.240600208525866,0.6583333333333333,4.891030716238469,0.9541666666666666,5.447143465102042,0.6916666666666667
5.3322911929755,0.6875,4.754580085980798,0.9666666666666668,5.68468062259408,0.9,5.260310434495482,0.6583333333333333,4.914599314147512,0.9541666666666666,5.468534773188517,0.6958333333333333
5.351085988661096,0.6916666666666667,4.776284778914883,0.975,5.706864157483614,0.9125,5.280020660465097,0.6583333333333333,4.9381679120565565,0.9541666666666666,5.489926081274991,0.6958333333333333
5.369880784346691,0.7125,4.797989471848968,0.975,5.729047692373149,0.9208333333333332,5.299730886434713,0.6666666666666666,4.9617365099656,0.9541666666666666,5.511317389361466,0.7
5.388675580032286,0.7208333333333333,4.819694164783052,0.975,5.751231227262682,0.95,5.319441112404329,0.6791666666666667,4.985305107874643,0.9541666666666666,5.532708697447941,0.7041666666666666
5.407470375717882,0.7333333333333333,4.841398857717137,0.975,5.773414762152216,0.95,5.339151338373944,0.6833333333333333,5.008873705783687,0.9541666666666666,5.554100005534415,0.7208333333333333
5.426265171403477,0.75,4.863103550651222,0.9791666666666666,5.79559829704175,0.9583333333333331,5.35886156434356,0.6958333333333333,5.03244230369273,0.9666666666666668,5.57549131362089,0.7291666666666666
5.445059967089072,0.7583333333333333,4.884808243585306,0.9791666666666666,5.817781831931285,0.9625,5.378571790313176,0.7125,5.056010901601773,0.9666666666666668,5.596882621707364,0.7333333333333333
5.463854762774667,0.7666666666666666,4.906512936519391,0.9791666666666666,5.8399653668208185,0.9666666666666668,5.398282016282791,0.7166666666666667,5.0795794995108166,0.9666666666666668,5.618273929793839,0.7666666666666666
5.482649558460262,0.775,4.928217629453476,0.9791666666666666,5.862148901710352,0.975,5.417992242252407,0.7333333333333333,5.103148097419861,0.9666666666666668,5.639665237880314,0.7958333333333333
5.501444354145858,0.7916666666666666,4.949922322387561,0.9791666666666666,5.884332436599887,0.9833333333333332,5.437702468222023,0.7416666666666667,5.126716695328904,0.9708333333333332,5.661056545966788,0.8125
5.520239149831452,0.8041666666666667,4.971627015321646,0.9791666666666666,5.90651597148942,0.9833333333333332,5.457412694191639,0.7416666666666667,5.150285293237947,0.9708333333333332,5.682447854053263,0.8375
5.539033945517048,0.8166666666666667,4.99333170825573,0.9791666666666666,5.928699506378955,0.9833333333333332,5.477122920161254,0.7625,5.17385389114699,0.975,5.703839162139737,0.8541666666666666
5.557828741202643,0.8208333333333333,5.015036401189815,0.9791666666666666,5.950883041268488,0.9833333333333332,5.49683314613087,0.7791666666666667,5.197422489056034,0.975,5.725230470226212,0.875
5.576623536888238,0.825,5.0367410941239,0.9833333333333332,5.973066576158023,0.9833333333333332,5.516543372100486,0.7999999999999999,5.2209910869650775,0.975,5.746621778312687,0.9083333333333332
5.595418332573834,0.8291666666666666,5.058445787057984,0.9833333333333332,5.9952501110475565,0.9833333333333332,5.536253598070101,0.8125,5.244559684874121,0.975,5.7680130863991605,0.925
5.614213128259429,0.8416666666666667,5.080150479992069,0.9833333333333332,6.017433645937091,0.9833333333333332,5.555963824039717,0.8166666666666667,5.268128282783165,0.975,5.789404394485635,0.9458333333333332
5.633007923945025,0.8624999999999999,5.101855172926154,0.9833333333333332,6.039617180826625,0.9833333333333332,5.575674050009333,0.8208333333333333,5.291696880692208,0.975,5.8107957025721095,0.9625
5.651802719630619,0.8875,5.123559865860239,0.9833333333333332,6.061800715716159,0.9875,5.595384275978948,0.825,5.315265478601251,0.975,5.8321870106585845,0.9666666666666668
5.670597515316215,0.8916666666666666,5.145264558794324,0.9833333333333332,6.083984250605693,0.9875,5.615094501948564,0.8333333333333333,5.338834076510294,0.975,5.853578318745059,0.9708333333333332
5.68939231100181,0.9083333333333332,5.166969251728408,0.9833333333333332,6.106167785495227,0.9875,5.63480472791818,0.8375,5.362402674419338,0.975,5.8749696268315335,0.9708333333333332
5.708187106687405,0.9375,5.188673944662493,0.9833333333333332,6.128351320384761,0.9875,5.654514953887795,0.8416666666666667,5.385971272328382,0.975,5.896360934918008,0.9708333333333332
5.726981902373,0.9458333333333332,5.210378637596578,0.9833333333333332,6.150534855274295,0.9916666666666666,5.674225179857411,0.8541666666666666,5.409539870237425,0.9791666666666666,5.917752243004482,0.9708333333333332
5.745776698058595,0.9541666666666666,5.232083330530662,0.9833333333333332,6.172718390163829,0.9916666666666666,5.693935405827027,0.8624999999999999,5.433108468146468,0.9791666666666666,5.939143551090957,0.9708333333333332
5.764571493744191,0.9541666666666666,5.253788023464747,0.9833333333333332,6.194901925053364,0.9916666666666666,5.713645631796642,0.8791666666666667,5.456677066055512,0.9833333333333332,5.960534859177432,0.9708333333333332
5.783366289429786,0.9583333333333331,5.275492716398832,0.9833333333333332,6.217085459942897,0.9916666666666666,5.733355857766258,0.8916666666666666,5.480245663964555,0.9875,5.981926167263906,0.9708333333333332
5.802161085115381,0.9625,5.297197409332917,0.9833333333333332,6.239268994832431,0.9916666666666666,5.753066083735874,0.8958333333333333,5.503814261873599,0.9916666666666666,6.00331747535038,0.9791666666666666
5.820955880800977,0.9708333333333332,5.3189021022670016,0.9833333333333332,6.261452529721965,0.9916666666666666,5.77277630970549,0.9083333333333332,5.527382859782643,0.9958333333333332,6.024708783436855,0.9791666666666666
5.839750676486572,0.975,5.340606795201086,0.9833333333333332,6.2836360646115,0.9916666666666666,5.792486535675105,0.9208333333333332,5.550951457691686,0.9958333333333332,6.04610009152333,0.9833333333333332
5.858545472172167,0.9791666666666666,5.362311488135171,0.9833333333333332,6.305819599501033,0.9916666666666666,5.812196761644721,0.925,5.574520055600729,0.9958333333333332,6.067491399609805,0.9875
5.877340267857762,0.9791666666666666,5.384016181069256,0.9833333333333332,6.328003134390567,0.9916666666666666,5.831906987614337,0.9416666666666668,5.598088653509773,0.9958333333333332,6.088882707696279,0.9875
5.896135063543357,0.9791666666666666,5.40572087400334,0.9833333333333332,6.350186669280101,0.9916666666666666,5.851617213583952,0.9625,5.621657251418816,0.9958333333333332,6.110274015782753,0.9875
5.914929859228953,0.9791666666666666,5.4274255669374245,0.9833333333333332,6.372370204169636,0.9916666666666666,5.871327439553568,0.9708333333333332,5.64522584932786,0.9958333333333332,6.131665323869228,0.9875
5.933724654914547,0.9833333333333332,5.4491302598715095,0.9916666666666666,6.39455373905917,0.9916666666666666,5.891037665523184,0.9791666666666666,5.668794447236903,0.9958333333333332,6.153056631955703,0.9875
5.952519450600143,0.9916666666666666,5.470834952805594,0.9916666666666666,6.416737273948703,0.9916666666666666,5.910747891492799,0.9791666666666666,5.692363045145946,0.9958333333333332,6.174447940042178,0.9916666666666666
5.971314246285738,0.9916666666666666,5.492539645739679,0.9916666666666666,6.438920808838238,0.9916666666666666,5.930458117462415,0.9875,5.71593164305499,0.9958333333333332,6.195839248128652,0.9958333333333332
5.990109041971333,0.9958333333333332,5.514244338673763,0.9916666666666666,6.461104343727772,0.9958333333333332,5.950168343432031,0.9958333333333332,5.739500240964033,0.9958333333333332,6.217230556215126,0.9958333333333332
6.008903837656929,1.0,5.535949031607848,1.0,6.483287878617306,1.0,5.969878569401646,1.0,5.763068838873076,1.0,6.238621864301601,1.0


==> figs/plots/data/ALL_cdf_throughput_third_time_simulation_PASS_UL.csv <==
LB_0_Pass_T1_x,LB_0_Pass_T1_y,LB_0_Pass_T2_x,LB_0_Pass_T2_y,LB_0_Pass_T3_x,LB_0_Pass_T3_y,LB_1_Pass_T1_x,LB_1_Pass_T1_y,LB_1_Pass_T2_x,LB_1_Pass_T2_y,LB_1_Pass_T3_x,LB_1_Pass_T3_y
3.832487916524371,0.0083333333333333,1.670964686872705,0.0249999999999999,4.091947750076135,0.0249999999999999,4.120960223531685,0.0499999999999999,4.112420318975394,0.0499999999999999,4.118408855248841,0.0499999999999999
3.858920657920016,0.0083333333333333,1.711720449425367,0.0249999999999999,4.124701000437488,0.0249999999999999,4.1460707255585545,0.0499999999999999,4.128947397929185,0.0499999999999999,4.1409244813385575,0.0499999999999999
3.885353399315661,0.0125,1.752476211978029,0.0249999999999999,4.157454250798843,0.0249999999999999,4.171181227585425,0.0499999999999999,4.145474476882975,0.0499999999999999,4.163440107428275,0.0499999999999999
3.911786140711305,0.0125,1.793231974530691,0.0249999999999999,4.190207501160196,0.0416666666666666,4.196291729612296,0.0499999999999999,4.162001555836766,0.0499999999999999,4.185955733517992,0.0499999999999999
3.93821888210695,0.0166666666666666,1.833987737083353,0.0249999999999999,4.22296075152155,0.0499999999999999,4.221402231639165,0.0499999999999999,4.178528634790557,0.0499999999999999,4.208471359607709,0.0499999999999999
3.964651623502595,0.0166666666666666,1.874743499636015,0.0249999999999999,4.255714001882905,0.0541666666666666,4.246512733666036,0.0541666666666666,4.195055713744348,0.0541666666666666,4.230986985697426,0.0499999999999999
3.99108436489824,0.0166666666666666,1.915499262188677,0.0249999999999999,4.288467252244258,0.0666666666666666,4.271623235692905,0.0625,4.211582792698138,0.0666666666666666,4.253502611787143,0.0499999999999999
4.017517106293884,0.0166666666666666,1.956255024741339,0.0249999999999999,4.3212205026056125,0.1041666666666666,4.296733737719776,0.0708333333333333,4.228109871651929,0.075,4.27601823787686,0.0583333333333333
4.043949847689529,0.0208333333333333,1.997010787294001,0.0249999999999999,4.353973752966967,0.1083333333333333,4.321844239746646,0.0999999999999999,4.24463695060572,0.0958333333333333,4.298533863966576,0.075
4.070382589085174,0.0499999999999999,2.037766549846663,0.0458333333333333,4.38672700332832,0.1208333333333333,4.346954741773516,0.1083333333333333,4.261164029559511,0.125,4.321049490056294,0.0916666666666666
4.096815330480818,0.0999999999999999,2.078522312399325,0.0499999999999999,4.419480253689675,0.1333333333333333,4.372065243800386,0.1125,4.277691108513302,0.1416666666666667,4.343565116146011,0.0958333333333333
4.123248071876463,0.1083333333333333,2.119278074951987,0.0499999999999999,4.452233504051028,0.15,4.397175745827257,0.1208333333333333,4.294218187467092,0.1541666666666666,4.366080742235728,0.0999999999999999
4.149680813272108,0.1083333333333333,2.160033837504649,0.0499999999999999,4.484986754412383,0.175,4.422286247854126,0.1333333333333333,4.310745266420883,0.175,4.3885963683254445,0.0999999999999999
4.176113554667753,0.1208333333333333,2.200789600057311,0.0499999999999999,4.517740004773737,0.2125,4.447396749880997,0.1375,4.327272345374674,0.2,4.411111994415162,0.0999999999999999
4.202546296063397,0.125,2.241545362609973,0.0499999999999999,4.55049325513509,0.225,4.472507251907867,0.1375,4.343799424328465,0.2125,4.433627620504879,0.1166666666666666
4.228979037459042,0.1333333333333333,2.282301125162635,0.0499999999999999,4.583246505496445,0.2416666666666666,4.497617753934737,0.1375,4.360326503282256,0.2375,4.456143246594596,0.125
4.255411778854686,0.1333333333333333,2.323056887715297,0.0499999999999999,4.615999755857798,0.25,4.522728255961607,0.1458333333333333,4.376853582236047,0.25,4.478658872684313,0.125
4.281844520250331,0.1416666666666667,2.363812650267959,0.0499999999999999,4.648753006219152,0.2791666666666667,4.547838757988478,0.1458333333333333,4.393380661189838,0.2708333333333333,4.50117449877403,0.1291666666666666
4.308277261645976,0.1541666666666666,2.404568412820621,0.0499999999999999,4.681506256580507,0.2958333333333333,4.572949260015347,0.1625,4.409907740143629,0.2791666666666667,4.523690124863747,0.1333333333333333
4.334710003041621,0.1708333333333333,2.445324175373283,0.0499999999999999,4.71425950694186,0.3291666666666666,4.598059762042218,0.175,4.42643481909742,0.2916666666666666,4.546205750953464,0.1458333333333333
4.361142744437266,0.1791666666666666,2.486079937925945,0.0499999999999999,4.747012757303215,0.3666666666666666,4.623170264069088,0.1958333333333333,4.44296189805121,0.3125,4.568721377043181,0.1541666666666666
4.38757548583291,0.1875,2.526835700478607,0.0499999999999999,4.779766007664568,0.4083333333333333,4.648280766095958,0.2041666666666667,4.459488977005001,0.3166666666666666,4.591237003132898,0.1791666666666666
4.414008227228555,0.1958333333333333,2.567591463031269,0.0499999999999999,4.812519258025922,0.4375,4.6733912681228285,0.2125,4.476016055958792,0.3416666666666667,4.613752629222615,0.1875
4.440440968624199,0.2208333333333333,2.608347225583931,0.0583333333333333,4.845272508387277,0.4583333333333333,4.698501770149699,0.2375,4.492543134912583,0.3625,4.636268255312332,0.2208333333333333
4.466873710019844,0.2208333333333333,2.649102988136593,0.0583333333333333,4.87802575874863,0.4666666666666666,4.7236122721765685,0.2624999999999999,4.509070213866373,0.3708333333333333,4.658783881402049,0.2333333333333333
4.493306451415489,0.2458333333333333,2.689858750689255,0.0583333333333333,4.9107790091099845,0.4833333333333333,4.748722774203439,0.2875,4.525597292820164,0.3958333333333333,4.681299507491766,0.25
4.519739192811134,0.25,2.7306145132419166,0.0708333333333333,4.943532259471338,0.5041666666666667,4.773833276230309,0.3208333333333333,4.542124371773955,0.4166666666666666,4.703815133581482,0.2749999999999999
4.546171934206779,0.2666666666666666,2.771370275794579,0.075,4.976285509832692,0.5041666666666667,4.798943778257179,0.3791666666666666,4.558651450727746,0.4666666666666666,4.7263307596712,0.3083333333333333
4.572604675602423,0.2916666666666666,2.812126038347241,0.075,5.009038760194047,0.5166666666666666,4.82405428028405,0.4041666666666667,4.575178529681537,0.5041666666666667,4.748846385760917,0.3291666666666666
4.599037416998068,0.3083333333333333,2.852881800899903,0.075,5.0417920105554,0.5166666666666666,4.849164782310919,0.4208333333333333,4.591705608635327,0.5291666666666667,4.771362011850634,0.3666666666666666
4.625470158393712,0.3374999999999999,2.8936375634525646,0.075,5.0745452609167545,0.5291666666666667,4.87427528433779,0.4499999999999999,4.608232687589118,0.5458333333333333,4.793877637940351,0.4125
4.651902899789357,0.3625,2.934393326005227,0.075,5.107298511278108,0.5291666666666667,4.89938578636466,0.4958333333333333,4.624759766542909,0.5541666666666667,4.816393264030068,0.4458333333333333
4.678335641185002,0.375,2.975149088557889,0.075,5.140051761639462,0.5416666666666666,4.92449628839153,0.5125,4.6412868454967,0.5791666666666666,4.838908890119785,0.4583333333333333
4.704768382580647,0.3999999999999999,3.015904851110551,0.075,5.172805012000817,0.5541666666666667,4.9496067904184,0.5541666666666667,4.65781392445049,0.6208333333333333,4.861424516209501,0.4708333333333333
4.731201123976291,0.425,3.0566606136632126,0.075,5.20555826236217,0.5625,4.97471729244527,0.5666666666666667,4.674341003404281,0.6583333333333333,4.883940142299219,0.475
4.757633865371936,0.4458333333333333,3.097416376215875,0.0958333333333333,5.2383115127235245,0.5791666666666666,4.99982779447214,0.5666666666666667,4.690868082358072,0.6791666666666667,4.906455768388936,0.4833333333333333
4.784066606767581,0.4624999999999999,3.138172138768537,0.1041666666666666,5.271064763084878,0.5833333333333333,5.024938296499011,0.5708333333333333,4.707395161311863,0.6875,4.928971394478653,0.5125
4.810499348163225,0.475,3.178927901321199,0.1125,5.303818013446232,0.5875,5.05004879852588,0.5708333333333333,4.723922240265654,0.6958333333333333,4.951487020568369,0.5166666666666666
4.836932089558871,0.4958333333333333,3.2196836638738606,0.1291666666666666,5.336571263807587,0.6,5.075159300552751,0.5708333333333333,4.740449319219445,0.6958333333333333,4.974002646658087,0.5291666666666667
4.863364830954515,0.5333333333333333,3.260439426426523,0.1416666666666667,5.369324514168941,0.6124999999999999,5.100269802579621,0.5708333333333333,4.756976398173236,0.7041666666666666,4.996518272747804,0.5291666666666667
4.88979757235016,0.5666666666666667,3.301195188979185,0.1416666666666667,5.402077764530294,0.6458333333333333,5.125380304606491,0.5708333333333333,4.773503477127027,0.7125,5.01903389883752,0.5291666666666667
4.916230313745804,0.5833333333333333,3.341950951531847,0.15,5.434831014891648,0.65,5.1504908066333615,0.575,4.790030556080818,0.7166666666666667,5.0415495249272375,0.5291666666666667
4.942663055141449,0.6,3.3827067140845086,0.1833333333333333,5.467584265253002,0.6708333333333333,5.175601308660232,0.5875,4.806557635034608,0.7208333333333333,5.064065151016955,0.5291666666666667
4.969095796537093,0.6124999999999999,3.423462476637171,0.1875,5.500337515614357,0.6791666666666667,5.2007118106871015,0.5958333333333333,4.823084713988399,0.7208333333333333,5.086580777106672,0.5333333333333333
4.9955285379327385,0.6166666666666667,3.464218239189833,0.1916666666666666,5.533090765975711,0.6916666666666667,5.225822312713972,0.6124999999999999,4.83961179294219,0.7208333333333333,5.109096403196388,0.5375
5.021961279328384,0.625,3.504974001742495,0.2166666666666666,5.565844016337064,0.6916666666666667,5.2509328147408425,0.625,4.856138871895981,0.7208333333333333,5.131612029286106,0.5416666666666666
5.048394020724028,0.625,3.5457297642951566,0.225,5.598597266698419,0.6958333333333333,5.276043316767712,0.625,4.872665950849772,0.7208333333333333,5.154127655375823,0.5499999999999999
5.074826762119672,0.625,3.5864855268478184,0.2291666666666666,5.631350517059772,0.7,5.301153818794583,0.6291666666666667,4.889193029803562,0.7208333333333333,5.176643281465539,0.5708333333333333
5.101259503515317,0.625,3.6272412894004806,0.2541666666666666,5.664103767421127,0.7166666666666667,5.326264320821453,0.6333333333333333,4.905720108757353,0.7208333333333333,5.199158907555256,0.5708333333333333
5.127692244910962,0.6333333333333333,3.667997051953143,0.2624999999999999,5.696857017782481,0.7166666666666667,5.351374822848323,0.6333333333333333,4.922247187711144,0.725,5.221674533644974,0.5791666666666666
5.154124986306607,0.6375,3.7087528145058046,0.2666666666666666,5.729610268143834,0.75,5.376485324875193,0.6333333333333333,4.938774266664935,0.725,5.244190159734691,0.5833333333333333
5.180557727702252,0.6541666666666667,3.7495085770584655,0.2666666666666666,5.762363518505189,0.7625,5.401595826902064,0.6333333333333333,4.955301345618725,0.7291666666666666,5.266705785824408,0.5833333333333333
5.206990469097896,0.6583333333333333,3.790264339611129,0.2708333333333333,5.795116768866542,0.7958333333333333,5.426706328928933,0.6375,4.971828424572516,0.7458333333333333,5.2892214119141245,0.6
5.233423210493541,0.6666666666666666,3.831020102163791,0.2708333333333333,5.8278700192278965,0.825,5.451816830955804,0.6375,4.988355503526307,0.7833333333333333,5.311737038003842,0.6041666666666666
5.259855951889186,0.6749999999999999,3.8717758647164526,0.2875,5.860623269589251,0.85,5.476927332982674,0.6458333333333333,5.004882582480098,0.7916666666666666,5.334252664093558,0.6124999999999999
5.28628869328483,0.6833333333333333,3.9125316272691135,0.2916666666666666,5.893376519950604,0.875,5.502037835009544,0.6625,5.021409661433889,0.7916666666666666,5.356768290183275,0.6166666666666667
5.3127214346804745,0.7083333333333333,3.953287389821777,0.3,5.926129770311959,0.8875,5.527148337036414,0.6958333333333333,5.037936740387679,0.7958333333333333,5.379283916272993,0.6208333333333333
5.33915417607612,0.7291666666666666,3.994043152374439,0.3208333333333333,5.958883020673312,0.8958333333333333,5.552258839063285,0.725,5.05446381934147,0.7999999999999999,5.40179954236271,0.625
5.365586917471765,0.7416666666666667,4.034798914927101,0.3541666666666666,5.991636271034666,0.8958333333333333,5.577369341090154,0.725,5.070990898295261,0.7999999999999999,5.424315168452427,0.6333333333333333
5.392019658867409,0.75,4.075554677479762,0.375,6.024389521396021,0.9,5.602479843117025,0.7333333333333333,5.087517977249052,0.7999999999999999,5.446830794542144,0.6416666666666666
5.418452400263054,0.7541666666666667,4.116310440032425,0.4125,6.057142771757374,0.9,5.6275903451438944,0.7374999999999999,5.1040450562028425,0.8041666666666667,5.469346420631861,0.65
5.444885141658698,0.7583333333333333,4.157066202585087,0.4666666666666666,6.089896022118729,0.9125,5.652700847170765,0.75,5.120572135156634,0.8125,5.491862046721577,0.6541666666666667
5.471317883054343,0.775,4.197821965137749,0.5333333333333333,6.122649272480082,0.9208333333333332,5.6778113491976345,0.7583333333333333,5.137099214110425,0.8166666666666667,5.514377672811294,0.6625
5.4977506244499885,0.7791666666666667,4.23857772769041,0.6124999999999999,6.155402522841436,0.9208333333333332,5.702921851224505,0.7708333333333333,5.153626293064216,0.8166666666666667,5.536893298901012,0.6708333333333333
5.524183365845633,0.7833333333333333,4.279333490243072,0.6458333333333333,6.188155773202791,0.9208333333333332,5.728032353251376,0.775,5.170153372018007,0.8208333333333333,5.559408924990729,0.6708333333333333
5.550616107241277,0.7999999999999999,4.320089252795735,0.7041666666666666,6.220909023564144,0.925,5.753142855278245,0.7875,5.186680450971797,0.825,5.581924551080446,0.6708333333333333
5.577048848636922,0.8041666666666667,4.360845015348397,0.75,6.253662273925499,0.9291666666666666,5.778253357305116,0.7958333333333333,5.203207529925588,0.8375,5.604440177170162,0.6875
5.603481590032567,0.8166666666666667,4.401600777901058,0.7958333333333333,6.286415524286852,0.9333333333333332,5.803363859331986,0.7999999999999999,5.219734608879379,0.85,5.62695580325988,0.7
5.629914331428211,0.825,4.44235654045372,0.8458333333333333,6.319168774648206,0.9375,5.828474361358856,0.7999999999999999,5.23626168783317,0.875,5.649471429349596,0.7166666666666667
5.6563470728238565,0.8333333333333333,4.483112303006383,0.875,6.351922025009561,0.9458333333333332,5.853584863385726,0.8125,5.25278876678696,0.8833333333333333,5.671987055439313,0.7291666666666666
5.682779814219501,0.8375,4.523868065559045,0.8958333333333333,6.384675275370915,0.95,5.878695365412597,0.8166666666666667,5.269315845740751,0.8875,5.694502681529031,0.7666666666666666
5.709212555615146,0.8458333333333333,4.564623828111706,0.9041666666666668,6.4174285257322685,0.95,5.903805867439466,0.8333333333333333,5.285842924694542,0.8916666666666666,5.717018307618748,0.7875
5.735645297010791,0.85,4.605379590664368,0.925,6.450181776093622,0.95,5.928916369466337,0.85,5.302370003648333,0.8958333333333333,5.739533933708465,0.8041666666666667
5.762078038406435,0.8583333333333333,4.646135353217031,0.9375,6.482935026454976,0.95,5.954026871493207,0.8666666666666666,5.318897082602124,0.9083333333333332,5.762049559798181,0.8083333333333333
5.788510779802079,0.8666666666666666,4.686891115769693,0.9541666666666666,6.515688276816331,0.95,5.979137373520077,0.8833333333333333,5.335424161555914,0.9125,5.784565185887899,0.825
5.8149435211977245,0.8791666666666667,4.727646878322354,0.9625,6.548441527177685,0.95,6.004247875546947,0.9125,5.351951240509705,0.9166666666666666,5.807080811977615,0.8333333333333333
5.84137626259337,0.8916666666666666,4.768402640875016,0.9708333333333332,6.581194777539039,0.95,6.029358377573818,0.9291666666666666,5.368478319463496,0.925,5.829596438067332,0.8458333333333333
5.867809003989015,0.8958333333333333,4.809158403427679,0.975,6.613948027900392,0.95,6.054468879600687,0.9333333333333332,5.385005398417287,0.9291666666666666,5.852112064157049,0.8583333333333333
5.894241745384659,0.8958333333333333,4.849914165980341,0.975,6.646701278261746,0.9541666666666666,6.079579381627558,0.9458333333333332,5.401532477371077,0.9291666666666666,5.874627690246767,0.8708333333333333
5.920674486780303,0.9041666666666668,4.890669928533002,0.975,6.679454528623101,0.9583333333333331,6.104689883654428,0.95,5.418059556324868,0.9333333333333332,5.897143316336484,0.8791666666666667
5.947107228175948,0.9083333333333332,4.931425691085664,0.975,6.712207778984455,0.9625,6.129800385681298,0.9541666666666666,5.434586635278659,0.9416666666666668,5.9196589424262,0.9041666666666668
5.973539969571593,0.9125,4.972181453638327,0.9833333333333332,6.744961029345808,0.9666666666666668,6.154910887708168,0.9583333333333331,5.45111371423245,0.9458333333333332,5.9421745685159175,0.9208333333333332
5.999972710967238,0.925,5.012937216190989,0.9875,6.777714279707162,0.9875,6.180021389735039,0.9625,5.467640793186241,0.95,5.964690194605635,0.9208333333333332
6.026405452362882,0.9333333333333332,5.05369297874365,0.9875,6.810467530068516,0.9875,6.2051318917619085,0.9625,5.484167872140032,0.9541666666666666,5.987205820695351,0.9208333333333332
6.052838193758527,0.9625,5.094448741296312,0.9875,6.843220780429871,0.9875,6.230242393788779,0.9708333333333332,5.500694951093823,0.9625,6.009721446785068,0.925
6.079270935154172,0.9625,5.135204503848975,0.9875,6.875974030791225,0.9875,6.2553528958156495,0.9708333333333332,5.517222030047614,0.9666666666666668,6.032237072874786,0.925
6.105703676549817,0.9666666666666668,5.175960266401637,0.9875,6.908727281152578,0.9875,6.280463397842519,0.975,5.533749109001405,0.975,6.054752698964503,0.925
6.132136417945461,0.9708333333333332,5.216716028954298,0.9875,6.941480531513932,0.9875,6.305573899869389,0.9791666666666666,5.550276187955195,0.9791666666666666,6.077268325054219,0.9375
6.158569159341106,0.9833333333333332,5.25747179150696,0.9875,6.974233781875286,0.9875,6.33068440189626,0.9791666666666666,5.566803266908986,0.9791666666666666,6.0997839511439365,0.9541666666666666
6.185001900736751,0.9833333333333332,5.298227554059623,0.9916666666666666,7.0069870322366405,0.9875,6.35579490392313,0.9833333333333332,5.583330345862777,0.9791666666666666,6.122299577233653,0.9708333333333332
6.211434642132396,0.9875,5.338983316612285,0.9916666666666666,7.039740282597995,0.9875,6.380905405949999,0.9916666666666666,5.599857424816568,0.9791666666666666,6.14481520332337,0.9708333333333332
6.23786738352804,0.9875,5.379739079164946,0.9916666666666666,7.072493532959348,0.9875,6.406015907976871,0.9916666666666666,5.616384503770359,0.9791666666666666,6.167330829413087,0.9791666666666666
6.264300124923684,0.9916666666666666,5.420494841717608,0.9916666666666666,7.105246783320702,0.9875,6.43112641000374,0.9916666666666666,5.632911582724149,0.9875,6.1898464555028045,0.9791666666666666
6.290732866319329,0.9916666666666666,5.461250604270271,0.9916666666666666,7.138000033682056,0.9875,6.45623691203061,0.9916666666666666,5.64943866167794,0.9875,6.212362081592522,0.9875
6.317165607714975,0.9958333333333332,5.502006366822933,0.9916666666666666,7.1707532840434105,0.9875,6.48134741405748,0.9916666666666666,5.665965740631731,0.9875,6.234877707682239,0.9875
6.343598349110619,0.9958333333333332,5.542762129375594,0.9916666666666666,7.203506534404765,0.9875,6.506457916084351,0.9958333333333332,5.682492819585521,0.9875,6.257393333771955,0.9875
6.370031090506264,0.9958333333333332,5.583517891928256,0.9916666666666666,7.236259784766118,0.9875,6.53156841811122,0.9958333333333332,5.699019898539312,0.9875,6.279908959861672,0.9916666666666666
6.396463831901908,0.9958333333333332,5.624273654480918,0.9958333333333332,7.269013035127472,0.9875,6.556678920138091,0.9958333333333332,5.715546977493103,0.9958333333333332,6.302424585951389,0.9958333333333332
6.422896573297553,1.0,5.665029417033581,1.0,7.301766285488826,1.0,6.581789422164961,1.0,5.732074056446894,1.0,6.324940212041106,1.0


==> figs/plots/data/ALL_cdf_throughput_third_time_simulation_PED_DL.csv <==
LB_0_Ped_Q1_T1_x,LB_0_Ped_Q1_T1_y,LB_0_Ped_Q1_T2_x,LB_0_Ped_Q1_T2_y,LB_0_Ped_Q1_T3_x,LB_0_Ped_Q1_T3_y,LB_0_Ped_Q2_T1_x,LB_0_Ped_Q2_T1_y,LB_0_Ped_Q2_T2_x,LB_0_Ped_Q2_T2_y,LB_0_Ped_Q2_T3_x,LB_0_Ped_Q2_T3_y,LB_0_Ped_Q3_T1_x,LB_0_Ped_Q3_T1_y,LB_0_Ped_Q3_T2_x,LB_0_Ped_Q3_T2_y,LB_0_Ped_Q3_T3_x,LB_0_Ped_Q3_T3_y,LB_1_Ped_Q1_T1_x,LB_1_Ped_Q1_T1_y,LB_1_Ped_Q1_T2_x,LB_1_Ped_Q1_T2_y,LB_1_Ped_Q1_T3_x,LB_1_Ped_Q1_T3_y,LB_1_Ped_Q2_T1_x,LB_1_Ped_Q2_T1_y,LB_1_Ped_Q2_T2_x,LB_1_Ped_Q2_T2_y,LB_1_Ped_Q2_T3_x,LB_1_Ped_Q2_T3_y,LB_1_Ped_Q3_T1_x,LB_1_Ped_Q3_T1_y,LB_1_Ped_Q3_T2_x,LB_1_Ped_Q3_T2_y,LB_1_Ped_Q3_T3_x,LB_1_Ped_Q3_T3_y
4.000027788709355,0.01,1.0059644042101603,0.0049751243781094,0.6195357030372651,0.0295358649789029,0.1600170611418561,0.00125,0.171255784458551,0.0006309148264984,0.359338009990127,0.0033266799733865,2.351989036970155,0.005,0.6363155975792123,0.014018691588785,0.3403814126876001,0.0076923076923076,3.662309927565536,0.005,0.7695396038359059,0.0098522167487684,0.5683860810275079,0.0044052863436123,0.1662564595842408,0.000625,0.1843333666181485,0.0006309148264984,0.1925546162274453,0.0006561679790026,2.271123929044131,0.01,0.6477117878234737,0.0141509433962264,0.1425994827848782,0.0040160642570281
4.125893255441937,0.055,1.162883146589725,0.0049751243781094,0.7803976323359354,0.080168776371308,0.1688591904334123,0.00125,0.2267546162952921,0.0031545741324921,0.4600694044894031,0.0172987358616101,2.495172815663912,0.005,0.7970062665570519,0.02803738317757,0.4839576031390458,0.0346153846153846,3.791698479332868,0.01,0.9265430051599616,0.0147783251231527,0.7297699083375077,0.0308370044052863,0.1750664936996339,0.000625,0.2220397552856019,0.0012618296529968,0.2946721890291509,0.0013123359580052,2.415132861900399,0.01,0.769071744710438,0.0235849056603773,0.2851989655697565,0.0120481927710843
4.251758722174519,0.065,1.3198018889692893,0.0049751243781094,0.9412595616346056,0.1223628691983122,0.1777013197249685,0.00125,0.2822534481320333,0.0056782334384858,0.5608007989886793,0.0392548236859614,2.6383565943576697,0.005,0.9576969355348914,0.0747663551401869,0.6275337935904914,0.0769230769230769,3.9210870311002,0.01,1.0835464064840177,0.0147783251231527,0.8911537356475074,0.0748898678414096,0.183876527815027,0.000625,0.2597461439530554,0.0018927444794952,0.3967897618308565,0.0091863517060367,2.559141794756666,0.01,0.8904317015974025,0.0283018867924528,0.4277984483546348,0.0240963855421686
4.377624188907101,0.075,1.476720631348854,0.0049751243781094,1.1021214909332755,0.1729957805907173,0.1865434490165247,0.00125,0.3377522799687744,0.0069400630914826,0.6615321934879554,0.0625415834996673,2.7815403730514268,0.005,1.118387604512731,0.0747663551401869,0.7711099840419371,0.1269230769230769,4.0504755828675325,0.025,1.2405498078080734,0.0147783251231527,1.0525375629575071,0.1541850220264317,0.1926865619304201,0.000625,0.2974525326205088,0.0031545741324921,0.4989073346325621,0.0229658792650918,2.703150727612934,0.01,1.011791658484367,0.0613207547169811,0.5703979311395131,0.0562248995983935
4.503489655639683,0.11,1.6336393737284185,0.0049751243781094,1.262983420231946,0.1729957805907173,0.1953855783080809,0.00125,0.3932511118055156,0.0132492113564668,0.7622635879872315,0.1144377910844976,2.924724151745184,0.005,1.2790782734905706,0.0747663551401869,0.9146861744933829,0.1807692307692308,4.179864134634864,0.08,1.3975532091321292,0.0147783251231527,1.213921390267507,0.1541850220264317,0.2014965960458132,0.000625,0.3351589212879623,0.0063091482649842,0.6010249074342677,0.0413385826771653,2.847159660469201,0.01,1.1331516153713317,0.0613207547169811,0.7129974139243913,0.0642570281124498
4.629355122372265,0.13,1.790558116107983,0.0049751243781094,1.4238453495306165,0.1729957805907173,0.2042277075996371,0.00125,0.4487499436422567,0.0220820189274447,0.8629949824865077,0.2222222222222222,3.067907930438941,0.005,1.43976894246841,0.0747663551401869,1.0582623649448284,0.2576923076923076,4.309252686402196,0.115,1.554556610456185,0.0147783251231527,1.375305217577507,0.1541850220264317,0.2103066301612063,0.000625,0.3728653099554158,0.0063091482649842,0.7031424802359734,0.0629921259842519,2.991168593325469,0.01,1.2545115722582958,0.0613207547169811,0.8555968967092696,0.1124497991967871
4.755220589104847,0.14,1.947476858487548,0.0049751243781094,1.5847072788292866,0.1729957805907173,0.2130698368911934,0.00125,0.5042487754789978,0.0302839116719242,0.9637263769857838,0.4683965402528277,3.211091709132698,0.005,1.6004596114462497,0.0747663551401869,1.201838555396274,0.2576923076923076,4.438641238169529,0.16,1.7115600117802412,0.0147783251231527,1.5366890448875066,0.1541850220264317,0.2191166642765994,0.00125,0.4105716986228692,0.0088328075709779,0.805260053037679,0.1391076115485564,3.135177526181737,0.01,1.37587152914526,0.0613207547169811,0.998196379494148,0.2048192771084337
4.881086055837429,0.16,2.1043956008671123,0.0049751243781094,1.7455692081279568,0.1729957805907173,0.2219119661827496,0.00125,0.559747607315739,0.040378548895899,1.06445777148506,0.9926813040585496,3.354275487826455,0.005,1.7611502804240893,0.0794392523364486,1.3454147458477197,0.2576923076923076,4.568029789936861,0.17,1.868563413104297,0.0147783251231527,1.6980728721975065,0.1541850220264317,0.2279266983919925,0.00125,0.4482780872903227,0.0132492113564668,0.9073776258393846,0.2677165354330709,3.279186459038004,0.01,1.4972314860322244,0.0613207547169811,1.1407958622790262,0.2289156626506023
5.006951522570011,0.185,2.261314343246677,0.0049751243781094,1.906431137426627,0.1729957805907173,0.2307540954743058,0.00125,0.6152464391524801,0.0599369085173501,1.165189165984336,0.9926813040585496,3.497459266520212,0.005,1.9218409494019288,0.0794392523364486,1.4889909362991651,0.2576923076923076,4.697418341704193,0.185,2.0255668144283527,0.0197044334975369,1.8594566995075064,0.1541850220264317,0.2367367325073855,0.00125,0.4859844759577761,0.0201892744479495,1.0094951986410905,0.6023622047244094,3.4231953918942724,0.01,1.6185914429191888,0.0613207547169811,1.2833953450639044,0.2289156626506023
5.132816989302593,0.2,2.418233085626241,0.0049751243781094,2.0672930667252976,0.1729957805907173,0.239596224765862,0.0025,0.6707452709892213,0.0908517350157728,1.265920560483612,0.9926813040585496,3.6406430452139698,0.005,2.0825316183797686,0.0794392523364486,1.632567126750611,0.2576923076923076,4.826806893471525,0.19,2.1825702157524085,0.0197044334975369,2.0208405268175063,0.1541850220264317,0.2455467666227787,0.00125,0.5236908646252296,0.0334384858044164,1.111612771442796,0.9901574803149604,3.56720432475054,0.01,1.7399513998061535,0.0613207547169811,1.4259948278487826,0.2289156626506023
5.258682456035174,0.21,2.575151828005806,0.0049751243781094,2.2281549960239677,0.1729957805907173,0.2484383540574182,0.0025,0.7262441028259625,0.1305993690851735,1.3666519549828884,0.9926813040585496,3.783826823907727,0.005,2.243222287357608,0.0794392523364486,1.7761433172020566,0.2576923076923076,4.956195445238857,0.22,2.3395736170764643,0.0197044334975369,2.182224354127506,0.1541850220264317,0.2543568007381718,0.00125,0.5613972532926831,0.0498422712933753,1.2137303442445015,0.9908136482939632,3.7112132576068073,0.01,1.8613113566931176,0.0613207547169811,1.568594310633661,0.2289156626506023
5.384547922767757,0.235,2.7320705703853703,0.0049751243781094,2.389016925322638,0.1729957805907173,0.2572804833489744,0.003125,0.7817429346627036,0.1899053627760252,1.4673833494821644,0.9926813040585496,3.927010602601484,0.005,2.403912956335448,0.0794392523364486,1.9197195076535023,0.2576923076923076,5.085583997006189,0.245,2.49657701840052,0.0197044334975369,2.343608181437506,0.1541850220264317,0.2631668348535648,0.00125,0.5991036419601365,0.0675078864353312,1.3158479170462072,0.9908136482939632,3.855222190463075,0.01,1.9826713135800824,0.0613207547169811,1.7111937934185393,0.2289156626506023
5.510413389500338,0.25,2.8889893127649358,0.0049751243781094,2.549878854621308,0.1729957805907173,0.2661226126405307,0.003125,0.8372417664994447,0.2940063091482649,1.568114743981441,0.9940119760479044,4.0701943812952415,0.005,2.564603625313288,0.0794392523364486,2.063295698104948,0.2576923076923076,5.214972548773521,0.265,2.653580419724576,0.0197044334975369,2.504992008747506,0.1541850220264317,0.2719768689689579,0.0025,0.63681003062759,0.0826498422712933,1.4179654898479128,0.9908136482939632,3.9992311233193423,0.01,2.1040312704670465,0.0660377358490566,1.8537932762034173,0.2289156626506023
5.63627885623292,0.265,3.0459080551444995,0.0049751243781094,2.710740783919978,0.1729957805907173,0.2749647419320869,0.00375,0.8927405983361859,0.4996845425867507,1.6688461384807167,0.9940119760479044,4.213378159988999,0.005,2.725294294291127,0.0794392523364486,2.206871888556394,0.2576923076923076,5.344361100540853,0.28,2.810583821048632,0.0197044334975369,2.6663758360575054,0.1541850220264317,0.280786903084351,0.003125,0.6745164192950435,0.0952681388012618,1.5200830626496185,0.9908136482939632,4.14324005617561,0.01,2.225391227354011,0.070754716981132,1.996392758988296,0.2289156626506023
5.762144322965503,0.315,3.2028267975240645,0.0049751243781094,2.871602713218649,0.1729957805907173,0.2838068712236431,0.005,0.9482394301729272,0.9488958990536276,1.769577532979993,0.9940119760479044,4.356561938682756,0.005,2.8859849632689665,0.0794392523364486,2.3504480790078395,0.2576923076923076,5.473749652308186,0.32,2.967587222372688,0.0197044334975369,2.8277596633675053,0.1541850220264317,0.2895969371997441,0.0043749999999999,0.7122228079624969,0.1274447949526813,1.622200635451324,0.9908136482939632,4.287248989031878,0.02,2.346751184240976,0.070754716981132,2.138992241773174,0.2289156626506023
5.888009789698084,0.34,3.3597455399036287,0.0049751243781094,3.0324646425173185,0.1729957805907173,0.2926490005151994,0.005,1.0037382620096682,0.9943217665615142,1.870308927479269,0.9940119760479044,4.499745717376513,0.005,3.046675632246806,0.0794392523364486,2.494024269459285,0.2576923076923076,5.603138204075518,0.335,3.124590623696744,0.0197044334975369,2.989143490677505,0.1541850220264317,0.2984069713151372,0.005,0.7499291966299504,0.1526813880126183,1.7243182082530295,0.9908136482939632,4.431257921888145,0.025,2.46811114112794,0.0754716981132075,2.2815917245580524,0.2289156626506023
6.013875256430666,0.34,3.5166642822831937,0.0099502487562189,3.193326571815989,0.1729957805907173,0.3014911298067556,0.005,1.0592370938464093,0.9987381703470032,1.971040321978545,0.9940119760479044,4.64292949607027,0.015,3.2073663012246456,0.0794392523364486,2.6376004599107308,0.2615384615384615,5.73252675584285,0.355,3.2815940250208,0.0197044334975369,3.150527317987505,0.1541850220264317,0.3072170054305303,0.005625,0.7876355852974039,0.191167192429022,1.826435781054736,0.9908136482939632,4.575266854744413,0.025,2.5894710980149043,0.0754716981132075,2.424191207342931,0.2289156626506023
6.139740723163248,0.365,3.673583024662758,0.0099502487562189,3.354188501114659,0.1729957805907173,0.3103332590983118,0.005625,1.1147359256831504,0.9987381703470032,2.071771716477821,0.9940119760479044,4.786113274764027,0.015,3.368056970202485,0.0841121495327102,2.7811766503621764,0.2615384615384615,5.861915307610182,0.37,3.438597426344855,0.0246305418719211,3.311911145297505,0.1541850220264317,0.3160270395459233,0.005625,0.8253419739648573,0.23596214511041,1.928553353856441,0.9908136482939632,4.719275787600681,0.03,2.7108310549018686,0.0754716981132075,2.566790690127809,0.2289156626506023
6.26560618989583,0.385,3.830501767042323,0.0099502487562189,3.515050430413329,0.1729957805907173,0.319175388389868,0.0062499999999999,1.1702347575198917,0.9987381703470032,2.1725031109770976,0.9940119760479044,4.929297053457784,0.015,3.5287476391803247,0.0841121495327102,2.924752840813622,0.2615384615384615,5.991303859377514,0.4,3.595600827668912,0.0246305418719211,3.4732949726075044,0.1541850220264317,0.3248370736613165,0.0075,0.8630483626323108,0.2845425867507886,2.0306709266581464,0.9908136482939632,4.863284720456948,0.03,2.8321910117888334,0.0849056603773584,2.7093901729126872,0.2289156626506023
6.391471656628411,0.405,3.987420509421887,0.0099502487562189,3.675912359712,0.1729957805907173,0.3280175176814242,0.0075,1.2257335893566328,0.9987381703470032,2.2732345054763736,0.9940119760479044,5.072480832151541,0.03,3.689438308158164,0.0841121495327102,3.068329031265068,0.2615384615384615,6.120692411144846,0.445,3.752604228992967,0.0246305418719211,3.634678799917504,0.1541850220264317,0.3336471077767096,0.00875,0.9007547512997642,0.3646687697160883,2.132788499459852,0.9908136482939632,5.007293653313216,0.03,2.9535509686757977,0.0849056603773584,2.851989655697565,0.2289156626506023
6.517337123360994,0.44,4.144339251801452,0.0149253731343283,3.8367742890106697,0.1729957805907173,0.3368596469729804,0.0075,1.281232421193374,0.9987381703470032,2.37396589997565,0.9940119760479044,5.215664610845298,0.03,3.850128977136004,0.0841121495327102,3.2119052217165134,0.2615384615384615,6.250080962912179,0.475,3.909607630317023,0.0344827586206896,3.796062627227504,0.1541850220264317,0.3424571418921026,0.00875,0.9384611399672176,0.4706624605678233,2.2349060722615577,0.9908136482939632,5.151302586169484,0.03,3.074910925562762,0.0849056603773584,2.994589138482444,0.2289156626506023
6.643202590093575,0.45,4.301257994181016,0.0199004975124378,3.997636218309341,0.1729957805907173,0.3457017762645367,0.0075,1.3367312530301152,0.9987381703470032,2.474697294474926,0.9940119760479044,5.358848389539055,0.04,4.010819646113843,0.0841121495327102,3.355481412167959,0.2615384615384615,6.37946951467951,0.505,4.066611031641079,0.0492610837438423,3.957446454537504,0.1541850220264317,0.3512671760074957,0.00875,0.9761675286346712,0.6252365930599368,2.337023645063263,0.9908136482939632,5.295311519025751,0.03,3.1962708824497263,0.0849056603773584,3.137188621267322,0.2289156626506023
6.769068056826157,0.475,4.458176736560581,0.0199004975124378,4.15849814760801,0.1772151898734177,0.3545439055560928,0.0075,1.3922300848668565,0.9987381703470032,2.575428688974202,0.9940119760479044,5.502032168232812,0.065,4.171510315091683,0.0887850467289719,3.4990576026194047,0.2615384615384615,6.508858066446843,0.525,4.223614432965134,0.0492610837438423,4.118830281847504,0.158590308370044,0.3600772101228888,0.00875,1.0138739173021247,0.8302839116719243,2.439141217864969,0.9908136482939632,5.439320451882018,0.03,3.3176308393366907,0.0896226415094339,3.2797881040522,0.2289156626506023
6.89493352355874,0.49,4.6150954789401455,0.0298507462686567,4.319360076906681,0.1814345991561181,0.3633860348476491,0.00875,1.4477289167035974,0.9987381703470032,2.6761600834734782,0.9940119760479044,5.6452159469265695,0.07,4.332200984069522,0.0887850467289719,3.6426337930708494,0.2653846153846154,6.638246618214176,0.55,4.380617834289191,0.0886699507389162,4.280214109157503,0.158590308370044,0.3688872442382819,0.00875,1.051580305969578,0.9993690851735016,2.5412587906666744,0.9921259842519684,5.583329384738287,0.075,3.438990796223655,0.0896226415094339,3.4223875868370786,0.2289156626506023
7.020798990291322,0.515,4.77201422131971,0.0348258706467661,4.480222006205351,0.1856540084388186,0.3722281641392053,0.010625,1.5032277485403385,0.9987381703470032,2.7768914779727543,0.9940119760479044,5.788399725620328,0.075,4.492891653047361,0.0887850467289719,3.786209983522296,0.2653846153846154,6.7676351699815065,0.5700000000000001,4.537621235613247,0.0935960591133004,4.441597936467503,0.1629955947136563,0.377697278353675,0.009375,1.0892866946370316,0.9993690851735016,2.64337636346838,0.9921259842519684,5.727338317594554,0.09,3.56035075311062,0.0943396226415094,3.564987069621957,0.2289156626506023
7.146664457023904,0.55,4.928932963699275,0.044776119402985,4.641083935504021,0.1940928270042194,0.3810702934307615,0.010625,1.5587265803770796,0.9987381703470032,2.8776228724720307,0.9940119760479044,5.9315835043140845,0.09,4.653582322025201,0.0934579439252336,3.9297861739737416,0.2692307692307692,6.897023721748839,0.585,4.694624636937302,0.1330049261083744,4.602981763777503,0.1674008810572687,0.3865073124690681,0.009375,1.126993083304485,0.9993690851735016,2.7454939362700856,0.9921259842519684,5.871347250450821,0.095,3.681710709997584,0.0990566037735849,3.707586552406835,0.2369477911646586
7.272529923756485,0.5650000000000001,5.08585170607884,0.0497512437810945,4.801945864802692,0.1983122362869198,0.3899124227223177,0.013125,1.6142254122138209,0.9987381703470032,2.978354266971307,0.9940119760479044,6.074767283007842,0.1,4.814272991003041,0.102803738317757,4.073362364425187,0.2730769230769231,7.026412273516171,0.61,4.851628038261358,0.2019704433497537,4.764365591087502,0.185022026431718,0.3953173465844611,0.010625,1.1646994719719386,0.9993690851735016,2.8476115090717915,0.9921259842519684,6.015356183307089,0.115,3.803070666884549,0.1084905660377358,3.8501860351917134,0.2409638554216867
7.398395390489068,0.595,5.242770448458404,0.0796019900497512,4.962807794101362,0.2067510548523207,0.398754552013874,0.013125,1.669724244050562,0.9987381703470032,3.079085661470583,0.9940119760479044,6.2179510617016,0.115,4.97496365998088,0.102803738317757,4.2169385548766325,0.2846153846153846,7.155800825283503,0.635,5.008631439585415,0.2610837438423645,4.925749418397502,0.185022026431718,0.4041273806998542,0.010625,1.202405860639392,0.9993690851735016,2.949729081873497,0.9921259842519684,6.1593651161633565,0.115,3.9244306237715127,0.1179245283018868,3.992785517976592,0.2489959839357429
7.524260857221649,0.595,5.399689190837969,0.099502487562189,5.123669723400032,0.2067510548523207,0.4075966813054301,0.01375,1.725223075887303,0.9987381703470032,3.179817055969859,0.9940119760479044,6.361134840395357,0.125,5.13565432895872,0.102803738317757,4.360514745328079,0.3153846153846154,7.285189377050836,0.665,5.16563484090947,0.3054187192118227,5.087133245707502,0.185022026431718,0.4129374148152474,0.011875,1.2401122493068453,0.9993690851735016,3.0518466546752028,0.9921259842519684,6.303374049019625,0.13,4.045790580658477,0.1273584905660377,4.13538500076147,0.2811244979919678
7.650126323954231,0.625,5.556607933217533,0.1144278606965174,5.284531652698703,0.2151898734177215,0.4164388105969864,0.01375,1.7807219077240444,0.9987381703470032,3.280548450469136,0.9940119760479044,6.504318619089114,0.15,5.29634499793656,0.116822429906542,4.504090935779524,0.3192307692307692,7.414577928818168,0.675,5.322638242233526,0.3596059113300492,5.248517073017502,0.1894273127753304,0.4217474489306405,0.0125,1.2778186379742988,0.9993690851735016,3.153964227476908,0.9921259842519684,6.447382981875892,0.155,4.167150537545441,0.1320754716981132,4.277984483546348,0.3132530120481927
7.775991790686813,0.645,5.713526675597098,0.1194029850746268,5.445393581997372,0.2151898734177215,0.4252809398885426,0.014375,1.8362207395607852,0.9987381703470032,3.3812798449684114,0.9940119760479044,6.647502397782871,0.16,5.4570356669144,0.1308411214953271,4.647667126230969,0.3423076923076923,7.5439664805855,0.7000000000000001,5.479641643557581,0.4285714285714285,5.409900900327502,0.1938325991189427,0.4305574830460335,0.0125,1.3155250266417524,0.9993690851735016,3.256081800278614,0.9921259842519684,6.59139191473216,0.175,4.288510494432406,0.1509433962264151,4.420583966331226,0.3694779116465863
7.901857257419395,0.655,5.870445417976662,0.1293532338308457,5.606255511296043,0.2320675105485232,0.4341230691800988,0.015,1.8917195713975263,0.9987381703470032,3.4820112394676874,0.9940119760479044,6.790686176476628,0.19,5.617726335892239,0.1542056074766355,4.791243316682415,0.3538461538461538,7.673355032352832,0.72,5.636645044881638,0.4630541871921182,5.571284727637502,0.211453744493392,0.4393675171614266,0.01375,1.3532314153092058,0.9993690851735016,3.3581993730803195,0.9921259842519684,6.735400847588427,0.175,4.40987045131937,0.1698113207547169,4.563183449116105,0.3815261044176706
8.027722724151976,0.66,6.0273641603562265,0.154228855721393,5.767117440594713,0.240506329113924,0.442965198471655,0.015,1.947218403234268,0.9987381703470032,3.5827426339669635,0.9940119760479044,6.933869955170385,0.19,5.778417004870078,0.1775700934579439,4.934819507133861,0.3576923076923077,7.802743584120163,0.725,5.793648446205694,0.4975369458128079,5.732668554947502,0.2202643171806167,0.4481775512768197,0.01375,1.3909378039766591,0.9993690851735016,3.460316945882025,0.9927821522309712,6.879409780444695,0.19,4.531230408206334,0.2169811320754716,4.705782931900983,0.4096385542168674
8.153588190884559,0.68,6.184282902735792,0.1791044776119403,5.927979369893383,0.2531645569620253,0.4518073277632113,0.015625,2.0027172350710085,0.9987381703470032,3.68347402846624,0.9940119760479044,7.077053733864142,0.21,5.939107673847918,0.1962616822429906,5.078395697585306,0.3730769230769231,7.932132135887496,0.735,5.950651847529749,0.5270935960591133,5.8940523822575015,0.2290748898678413,0.4569875853922128,0.015,1.428644192644113,0.9993690851735016,3.5624345186837307,0.9927821522309712,7.023418713300963,0.21,4.652590365093299,0.25,4.848382414685862,0.4337349397590361
8.27945365761714,0.6950000000000001,6.341201645115356,0.2139303482587064,6.088841299192054,0.2573839662447257,0.4606494570547674,0.015625,2.05821606690775,0.9987381703470032,3.784205422965516,0.9946773120425816,7.220237512557899,0.235,6.099798342825758,0.2242990654205607,5.221971888036752,0.3884615384615384,8.061520687654829,0.745,6.107655248853805,0.5960591133004927,6.055436209567501,0.2555066079295153,0.4657976195076059,0.015625,1.4663505813115665,0.9993690851735016,3.664552091485436,0.9927821522309712,7.16742764615723,0.23,4.773950321980263,0.2641509433962264,4.990981897470739,0.4457831325301204
8.405319124349724,0.6950000000000001,6.498120387494921,0.2487562189054726,6.249703228490724,0.2616033755274262,0.4694915863463237,0.015625,2.113714898744491,0.9987381703470032,3.884936817464792,0.9946773120425816,7.363421291251656,0.25,6.260489011803597,0.2523364485981308,5.365548078488198,0.4153846153846154,8.19090923942216,0.76,6.264658650177861,0.625615763546798,6.216820036877501,0.277533039647577,0.474607653622999,0.015625,1.5040569699790196,0.9993690851735016,3.766669664287142,0.9927821522309712,7.311436579013498,0.245,4.895310278867227,0.2924528301886792,5.133581380255618,0.4859437751004015
8.531184591082305,0.7000000000000001,6.655039129874485,0.2686567164179104,6.410565157789394,0.2827004219409283,0.4783337156378799,0.016875,2.169213730581232,0.9987381703470032,3.985668211964068,0.9946773120425816,7.506605069945413,0.27,6.421179680781436,0.2616822429906542,5.509124268939644,0.4538461538461538,8.320297791189493,0.77,6.421662051501917,0.6650246305418719,6.378203864187501,0.2819383259911894,0.483417687738392,0.015625,1.541763358646473,0.9993690851735016,3.868787237088848,0.9927821522309712,7.455445511869765,0.25,5.016670235754192,0.3113207547169811,5.276180863040496,0.5421686746987951
8.657050057814885,0.7000000000000001,6.81195787225405,0.3034825870646765,6.571427087088065,0.29957805907173,0.4871758449294361,0.0175,2.2247125624179733,0.9987381703470032,4.086399606463344,0.9946773120425816,7.64978884863917,0.295,6.581870349759276,0.2850467289719626,5.652700459391089,0.4884615384615385,8.449686342956825,0.775,6.578665452825973,0.7142857142857143,6.5395876914975,0.2863436123348017,0.4922277218537851,0.018125,1.5794697473139263,0.9993690851735016,3.970904809890553,0.9927821522309712,7.599454444726033,0.27,5.138030192641157,0.3632075471698113,5.418780345825375,0.5662650602409639
8.78291552454747,0.71,6.968876614633614,0.3233830845771144,6.732289016386734,0.3037974683544304,0.4960179742209923,0.019375,2.280211394254714,0.9987381703470032,4.18713100096262,0.9953426480372588,7.792972627332928,0.31,6.742561018737116,0.294392523364486,5.796276649842534,0.4961538461538461,8.579074894724156,0.79,6.7356688541500285,0.7438423645320197,6.7009715188075,0.2951541850220264,0.5010377559691783,0.01875,1.61717613598138,0.9993690851735016,4.073022382692259,0.9927821522309712,7.743463377582301,0.29,5.259390149528121,0.4198113207547169,5.561379828610253,0.5823293172690763
8.90878099128005,0.73,7.125795357013179,0.3532338308457711,6.893150945685405,0.3122362869198312,0.5048601035125485,0.021875,2.3357102260914555,0.9987381703470032,4.287862395461896,0.9953426480372588,7.936156406026685,0.335,6.903251687714955,0.3271028037383178,5.93985284029398,0.5153846153846154,8.70846344649149,0.81,6.892672255474085,0.7881773399014779,6.8623553461175,0.3171806167400881,0.5098477900845714,0.019375,1.6548825246488337,0.9993690851735016,4.1751399554939645,0.9927821522309712,7.887472310438568,0.31,5.3807501064150856,0.4339622641509433,5.7039793113951305,0.5943775100401606
9.03464645801263,0.735,7.282714099392743,0.3880597014925372,7.054012874984075,0.3206751054852321,0.5137022328041048,0.026875,2.391209057928197,0.9987381703470032,4.388593789961172,0.9953426480372588,8.079340184720442,0.375,7.063942356692794,0.3691588785046729,6.083429030745426,0.5269230769230769,8.837851998258822,0.8250000000000001,7.04967565679814,0.8177339901477833,7.0237391734275,0.3215859030837004,0.5186578241999644,0.02,1.6925889133162868,0.9993690851735016,4.277257528295671,0.9927821522309712,8.031481243294836,0.335,5.50211006330205,0.4528301886792452,5.846578794180009,0.6224899598393574
9.160511924745215,0.74,7.439632841772308,0.4328358208955223,7.214874804282745,0.3248945147679325,0.522544362095661,0.0275,2.4467078897649377,0.9987381703470032,4.489325184460449,0.996007984031936,8.222523963414199,0.555,7.224633025670634,0.397196261682243,6.227005221196872,0.55,8.967240550026153,0.8250000000000001,7.206679058122196,0.8522167487684729,7.1851230007375,0.3259911894273127,0.5274678583153576,0.02125,1.7302953019837404,0.9993690851735016,4.379375101097376,0.9927821522309712,8.175490176151104,0.41,5.623470020189014,0.4764150943396226,5.989178276964887,0.6345381526104418
9.286377391477796,0.745,7.596551584151872,0.4427860696517413,7.375736733581416,0.3544303797468355,0.5313864913872172,0.02875,2.502206721601679,0.9987381703470032,4.590056578959724,0.996007984031936,8.365707742107956,0.5700000000000001,7.385323694648474,0.4439252336448598,6.370581411648317,0.573076923076923,9.096629101793486,0.8300000000000001,7.363682459446252,0.8571428571428571,7.3465068280475,0.343612334801762,0.5362778924307506,0.023125,1.768001690651194,0.9993690851735016,4.481492673899082,0.9934383202099736,8.31949910900737,0.56,5.7448299770759785,0.5330188679245284,6.131777759749766,0.6506024096385542
9.412242858210377,0.75,7.753470326531437,0.4577114427860696,7.536598662880086,0.3755274261603376,0.5402286206787734,0.03,2.5577055534384203,0.9987381703470032,4.690787973459001,0.996007984031936,8.508891520801713,0.5700000000000001,7.5460143636263135,0.4626168224299066,6.514157602099763,0.6230769230769231,9.226017653560817,0.855,7.520685860770308,0.8571428571428571,7.5078906553574996,0.3612334801762114,0.5450879265461437,0.025625,1.8057080793186475,0.9993690851735016,4.583610246700787,0.9934383202099736,8.463508041863639,0.56,5.866189933962943,0.5471698113207547,6.274377242534644,0.6706827309236948
9.53810832494296,0.76,7.910389068911002,0.4825870646766169,7.697460592178756,0.4008438818565401,0.5490707499703297,0.031875,2.613204385275161,0.9987381703470032,4.791519367958276,0.9966733200266136,8.65207529949547,0.5700000000000001,7.706705032604153,0.4906542056074767,6.657733792551209,0.6461538461538462,9.35540620532815,0.875,7.677689262094364,0.8620689655172414,7.6692744826674994,0.383259911894273,0.5538979606615368,0.02875,1.8434144679861009,0.9993690851735016,4.685727819502493,0.9940944881889764,8.607516974719907,0.56,5.987549890849907,0.5801886792452831,6.416976725319523,0.6987951807228916
9.66397379167554,0.765,8.067307811290567,0.5024875621890548,7.858322521477426,0.4135021097046414,0.5579128792618858,0.0325,2.6687032171119025,0.9987381703470032,4.892250762457553,0.9973386560212908,8.795259078189227,0.5700000000000001,7.867395701581993,0.5186915887850467,6.801309983002654,0.6615384615384615,9.484794757095482,0.88,7.834692663418419,0.8719211822660099,7.830658309977499,0.4185022026431717,0.5627079947769299,0.03,1.8811208566535544,0.9993690851735016,4.787845392304199,0.9940944881889764,8.751525907576173,0.5650000000000001,6.108909847736872,0.6084905660377359,6.5595762081044,0.714859437751004
9.789839258408124,0.775,8.22422655367013,0.5621890547263682,8.019184450776097,0.4388185654008439,0.5667550085534421,0.034375,2.724202048948644,0.9987381703470032,4.992982156956829,0.998003992015968,8.938442856882984,0.5750000000000001,8.028086370559834,0.5654205607476636,6.944886173454099,0.6807692307692308,9.614183308862811,0.895,7.9916960647424755,0.8768472906403941,7.992042137287499,0.4493392070484581,0.571518028892323,0.031875,1.918827245321008,0.9993690851735016,4.889962965105904,0.994750656167979,8.895534840432441,0.5750000000000001,6.230269804623836,0.6367924528301887,6.702175690889279,0.7349397590361446
9.915704725140706,0.775,8.381145296049695,0.582089552238806,8.180046380074765,0.4810126582278481,0.5755971378449983,0.036875,2.7797008807853847,0.9987381703470032,5.093713551456105,0.998003992015968,9.08162663557674,0.59,8.188777039537673,0.602803738317757,7.0884623639055455,0.7115384615384616,9.743571860630146,0.9,8.14869946606653,0.8866995073891626,8.1534259645975,0.4977973568281937,0.5803280630077161,0.03375,1.9565336339884607,0.9993690851735016,4.99208053790761,0.9954068241469816,9.03954377328871,0.59,6.3516297615108,0.6603773584905661,6.844775173674157,0.7791164658634538
10.041570191873287,0.785,8.53806403842926,0.5970149253731343,8.340908309373436,0.5949367088607596,0.5844392671365545,0.03875,2.835199712622126,0.9987381703470032,5.194444945955381,0.9986693280106456,9.2248104142705,0.605,8.349467708515512,0.6495327102803738,7.232038554356992,0.726923076923077,9.87296041239748,0.9,8.305702867390586,0.8916256157635468,8.314809791907498,0.5903083700440528,0.5891380971231092,0.03375,1.9942400226559145,0.9993690851735016,5.094198110709315,0.996062992125984,9.183552706144976,0.6,6.472989718397765,0.6933962264150944,6.987374656459036,0.8032128514056225
10.16743565860587,0.785,8.694982780808823,0.5970149253731343,8.501770238672107,0.5949367088607596,0.5932813964281107,0.04,2.890698544458867,0.9987381703470032,5.295176340454657,0.9986693280106456,9.367994192964256,0.615,8.510158377493351,0.6542056074766355,7.375614744808437,0.7346153846153847,10.00234896416481,0.9,8.462706268714642,0.9014778325123152,8.476193619217499,0.5903083700440528,0.5979481312385022,0.034375,2.0319464113233683,0.9993690851735016,5.196315683511021,0.9967191601049868,9.327561639001244,0.6,6.59434967528473,0.7405660377358491,7.129974139243914,0.8032128514056225
10.293301125338452,0.79,8.851901523188388,0.6069651741293532,8.662632167970777,0.6033755274261604,0.602123525719667,0.04375,2.946197376295608,0.9987381703470032,5.3959077349539335,0.9986693280106456,9.511177971658014,0.625,8.670849046471192,0.6588785046728972,7.519190935259882,0.7538461538461538,10.131737515932144,0.9,8.619709670038699,0.9014778325123152,8.637577446527498,0.5947136563876652,0.6067581653538954,0.035,2.0696527999908216,0.9993690851735016,5.298433256312727,0.9967191601049868,9.471570571857512,0.6,6.715709632171694,0.7547169811320755,7.272573622028791,0.8152610441767068
10.419166592071033,0.8,9.008820265567952,0.6119402985074627,8.823494097269446,0.6075949367088608,0.6109656550112231,0.04625,3.001696208132349,0.9987381703470032,5.49663912945321,0.9986693280106456,9.654361750351772,0.645,8.831539715449031,0.6728971962616822,7.662767125711328,0.7692307692307693,10.261126067699475,0.905,8.776713071362753,0.9113300492610836,8.798961273837499,0.5991189427312775,0.6155681994692884,0.038125,2.107359188658275,0.9993690851735016,5.400550829114432,0.9967191601049868,9.61557950471378,0.6,6.837069589058658,0.7594339622641509,7.41517310481367,0.8273092369477911
10.545032058803615,0.8,9.16573900794752,0.6119402985074627,8.984356026568117,0.6075949367088608,0.6198077843027794,0.04625,3.0571950399690904,0.9987381703470032,5.597370523952486,0.9986693280106456,9.797545529045529,0.645,8.99223038442687,0.6822429906542057,7.806343316162774,0.7884615384615385,10.390514619466806,0.915,8.93371647268681,0.9261083743842364,8.960345101147498,0.5991189427312775,0.6243782335846815,0.04125,2.1450655773257283,0.9993690851735016,5.502668401916138,0.9973753280839894,9.759588437570049,0.615,6.958429545945623,0.7641509433962265,7.557772587598548,0.8433734939759036
10.670897525536198,0.8150000000000001,9.322657750327084,0.6169154228855721,9.145217955866787,0.6118143459915613,0.6286499135943356,0.046875,3.112693871805832,0.9987381703470032,5.698101918451762,0.9986693280106456,9.940729307739286,0.65,9.152921053404713,0.6822429906542057,7.949919506614219,0.7923076923076924,10.51990317123414,0.92,9.090719874010864,0.9359605911330048,9.121728928457497,0.5991189427312775,0.6331882677000746,0.0425,2.182771965993182,0.9993690851735016,5.604785974717844,0.9973753280839894,9.903597370426317,0.615,7.079789502832587,0.7641509433962265,7.700372070383427,0.8473895582329317
10.796762992268778,0.8200000000000001,9.479576492706649,0.6169154228855721,9.306079885165458,0.6118143459915613,0.6374920428858918,0.04875,3.1681927036425725,0.9987381703470032,5.798833312951039,0.9986693280106456,10.083913086433045,0.655,9.31361172238255,0.6962616822429907,8.093495697065665,0.8115384615384615,10.64929172300147,0.93,9.247723275334922,0.9359605911330048,9.283112755767498,0.5991189427312775,0.6419983018154677,0.045625,2.2204783546606355,0.9993690851735016,5.706903547519549,0.9973753280839894,10.04760630328258,0.625,7.201149459719551,0.7735849056603774,7.842971553168305,0.8634538152610441
10.92262845900136,0.8200000000000001,9.636495235086212,0.6169154228855721,9.466941814464128,0.6118143459915613,0.646334172177448,0.051875,3.223691535479314,0.9987381703470032,5.899564707450314,0.9986693280106456,10.2270968651268,0.66,9.47430239136039,0.7009345794392524,8.23707188751711,0.8115384615384615,10.778680274768805,0.93,9.404726676658978,0.9359605911330048,9.444496583077497,0.5991189427312775,0.6508083359308607,0.05,2.258184743328089,0.9993690851735016,5.809021120321255,0.9973753280839894,10.19161523613885,0.625,7.322509416606516,0.7830188679245284,7.985571035953184,0.8755020080321285
11.048493925733943,0.8300000000000001,9.793413977465775,0.6467661691542288,9.627803743762795,0.6160337552742616,0.6551763014690042,0.05375,3.279190367316055,0.9987381703470032,6.000296101949591,0.9993346640053228,10.370280643820555,0.66,9.634993060338228,0.7102803738317757,8.380648077968557,0.8115384615384615,10.908068826536136,0.935,9.561730077983032,0.9408866995073892,9.605880410387496,0.5991189427312775,0.6596183700462539,0.051875,2.295891131995542,0.9993690851735016,5.91113869312296,0.9973753280839894,10.335624168995118,0.63,7.44386937349348,0.8113207547169812,8.128170518738061,0.8835341365461847
11.174359392466524,0.85,9.950332719845342,0.6517412935323382,9.788665673061468,0.6160337552742616,0.6640184307605604,0.058125,3.334689199152796,0.9987381703470032,6.101027496448866,0.9993346640053228,10.513464422514314,0.675,9.795683729316067,0.7149532710280374,8.524224268420003,0.8192307692307692,11.037457378303468,0.935,9.718733479307089,0.9507389162561576,9.767264237697496,0.5991189427312775,0.668428404161647,0.055625,2.3335975206629955,0.9993690851735016,6.013256265924666,0.9973753280839894,10.479633101851386,0.635,7.565229330380444,0.8113207547169812,8.27077000152294,0.8835341365461847
11.300224859199108,0.855,10.107251462224903,0.6616915422885572,9.949527602360138,0.620253164556962,0.6728605600521167,0.059375,3.3901880309895374,0.9987381703470032,6.201758890948143,0.9993346640053228,10.656648201208071,0.675,9.956374398293908,0.7242990654205608,8.667800458871447,0.826923076923077,11.1668459300708,0.935,9.875736880631145,0.9507389162561576,9.928648065007495,0.6123348017621145,0.67723843827704,0.05875,2.3713039093304493,0.9993690851735016,6.115373838726372,0.9973753280839894,10.623642034707652,0.635,7.6865892872674095,0.8160377358490566,8.413369484307818,0.895582329317269
11.426090325931687,0.855,10.26417020460447,0.6666666666666666,10.110389531658807,0.620253164556962,0.6817026893436728,0.06125,3.4456868628262787,0.9987381703470032,6.302490285447419,0.9993346640053228,10.799831979901828,0.68,10.117065067271747,0.7242990654205608,8.811376649322893,0.826923076923077,11.296234481838132,0.945,10.0327402819552,0.955665024630542,10.090031892317496,0.6123348017621145,0.6860484723924332,0.06125,2.4090102979979027,0.9993690851735016,6.217491411528077,0.9973753280839894,10.76765096756392,0.64,7.807949244154374,0.8254716981132075,8.555968967092696,0.8995983935742972
11.55195579266427,0.86,10.421088946984035,0.6666666666666666,10.27125146095748,0.620253164556962,0.6905448186352291,0.0625,3.5011856946630195,0.9987381703470032,6.403221679946695,0.9993346640053228,10.943015758595584,0.68,10.277755736249588,0.7429906542056075,8.95495283977434,0.8384615384615385,11.425623033605463,0.945,10.189743683279255,0.9753694581280788,10.251415719627497,0.6123348017621145,0.6948585065078262,0.064375,2.446716686665356,0.9993690851735016,6.319608984329783,0.9973753280839894,10.911659900420188,0.65,7.929309201041338,0.839622641509434,8.698568449877575,0.8995983935742972
11.677821259396852,0.87,10.5780076893636,0.681592039800995,10.432113390256148,0.620253164556962,0.6993869479267854,0.065625,3.556684526499761,0.9987381703470032,6.503953074445971,0.9993346640053228,11.086199537289342,0.68,10.438446405227428,0.7476635514018691,9.098529030225784,0.8500000000000001,11.555011585372796,0.95,10.346747084603312,0.9802955665024632,10.412799546937496,0.6211453744493391,0.7036685406232193,0.068125,2.48442307533281,0.9993690851735016,6.421726557131489,0.9973753280839894,11.055668833276457,0.655,8.050669157928303,0.8443396226415094,8.841167932662453,0.8995983935742972
11.803686726129436,0.88,10.734926431743164,0.6915422885572139,10.59297531955482,0.620253164556962,0.7082290772183415,0.068125,3.6121833583365017,0.9987381703470032,6.604684468945247,0.9993346640053228,11.2293833159831,0.685,10.599137074205268,0.7476635514018691,9.24210522067723,0.8500000000000001,11.684400137140129,0.955,10.503750485927368,0.9802955665024632,10.574183374247497,0.6299559471365639,0.7124785747386124,0.068125,2.522129464000263,0.9993690851735016,6.523844129933194,0.9986876640419948,11.199677766132725,0.66,8.172029114815267,0.8820754716981132,8.983767415447332,0.8995983935742972
11.929552192862015,0.885,10.891845174122729,0.7014925373134328,10.75383724885349,0.6329113924050633,0.7170712065098978,0.07125,3.667682190173243,0.9987381703470032,6.705415863444523,0.9993346640053228,11.372567094676857,0.6900000000000001,10.759827743183106,0.7616822429906542,9.385681411128676,0.8500000000000001,11.81378868890746,0.96,10.660753887251424,0.9802955665024632,10.735567201557496,0.6299559471365639,0.7212886088540055,0.073125,2.5598358526677165,0.9993690851735016,6.6259617027349,0.9986876640419948,11.343686698988993,0.665,8.293389071702231,0.8915094339622641,9.12636689823221,0.9116465863453816
12.0554176595946,0.885,11.048763916502294,0.7064676616915423,10.91469917815216,0.6329113924050633,0.725913335801454,0.074375,3.723181022009984,0.9987381703470032,6.8061472579438,0.9993346640053228,11.515750873370614,0.6900000000000001,10.920518412160945,0.7663551401869159,9.529257601580122,0.8692307692307693,11.943177240674792,0.96,10.81775728857548,0.9802955665024632,10.896951028867496,0.6343612334801761,0.7300986429693985,0.076875,2.59754224133517,0.9993690851735016,6.728079275536605,0.9986876640419948,11.48769563184526,0.675,8.414749028589195,0.9009433962264152,9.268966381017089,0.9116465863453816
12.18128312632718,0.895,11.205682658881855,0.7114427860696517,11.075561107450833,0.6371308016877637,0.7347554650930102,0.07625,3.778679853846725,0.9987381703470032,6.906878652443075,0.9993346640053228,11.65893465206437,0.7000000000000001,11.081209081138784,0.7757009345794393,9.672833792031568,0.8730769230769231,12.072565792442123,0.96,10.974760689899536,0.9802955665024632,11.058334856177495,0.6343612334801761,0.7389086770847917,0.078125,2.635248630002623,0.9993690851735016,6.830196848338311,0.9986876640419948,11.631704564701526,0.68,8.53610898547616,0.9245283018867924,9.411565863801966,0.9116465863453816
12.30714859305976,0.9,11.362601401261422,0.7114427860696517,11.2364230367495,0.6413502109704642,0.7435975943845664,0.0775,3.8341786856834665,0.9987381703470032,7.007610046942352,0.9993346640053228,11.802118430758128,0.71,11.241899750116623,0.780373831775701,9.816409982483012,0.8846153846153847,12.201954344209456,0.96,11.131764091223593,0.9901477832512317,11.219718683487494,0.6431718061674009,0.7477187112001847,0.08375,2.672955018670077,0.9993690851735016,6.932314421140017,0.9986876640419948,11.775713497557794,0.685,8.657468942363124,0.929245283018868,9.554165346586844,0.9196787148594378
12.433014059792344,0.91,11.519520143640989,0.7213930348258706,11.39728496604817,0.6455696202531646,0.7524397236761227,0.08375,3.889677517520208,0.9987381703470032,7.108341441441628,0.9993346640053228,11.945302209451883,0.71,11.402590419094464,0.780373831775701,9.95998617293446,0.8923076923076924,12.331342895976787,0.965,11.288767492547649,0.9950738916256158,11.381102510797495,0.6475770925110131,0.7565287453155778,0.0875,2.7106614073375304,0.9993690851735016,7.034431993941722,0.9986876640419948,11.919722430414062,0.6950000000000001,8.778828899250088,0.929245283018868,9.696764829371723,0.931726907630522
12.558879526524926,0.92,11.676438886020552,0.7313432835820896,11.55814689534684,0.6582278481012659,0.7612818529676788,0.090625,3.9451763493569487,0.9987381703470032,7.209072835940904,0.9993346640053228,12.088485988145642,0.715,11.563281088072303,0.7897196261682243,10.103562363385905,0.9,12.46073144774412,0.965,11.445770893871703,0.9950738916256158,11.542486338107494,0.6475770925110131,0.765338779430971,0.09,2.748367796004984,0.9993690851735016,7.136549566743428,0.9986876640419948,12.06373136327033,0.7000000000000001,8.900188856137053,0.9339622641509434,9.8393643121566,0.9357429718875502
12.684744993257508,0.935,11.833357628400115,0.736318407960199,11.719008824645512,0.6624472573839663,0.7701239822592351,0.093125,4.0006751811936905,0.9987381703470032,7.30980423044018,0.9993346640053228,12.2316697668394,0.715,11.723971757050144,0.7897196261682243,10.247138553837347,0.9,12.590119999511453,0.965,11.60277429519576,0.9950738916256158,11.703870165417497,0.6519823788546255,0.774148813546364,0.095,2.786074184672437,0.9993690851735016,7.238667139545133,0.9986876640419948,12.207740296126596,0.7050000000000001,9.021548813024015,0.9339622641509434,9.981963794941478,0.9397590361445782
12.810610459990093,0.935,11.99027637077968,0.7611940298507462,11.879870753944182,0.6666666666666667,0.7789661115507913,0.099375,4.056174013030431,0.9987381703470032,7.410535624939456,0.9993346640053228,12.374853545533156,0.715,11.884662426027983,0.7943925233644861,10.390714744288797,0.903846153846154,12.719508551278784,0.965,11.759777696519816,0.9950738916256158,11.865253992727494,0.6519823788546255,0.782958847661757,0.1025,2.823780573339891,0.9993690851735016,7.340784712346839,0.9986876640419948,12.351749228982865,0.7050000000000001,9.14290876991098,0.9339622641509434,10.124563277726358,0.9397590361445782
12.936475926722672,0.935,12.147195113159244,0.7611940298507462,12.040732683242853,0.6666666666666667,0.7878082408423475,0.1025,4.111672844867172,0.9987381703470032,7.5112670194387325,0.9993346640053228,12.518037324226912,0.72,12.045353095005822,0.8037383177570093,10.53429093474024,0.9115384615384616,12.848897103046117,0.97,11.91678109784387,0.9950738916256158,12.026637820037497,0.6563876651982379,0.7917688817771502,0.105625,2.861486962007344,0.9993690851735016,7.442902285148545,0.9986876640419948,12.495758161839133,0.71,9.264268726797946,0.9339622641509434,10.267162760511235,0.9558232931726908
13.062341393455252,0.94,12.30411385553881,0.7611940298507462,12.201594612541522,0.6666666666666667,0.7966503701339037,0.10875,4.167171676703914,0.9987381703470032,7.611998413938008,0.9993346640053228,12.66122110292067,0.72,12.20604376398366,0.8037383177570093,10.677867125191687,0.9230769230769232,12.97828565481345,0.975,12.073784499167926,0.9950738916256158,12.188021647347494,0.6651982378854625,0.8005789158925433,0.11,2.8991933506747976,0.9993690851735016,7.54501985795025,0.9986876640419948,12.6397670946954,0.715,9.38562868368491,0.9339622641509434,10.409762243296116,0.9558232931726908
13.188206860187837,0.94,12.461032597918374,0.7711442786069651,12.362456541840192,0.6708860759493671,0.80549249942546,0.11625,4.222670508540655,0.9987381703470032,7.712729808437285,0.9993346640053228,12.804404881614428,0.72,12.3667344329615,0.8037383177570093,10.821443315643132,0.9230769230769232,13.10767420658078,0.98,12.230787900491984,0.9950738916256158,12.349405474657496,0.6696035242290749,0.8093889500079363,0.115,2.936899739342251,0.9993690851735016,7.647137430751956,0.9986876640419948,12.783776027551667,0.725,9.506988640571874,0.9433962264150944,10.552361726080992,0.9558232931726908
13.314072326920416,0.95,12.61795134029794,0.7711442786069651,12.523318471138865,0.6751054852320676,0.8143346287170161,0.125625,4.278169340377396,0.9987381703470032,7.813461202936561,0.9993346640053228,12.947588660308186,0.725,12.52742510193934,0.8130841121495328,10.965019506094578,0.9346153846153846,13.237062758348111,0.985,12.38779130181604,0.9950738916256158,12.510789301967494,0.6696035242290749,0.8181989841233295,0.125,2.9746061280097047,0.9993690851735016,7.749255003553662,0.9986876640419948,12.927784960407935,0.735,9.62834859745884,0.9528301886792452,10.69496120886587,0.9598393574297188
13.439937793652998,0.95,12.774870082677504,0.7810945273631841,12.684180400437532,0.679324894514768,0.8231767580085724,0.1337499999999999,4.3336681722141375,0.9987381703470032,7.914192597435837,0.9993346640053228,13.090772439001944,0.735,12.68811577091718,0.8177570093457944,11.108595696546024,0.9384615384615383,13.366451310115446,0.985,12.544794703140097,0.9950738916256158,12.672173129277493,0.6696035242290749,0.8270090182387225,0.1362499999999999,3.012312516677158,0.9993690851735016,7.851372576355367,0.9986876640419948,13.071793893264202,0.735,9.749708554345805,0.9575471698113208,10.837560691650747,0.967871485943775
13.565803260385582,0.955,12.931788825057067,0.7810945273631841,12.845042329736202,0.6919831223628692,0.8320188873001286,0.1468749999999999,4.389167004050878,0.9987381703470032,8.014923991935113,0.9993346640053228,13.2339562176957,0.75,12.84880643989502,0.8364485981308412,11.25217188699747,0.9423076923076924,13.495839861882777,0.99,12.70179810446415,0.9950738916256158,12.833556956587492,0.6696035242290749,0.8358190523541156,0.1475,3.0500189053446114,0.9993690851735016,7.953490149157073,0.9986876640419948,13.21580282612047,0.735,9.87106851123277,0.9575471698113208,10.980160174435628,0.967871485943775
13.691668727118165,0.96,13.088707567436632,0.7860696517412935,13.005904259034873,0.6919831223628692,0.8408610165916848,0.16,4.444665835887619,0.9987381703470032,8.11565538643439,0.9993346640053228,13.377139996389458,0.75,13.00949710887286,0.8504672897196263,11.395748077448914,0.9461538461538462,13.62522841365011,0.995,12.858801505788206,0.9950738916256158,12.994940783897492,0.6916299559471365,0.8446290864695087,0.1575,3.087725294012065,0.9993690851735016,8.055607721958777,0.9986876640419948,13.359811758976738,0.735,9.992428468119734,0.9575471698113208,11.122759657220506,0.967871485943775
13.817534193850744,0.96,13.245626309816195,0.7860696517412935,13.166766188333543,0.6962025316455697,0.849703145883241,0.169375,4.500164667724361,0.9987381703470032,8.216386780933666,0.9993346640053228,13.520323775083217,0.75,13.1701877778507,0.8598130841121495,11.53932426790036,0.95,13.754616965417442,0.995,13.015804907112262,0.9950738916256158,13.156324611207491,0.6916299559471365,0.8534391205849018,0.164375,3.1254316826795185,0.9993690851735016,8.157725294760484,0.9986876640419948,13.503820691833006,0.735,10.113788425006698,0.9575471698113208,11.265359140005383,0.967871485943775
13.943399660583328,0.96,13.402545052195762,0.7910447761194029,13.327628117632214,0.6962025316455697,0.8585452751747972,0.1775,4.555663499561102,0.9987381703470032,8.317118175432942,0.9993346640053228,13.663507553776972,0.755,13.33087844682854,0.8598130841121495,11.682900458351806,0.95,13.884005517184772,0.995,13.172808308436318,0.9950738916256158,13.317708438517492,0.6960352422907489,0.862249154700295,0.174375,3.163138071346972,0.9993690851735016,8.259842867562188,0.9986876640419948,13.647829624689273,0.735,10.235148381893662,0.9622641509433962,11.40795862279026,0.967871485943775
14.069265127315909,0.96,13.559463794575326,0.7960199004975124,13.488490046930885,0.6962025316455697,0.8673874044663534,0.1875,4.611162331397843,0.9987381703470032,8.417849569932219,0.9993346640053228,13.806691332470727,0.755,13.491569115806378,0.869158878504673,11.826476648803252,0.953846153846154,14.013394068952106,0.995,13.329811709760374,0.9950738916256158,13.479092265827491,0.6960352422907489,0.871059188815688,0.1831249999999999,3.200844460014425,0.9993690851735016,8.361960440363895,0.9986876640419948,13.79183855754554,0.735,10.356508338780626,0.9669811320754718,11.55055810557514,0.967871485943775
14.19513059404849,0.975,13.71638253695489,0.8009950248756218,13.649351976229552,0.70042194092827,0.8762295337579097,0.201875,4.6666611632345845,0.9987381703470032,8.518580964431495,0.9993346640053228,13.949875111164486,0.76,13.652259784784215,0.869158878504673,11.9700528392547,0.953846153846154,14.14278262071944,0.995,13.486815111084429,0.9950738916256158,13.640476093137492,0.6960352422907489,0.879869222931081,0.1949999999999999,3.2385508486818786,0.9993690851735016,8.4640780131656,0.9986876640419948,13.935847490401809,0.735,10.47786829566759,0.9716981132075472,11.693157588360018,0.967871485943775
14.320996060781074,0.98,13.873301279334456,0.8059701492537313,13.810213905528224,0.70042194092827,0.8850716630494658,0.21875,4.722159995071325,0.9987381703470032,8.61931235893077,0.9993346640053228,14.093058889858243,0.76,13.812950453762058,0.8785046728971962,12.113629029706145,0.9576923076923076,14.27217117248677,0.995,13.643818512408483,0.9950738916256158,13.801859920447493,0.7004405286343612,0.8886792570464742,0.203125,3.2762572373493324,0.9993690851735016,8.566195585967305,0.9986876640419948,14.079856423258075,0.735,10.599228252554555,0.9764150943396228,11.835757071144895,0.9718875502008032
14.446861527513654,0.98,14.03022002171402,0.8059701492537313,13.971075834826896,0.70042194092827,0.8939137923410221,0.231875,4.777658826908066,0.9987381703470032,8.720043753430048,0.9993346640053228,14.236242668552,0.76,13.973641122739895,0.8925233644859814,12.257205220157587,0.9653846153846154,14.401559724254104,0.995,13.80082191373254,0.9950738916256158,13.963243747757492,0.7136563876651982,0.8974892911618673,0.2175,3.3139636260167857,0.9993690851735016,8.668313158769012,0.9986876640419948,14.223865356114343,0.74,10.72058820944152,0.9764150943396228,11.978356553929776,0.9799196787148594
14.572726994246237,0.98,14.187138764093584,0.8059701492537313,14.131937764125563,0.7215189873417722,0.9027559216325785,0.2456249999999999,4.833157658744808,0.9987381703470032,8.820775147929323,0.9993346640053228,14.379426447245756,0.765,14.134331791717736,0.8925233644859814,12.400781410609037,0.9653846153846154,14.530948276021434,0.995,13.957825315056596,0.9950738916256158,14.124627575067493,0.7180616740088105,0.9062993252772604,0.2299999999999999,3.351670014684239,0.9993690851735016,8.770430731570716,0.9986876640419948,14.367874288970611,0.74,10.841948166328484,0.9764150943396228,12.120956036714654,0.9799196787148594
14.69859246097882,0.98,14.344057506473147,0.8059701492537313,14.292799693424236,0.7215189873417722,0.9115980509241344,0.2575,4.888656490581549,0.9987381703470032,8.921506542428599,0.9993346640053228,14.522610225939514,0.765,14.295022460695575,0.8925233644859814,12.54435760106048,0.9692307692307692,14.660336827788766,0.995,14.114828716380654,0.9950738916256158,14.286011402377492,0.7224669603524229,0.9151093593926536,0.2475,3.389376403351693,0.9993690851735016,8.872548304372422,0.9986876640419948,14.511883221826878,0.74,10.963308123215448,0.9764150943396228,12.263555519499532,0.9799196787148594
14.8244579277114,0.985,14.500976248852714,0.8208955223880596,14.453661622722905,0.7299578059071731,0.9204401802156909,0.271875,4.94415532241829,0.9993690851735016,9.022237936927876,0.9993346640053228,14.665794004633272,0.77,14.455713129673416,0.8925233644859814,12.687933791511924,0.9692307692307692,14.7897253795561,0.995,14.271832117704708,0.9950738916256158,14.44739522968749,0.7356828193832599,0.9239193935080464,0.265,3.4270827920191462,0.9993690851735016,8.974665877174129,0.9986876640419948,14.655892154683146,0.745,11.084668080102412,0.9764150943396228,12.40615500228441,0.9799196787148594
14.95032339444398,0.985,14.65789499123228,0.8258706467661692,14.614523552021575,0.7299578059071731,0.929282309507247,0.285,4.999654154255032,0.9993690851735016,9.122969331427152,0.9993346640053228,14.808977783327029,0.77,14.616403798651255,0.9018691588785048,12.831509981963372,0.9730769230769232,14.91911393132343,0.995,14.428835519028764,0.9950738916256158,14.608779056997491,0.7488986784140969,0.9327294276234396,0.2749999999999999,3.4647891806866,0.9993690851735016,9.076783449975832,0.9986876640419948,14.799901087539414,0.755,11.206028036989377,0.9764150943396228,12.548754485069288,0.9799196787148594
15.076188861176565,0.99,14.814813733611842,0.8308457711442786,14.775385481320246,0.7383966244725739,0.9381244387988033,0.3075,5.055152986091772,0.9993690851735016,9.223700725926427,0.9993346640053228,14.952161562020786,0.775,14.777094467629096,0.9065420560747663,12.975086172414818,0.9730769230769232,15.048502483090765,0.995,14.58583892035282,0.9950738916256158,14.77016288430749,0.7533039647577092,0.9415394617388329,0.2906249999999999,3.502495569354053,0.9993690851735016,9.17890102277754,0.9986876640419948,14.943910020395682,0.755,11.32738799387634,0.981132075471698,12.691353967854166,0.9799196787148594
15.202054327909146,0.99,14.971732475991407,0.8308457711442786,14.936247410618916,0.7510548523206751,0.9469665680903594,0.335,5.110651817928513,0.9993690851735016,9.324432120425705,0.9993346640053228,15.095345340714545,0.78,14.937785136606934,0.911214953271028,13.118662362866264,0.976923076923077,15.177891034858096,0.995,14.742842321676877,0.9950738916256158,14.931546711617491,0.7533039647577092,0.9503494958542258,0.3125,3.5402019580215063,0.9993690851735016,9.281018595579246,0.9986876640419948,15.087918953251949,0.76,11.448747950763304,0.981132075471698,12.833953450639044,0.9799196787148594
15.32791979464173,0.995,15.128651218370972,0.8606965174129353,15.097109339917589,0.759493670886076,0.9558086973819157,0.368125,5.166150649765254,0.9993690851735016,9.42516351492498,0.9993346640053228,15.2385291194083,0.78,15.098475805584776,0.911214953271028,13.262238553317708,0.9846153846153848,15.307279586625429,0.995,14.899845723000931,0.9950738916256158,15.09293053892749,0.7665198237885462,0.9591595299696188,0.336875,3.57790834668896,0.9993690851735016,9.38313616838095,0.9986876640419948,15.231927886108217,0.765,11.57010790765027,0.981132075471698,12.976552933423925,0.9839357429718876
15.45378526137431,0.995,15.285569960750538,0.8756218905472637,15.257971269216256,0.7721518987341772,0.9646508266734718,0.405625,5.221649481601996,0.9993690851735016,9.525894909424256,0.9993346640053228,15.381712898102055,0.785,15.259166474562614,0.9205607476635514,13.405814743769154,0.9846153846153848,15.43666813839276,0.995,15.056849124324987,0.9950738916256158,15.254314366237493,0.7665198237885462,0.967969564085012,0.36375,3.615614735356413,0.9993690851735016,9.485253741182657,0.9986876640419948,15.375936818964483,0.775,11.691467864537234,0.981132075471698,13.1191524162088,0.9919678714859438
15.579650728106891,0.995,15.4424887031301,0.8955223880597014,15.418833198514928,0.7721518987341772,0.973492955965028,0.435625,5.277148313438737,0.9993690851735016,9.626626303923532,0.9993346640053228,15.524896676795814,0.795,15.419857143540453,0.9205607476635514,13.5493909342206,0.9884615384615384,15.566056690160092,0.995,15.213852525649044,0.9950738916256158,15.41569819354749,0.7665198237885462,0.976779598200405,0.394375,3.6533211240238654,0.9993690851735016,9.58737131398436,0.9986876640419948,15.519945751820751,0.785,11.812827821424198,0.9858490566037736,13.26175189899368,0.9919678714859438
15.705516194839475,0.995,15.599407445509666,0.9054726368159204,15.579695127813595,0.7932489451476794,0.9823350852565844,0.475625,5.332647145275478,0.9993690851735016,9.727357698422807,0.9993346640053228,15.668080455489571,0.805,15.580547812518294,0.9345794392523364,13.692967124672045,0.9884615384615384,15.695445241927423,0.995,15.3708559269731,0.9950738916256158,15.57708202085749,0.7753303964757708,0.985589632315798,0.42,3.691027512691321,0.9993690851735016,9.689488886786068,0.9986876640419948,15.66395468467702,0.795,11.934187778311165,0.9858490566037736,13.404351381778556,0.9919678714859438
15.831381661572056,0.995,15.756326187889233,0.9054726368159204,15.740557057112268,0.7974683544303798,0.9911772145481405,0.54,5.388145977112219,0.9993690851735016,9.828089092922085,0.9993346640053228,15.811264234183328,0.8150000000000001,15.741238481496133,0.94392523364486,13.83654331512349,0.9884615384615384,15.824833793694756,0.995,15.527859328297156,0.9950738916256158,15.73846584816749,0.7797356828193832,0.9943996664311912,0.45875,3.728733901358774,0.9993690851735016,9.791606459587774,0.9986876640419948,15.807963617533288,0.795,12.055547735198129,0.9858490566037736,13.546950864563437,0.9919678714859438
15.957247128304637,0.995,15.913244930268794,0.9054726368159204,15.901418986410937,0.8016877637130803,1.0000193438396967,0.619375,5.44364480894896,0.9993690851735016,9.92882048742136,0.9993346640053228,15.954448012877084,0.8200000000000001,15.901929150473972,0.94392523364486,13.980119505574937,0.9884615384615384,15.954222345462089,0.995,15.68486272962121,0.9950738916256158,15.89984967547749,0.7929515418502202,1.0032097005465843,0.5075,3.7664402900262273,0.9993690851735016,9.893724032389478,0.9986876640419948,15.951972550389556,0.8,12.176907692085091,0.9905660377358492,13.689550347348314,0.9919678714859438
16.08311259503722,0.995,16.07016367264836,0.9054726368159204,16.062280915709607,0.8101265822784811,1.008861473131253,0.695625,5.499143640785701,0.9993690851735016,10.029551881920638,0.9993346640053228,16.097631791570844,0.84,16.06261981945181,0.9532710280373832,14.123695696026385,0.9923076923076924,16.08361089722942,0.995,15.841866130945268,0.9950738916256158,16.06123350278749,0.8061674008810572,1.0120197346619777,0.58,3.8041466786936806,0.9993690851735016,9.995841605191185,0.9986876640419948,16.095981483245822,0.81,12.298267648972056,0.9905660377358492,13.832149830133192,0.9919678714859438
16.208978061769802,0.995,16.227082415027922,0.9203980099502488,16.22314284500828,0.8270042194092827,1.0177036024228092,0.81875,5.554642472622443,0.9993690851735016,10.130283276419911,0.9993346640053228,16.2408155702646,0.845,16.22331048842965,0.97196261682243,14.267271886477827,0.9961538461538462,16.212999448996754,0.995,15.998869532269325,0.9950738916256158,16.22261733009749,0.8193832599118942,1.0208297687773706,0.684375,3.841853067361134,0.9993690851735016,10.09795917799289,0.9986876640419948,16.23999041610209,0.8250000000000001,12.419627605859022,0.9905660377358492,13.974749312918073,0.9919678714859438
16.334843528502383,1.0,16.38400115740749,1.0,16.38400477430695,1.0,1.0265457317143654,1.0,5.610141304459184,1.0,10.231014670919189,1.0,16.38399934895836,1.0,16.38400115740749,1.0,14.410848076929277,1.0,16.342388000764085,1.0,16.15587293359338,1.0,16.38400115740749,1.0,1.0296398028927636,1.0,3.879559456028588,1.0,10.200076750794596,1.0,16.38399934895836,1.0,12.540987562745986,1.0,14.117348795702949,1.0


==> figs/plots/data/ALL_cdf_throughput_third_time_simulation_PED_UL.csv <==
LB_0_Ped_Q1_T1_x,LB_0_Ped_Q1_T1_y,LB_0_Ped_Q1_T2_x,LB_0_Ped_Q1_T2_y,LB_0_Ped_Q1_T3_x,LB_0_Ped_Q1_T3_y,LB_0_Ped_Q2_T1_x,LB_0_Ped_Q2_T1_y,LB_0_Ped_Q2_T2_x,LB_0_Ped_Q2_T2_y,LB_0_Ped_Q2_T3_x,LB_0_Ped_Q2_T3_y,LB_0_Ped_Q3_T1_x,LB_0_Ped_Q3_T1_y,LB_0_Ped_Q3_T2_x,LB_0_Ped_Q3_T2_y,LB_0_Ped_Q3_T3_x,LB_0_Ped_Q3_T3_y,LB_1_Ped_Q1_T1_x,LB_1_Ped_Q1_T1_y,LB_1_Ped_Q1_T2_x,LB_1_Ped_Q1_T2_y,LB_1_Ped_Q1_T3_x,LB_1_Ped_Q1_T3_y,LB_1_Ped_Q2_T1_x,LB_1_Ped_Q2_T1_y,LB_1_Ped_Q2_T2_x,LB_1_Ped_Q2_T2_y,LB_1_Ped_Q2_T3_x,LB_1_Ped_Q2_T3_y,LB_1_Ped_Q3_T1_x,LB_1_Ped_Q3_T1_y,LB_1_Ped_Q3_T2_x,LB_1_Ped_Q3_T2_y,LB_1_Ped_Q3_T3_x,LB_1_Ped_Q3_T3_y
2.5206334934788086,0.005,1.0532606458198666,0.0049751243781094,0.6778197416480903,0.0084388185654008,0.3148649583176423,0.000625,0.257453488211193,0.0025236593059936,0.2078555063759985,0.0006653359946773,3.196254917018949,0.005,0.6682080806038054,0.0186915887850467,0.5075155675678602,0.0192307692307692,2.15683695591008,0.01,0.8801858036570995,0.0098522167487684,0.6506976591127237,0.0220264317180616,0.3037001149589372,0.00125,0.2745836798275836,0.0031545741324921,0.2401325406712443,0.0032808398950131,3.284597599721956,0.005,0.7696002782154143,0.0188679245283018,0.1552188862587417,0.0080321285140562
2.662096410371457,0.01,1.209696773489128,0.0049751243781094,0.8380868989517576,0.0548523206751054,0.3221285388634528,0.000625,0.3743915884874473,0.0063091482649842,0.2900091520202462,0.0026613439787092,3.3308237377530245,0.005,0.8285732976278315,0.0373831775700934,0.6389853582526499,0.0346153846153846,2.301973394208302,0.01,1.0302515325885129,0.0147783251231527,0.8112415723606294,0.0572687224669603,0.3111116563989852,0.001875,0.3205680379507745,0.0037854889589905,0.3186001393665106,0.0072178477690288,3.4182649645100827,0.01,0.9161035904497368,0.0424528301886792,0.3104377725174835,0.0200803212851405
2.803559327264105,0.015,1.3661329011583894,0.0049751243781094,0.998354056255425,0.1308016877637131,0.3293921194092634,0.000625,0.4913296887637017,0.0182965299684542,0.3721627976644939,0.0039920159680638,3.4653925584871,0.005,0.9889385146518576,0.0747663551401869,0.7704551489374397,0.0692307692307692,2.4471098325065244,0.01,1.1803172615199262,0.0147783251231527,0.9717854856085352,0.1013215859030837,0.3185231978390331,0.0025,0.3665523960739654,0.0050473186119873,0.397067738061777,0.0131233595800524,3.551932329298209,0.01,1.0626069026840592,0.0613207547169811,0.4656566587762253,0.0240963855421686
2.9450222441567537,0.015,1.5225690288276508,0.0049751243781094,1.1586212135590923,0.1729957805907173,0.336655699955074,0.00125,0.608267789039956,0.0542586750788643,0.4543164433087415,0.0093147039254823,3.599961379221176,0.005,1.1493037316758836,0.0747663551401869,0.9019249396222296,0.1615384615384615,2.592246270804747,0.015,1.3303829904513398,0.0147783251231527,1.1323293988564411,0.1541850220264317,0.3259347392790812,0.0025,0.4125367541971563,0.0056782334384858,0.4755353367570434,0.0203412073490813,3.685599694086336,0.01,1.2091102149183817,0.0613207547169811,0.6208755450349671,0.0481927710843373
3.0864851610494024,0.015,1.6790051564969124,0.0049751243781094,1.3188883708627597,0.1729957805907173,0.3439192805008845,0.00125,0.7252058893162104,0.1287066246056782,0.5364700889529892,0.0232867598137059,3.7345301999552514,0.005,1.3096689486999096,0.0747663551401869,1.0333947303070192,0.2576923076923076,2.737382709102969,0.015,1.4804487193827534,0.0147783251231527,1.2928733121043468,0.1541850220264317,0.3333462807191292,0.0025,0.4585211123203472,0.0088328075709779,0.5540029354523097,0.0367454068241469,3.819267058874462,0.01,1.355613527152704,0.0613207547169811,0.7760944312937089,0.0763052208835341
3.22794807794205,0.02,1.8354412841661736,0.0049751243781094,1.479155528166427,0.1729957805907173,0.3511828610466951,0.00125,0.8421439895924648,0.3305993690851734,0.618623734597237,0.0392548236859614,3.869099020689327,0.005,1.4700341657239355,0.0747663551401869,1.164864520991809,0.2576923076923076,2.8825191474011915,0.02,1.6305144483141665,0.0147783251231527,1.4534172253522526,0.1541850220264317,0.3407578221591772,0.0025,0.5045054704435381,0.0195583596214511,0.632470534147576,0.0734908136482939,3.952934423662589,0.01,1.5021168393870266,0.0613207547169811,0.9313133175524506,0.1526104417670682
3.3694109948346997,0.025,1.9918774118354352,0.0049751243781094,1.6394226854700942,0.1729957805907173,0.3584464415925056,0.00125,0.9590820898687192,0.9533123028391166,0.7007773802414846,0.0738522954091816,4.003667841423402,0.005,1.630399382747962,0.0747663551401869,1.2963343116765988,0.2576923076923076,3.027655585699414,0.02,1.78058017724558,0.0147783251231527,1.6139611386001582,0.1541850220264317,0.3481693635992252,0.003125,0.550489828566729,0.0309148264984227,0.7109381328428425,0.1194225721784777,4.086601788450715,0.01,1.648620151621349,0.0613207547169811,1.0865322038111924,0.2289156626506023
3.510873911727348,0.03,2.148313539504697,0.0049751243781094,1.7996898427737618,0.1729957805907173,0.3657100221383162,0.00125,1.0760201901449735,0.9987381703470032,0.7829310258857323,0.1324018629407851,4.138236662157478,0.01,1.790764599771988,0.0747663551401869,1.4278041023613883,0.2576923076923076,3.172792023997636,0.02,1.9306459061769936,0.0147783251231527,1.774505051848064,0.1629955947136563,0.3555809050392732,0.003125,0.5964741866899199,0.0561514195583596,0.7894057315381088,0.1758530183727034,4.220269153238842,0.015,1.7951234638556717,0.0613207547169811,1.2417510900699342,0.2289156626506023
3.652336828619996,0.03,2.304749667173958,0.0049751243781094,1.959957000077429,0.1729957805907173,0.3729736026841267,0.00125,1.1929582904212277,0.9987381703470032,0.8650846715299799,0.2415169660678642,4.272805482891554,0.015,1.9511298167960136,0.0747663551401869,1.5592738930461782,0.2576923076923076,3.3179284622958587,0.0349999999999999,2.0807116351084067,0.0147783251231527,1.93504896509597,0.1629955947136563,0.3629924464793212,0.00375,0.6424585448131108,0.0933753943217665,0.8678733302333751,0.2729658792650918,4.353936518026968,0.015,1.941626776089994,0.0660377358490566,1.396969976328676,0.2289156626506023
3.793799745512645,0.03,2.46118579484322,0.0049751243781094,2.1202241573810965,0.1729957805907173,0.3802371832299374,0.0025,1.309896390697482,0.9987381703470032,0.9472383171742276,0.4916833000665336,4.407374303625629,0.015,2.11149503382004,0.0747663551401869,1.690743683730968,0.2576923076923076,3.463064900594081,0.0349999999999999,2.2307773640398203,0.0147783251231527,2.095592878343876,0.1629955947136563,0.3704039879193692,0.0043749999999999,0.6884429029363017,0.1305993690851735,0.9463409289286414,0.4245406824146981,4.487603882815095,0.015,2.0881300883243163,0.0660377358490566,1.5521888625874178,0.2289156626506023
3.935262662405293,0.04,2.6176219225124813,0.0049751243781094,2.280491314684764,0.1729957805907173,0.3875007637757479,0.00375,1.4268344909737365,0.9987381703470032,1.0293919628184751,0.9926813040585496,4.541943124359705,0.02,2.271860250844066,0.0747663551401869,1.8222134744157577,0.2576923076923076,3.608201338892304,0.045,2.380843092971234,0.0147783251231527,2.256136791591781,0.1629955947136563,0.3778155293594172,0.0043749999999999,0.7344272610594926,0.1899053627760252,1.0248085276239078,0.8123359580052493,4.621271247603222,0.02,2.234633400558639,0.0660377358490566,1.7074077488461596,0.2289156626506023
4.076725579297942,0.04,2.7740580501817425,0.0049751243781094,2.4407584719884308,0.1729957805907173,0.3947643443215585,0.00375,1.5437725912499909,0.9987381703470032,1.1115456084627229,0.9926813040585496,4.676511945093781,0.025,2.432225467868092,0.0747663551401869,1.953683265100548,0.2576923076923076,3.753337777190526,0.045,2.530908821902647,0.0147783251231527,2.4166807048396874,0.1629955947136563,0.3852270707994653,0.005,0.7804116191826835,0.240378548895899,1.1032761263191742,0.9901574803149604,4.754938612391348,0.03,2.381136712792961,0.0660377358490566,1.8626266351049008,0.2289156626506023
4.21818849619059,0.085,2.930494177851004,0.0049751243781094,2.6010256292920984,0.1729957805907173,0.402027924867369,0.00375,1.6607106915262453,0.9987381703470032,1.1936992541069706,0.9926813040585496,4.811080765827857,0.03,2.592590684892118,0.0747663551401869,2.0851530557853373,0.2576923076923076,3.898474215488749,0.0499999999999999,2.680974550834061,0.0147783251231527,2.577224618087593,0.1629955947136563,0.3926386122395132,0.005,0.8263959773058744,0.3091482649842271,1.1817437250144405,0.9901574803149604,4.888605977179474,0.03,2.527640025027284,0.0660377358490566,2.017845521363644,0.2289156626506023
4.359651413083238,0.095,3.0869303055202657,0.0049751243781094,2.761292786595765,0.1772151898734177,0.4092915054131796,0.00375,1.7776487918024997,0.9987381703470032,1.2758528997512184,0.9926813040585496,4.945649586561932,0.0349999999999999,2.7529559019161445,0.0747663551401869,2.216622846470127,0.2576923076923076,4.0436106537869705,0.095,2.831040279765474,0.0147783251231527,2.7377685313354982,0.1629955947136563,0.4000501536795613,0.005,0.8723803354290653,0.4069400630914826,1.2602113237097068,0.9901574803149604,5.022273341967601,0.04,2.674143337261606,0.0660377358490566,2.173064407622385,0.2289156626506023
4.501114329975887,0.135,3.243366433189527,0.0049751243781094,2.921559943899433,0.1772151898734177,0.4165550859589901,0.005,1.8945868920787536,0.9987381703470032,1.358006545395466,0.9926813040585496,5.080218407296007,0.0499999999999999,2.9133211189401704,0.0747663551401869,2.3480926371549167,0.2576923076923076,4.188747092085193,0.11,2.9811060086968872,0.0147783251231527,2.8983124445834045,0.1629955947136563,0.4074616951196093,0.005,0.9183646935522564,0.5324921135646687,1.338678922404973,0.9901574803149604,5.155940706755728,0.04,2.8206466494959286,0.0660377358490566,2.328283293881127,0.2289156626506023
4.642577246868536,0.17,3.3998025608587885,0.0049751243781094,3.0818271012031,0.1772151898734177,0.4238186665048007,0.005,2.0115249923550085,0.9987381703470032,1.4401601910397137,0.9926813040585496,5.214787228030083,0.055,3.0736863359641964,0.0747663551401869,2.4795624278397064,0.2576923076923076,4.333883530383416,0.125,3.131171737628301,0.0147783251231527,3.05885635783131,0.1629955947136563,0.4148732365596573,0.005,0.9643490516754472,0.7110410094637224,1.4171465211002394,0.9901574803149604,5.289608071543855,0.045,2.967149961730251,0.0660377358490566,2.4835021801398685,0.2289156626506023
4.784040163761184,0.18,3.55623868852805,0.0049751243781094,3.242094258506768,0.1772151898734177,0.4310822470506112,0.0062499999999999,2.1284630926312627,0.9987381703470032,1.5223138366839617,0.9926813040585496,5.349356048764159,0.07,3.2340515529882223,0.0747663551401869,2.611032218524496,0.2576923076923076,4.479019968681638,0.18,3.2812374665597144,0.0197044334975369,3.219400271079216,0.1629955947136563,0.4222847779997053,0.005,1.010333409798638,0.9198738170347004,1.4956141197955055,0.9901574803149604,5.423275436331981,0.055,3.113653273964573,0.070754716981132,2.63872106639861,0.2289156626506023
4.925503080653833,0.235,3.7126748161973113,0.0049751243781094,3.402361415810435,0.1772151898734177,0.4383458275964218,0.0062499999999999,2.245401192907517,0.9987381703470032,1.604467482328209,0.9926813040585496,5.483924869498234,0.08,3.3944167700122483,0.0747663551401869,2.7425020092092858,0.2615384615384615,4.624156406979861,0.205,3.4313031954911275,0.0197044334975369,3.3799441843271216,0.1629955947136563,0.4296963194397533,0.005625,1.056317767921829,0.9974763406940064,1.574081718490772,0.9901574803149604,5.556942801120107,0.07,3.260156586198896,0.070754716981132,2.793939952657352,0.2289156626506023
5.066965997546481,0.25,3.869110943866573,0.0049751243781094,3.562628573114102,0.1772151898734177,0.4456094081422324,0.0062499999999999,2.3623392931837714,0.9987381703470032,1.6866211279724568,0.9926813040585496,5.6184936902323095,0.08,3.5547819870362747,0.0747663551401869,2.8739717998940755,0.2692307692307692,4.769292845278082,0.235,3.581368924422541,0.0344827586206896,3.540488097575027,0.1629955947136563,0.4371078608798013,0.0062499999999999,1.10230212604502,0.9993690851735016,1.6525493171860384,0.9901574803149604,5.690610165908234,0.07,3.4066598984332184,0.070754716981132,2.9491588389160937,0.2289156626506023
5.208428914439129,0.28,4.025547071535834,0.0049751243781094,3.7228957304177697,0.1772151898734177,0.452872988688043,0.0062499999999999,2.4792773934600256,0.9987381703470032,1.7687747736167043,0.9926813040585496,5.7530625109663855,0.085,3.7151472040603006,0.0747663551401869,3.005441590578865,0.2692307692307692,4.914429283576306,0.275,3.731434653353954,0.0394088669950738,3.701032010822933,0.1629955947136563,0.4445194023198493,0.0062499999999999,1.1482864841682108,0.9993690851735016,1.731016915881305,0.9901574803149604,5.82427753069636,0.075,3.553163210667541,0.0754716981132075,3.104377725174836,0.2289156626506023
5.349891831331778,0.31,4.181983199205096,0.0049751243781094,3.883162887721437,0.1772151898734177,0.4601365692338535,0.006875,2.59621549373628,0.9987381703470032,1.850928419260952,0.9926813040585496,5.887631331700462,0.105,3.875512421084327,0.0841121495327102,3.1369113812636558,0.2692307692307692,5.059565721874527,0.3,3.881500382285368,0.0443349753694581,3.861575924070839,0.1674008810572687,0.4519309437598973,0.006875,1.1942708422914017,0.9993690851735016,1.8094845145765712,0.9901574803149604,5.957944895484487,0.12,3.6996665229018633,0.080188679245283,3.2595966114335773,0.2409638554216867
5.491354748224426,0.345,4.338419326874357,0.0099502487562189,4.043430045025104,0.1772151898734177,0.4674001497796641,0.008125,2.7131535940125344,0.9987381703470032,1.9330820649052,0.9926813040585496,6.022200152434537,0.125,4.035877638108353,0.0841121495327102,3.268381171948445,0.2807692307692307,5.20470216017275,0.335,4.031566111216781,0.0492610837438423,4.022119837318745,0.1674008810572687,0.4593424851999453,0.0075,1.2402552004145924,0.9993690851735016,1.887952113271837,0.9901574803149604,6.091612260272614,0.135,3.8461698351361857,0.0896226415094339,3.41481549769232,0.2409638554216867
5.632817665117075,0.36,4.494855454543618,0.0298507462686567,4.203697202328772,0.1772151898734177,0.4746637303254746,0.008125,2.8300916942887886,0.9987381703470032,2.0152357105494474,0.9926813040585496,6.156768973168612,0.135,4.196242855132379,0.0934579439252336,3.3998509626332347,0.2807692307692307,5.349838598470972,0.345,4.181631840148195,0.0541871921182266,4.18266375056665,0.1674008810572687,0.4667540266399933,0.0075,1.2862395585377833,0.9993690851735016,1.966419711967104,0.9901574803149604,6.22527962506074,0.15,3.992673147370508,0.0896226415094339,3.570034383951061,0.2409638554216867
5.774280582009723,0.39,4.65129158221288,0.0348258706467661,4.363964359632439,0.1856540084388186,0.4819273108712852,0.00875,2.947029794565043,0.9987381703470032,2.097389356193695,0.9926813040585496,6.291337793902688,0.17,4.356608072156405,0.0934579439252336,3.5313207533180244,0.2807692307692307,5.494975036769194,0.36,4.3316975690796085,0.0788177339901477,4.343207663814557,0.1674008810572687,0.4741655680800414,0.0075,1.3322239166609742,0.9993690851735016,2.04488731066237,0.9901574803149604,6.358946989848866,0.16,4.139176459604831,0.1084905660377358,3.7252532702098025,0.2409638554216867
5.915743498902372,0.395,4.807727709882141,0.0348258706467661,4.524231516936106,0.1856540084388186,0.4891908914170958,0.009375,3.0639678948412974,0.9987381703470032,2.179543001837943,0.9926813040585496,6.425906614636764,0.185,4.516973289180431,0.1074766355140187,3.662790544002814,0.2807692307692307,5.6401114750674175,0.38,4.481763298011022,0.1133004926108374,4.503751577062462,0.171806167400881,0.4815771095200893,0.008125,1.378208274784165,0.9993690851735016,2.1233549093576367,0.9901574803149604,6.492614354636993,0.19,4.285679771839153,0.1084905660377358,3.880472156468545,0.253012048192771
6.0572064157950205,0.415,4.964163837551403,0.0398009950248756,4.684498674239774,0.1940928270042194,0.4964544719629064,0.01,3.180905995117552,0.9987381703470032,2.2616966474821902,0.9926813040585496,6.560475435370839,0.205,4.677338506204457,0.1074766355140187,3.794260334687604,0.2807692307692307,5.785247913365639,0.39,4.631829026942436,0.147783251231527,4.664295490310368,0.1806167400881057,0.4889886509601374,0.009375,1.424192632907356,0.9993690851735016,2.2018225080529032,0.9901574803149604,6.626281719425119,0.195,4.432183084073476,0.1367924528301886,4.035691042727287,0.2650602409638554
6.198669332687668,0.45,5.120599965220664,0.0398009950248756,4.844765831543441,0.1940928270042194,0.5037180525087169,0.01,3.297844095393806,0.9987381703470032,2.3438502931264384,0.9926813040585496,6.695044256104914,0.22,4.837703723228483,0.116822429906542,3.9257301253723935,0.2884615384615384,5.930384351663863,0.415,4.781894755873849,0.1773399014778325,4.824839403558274,0.185022026431718,0.4964001924001854,0.009375,1.4701769910305469,0.9993690851735016,2.2802901067481693,0.9901574803149604,6.759949084213247,0.215,4.578686396307798,0.160377358490566,4.190909928986028,0.3172690763052208
6.340132249580318,0.475,5.277036092889926,0.0497512437810945,5.005032988847108,0.1983122362869198,0.5109816330545275,0.010625,3.4147821956700604,0.9987381703470032,2.4260039387706858,0.9926813040585496,6.82961307683899,0.235,4.99806894025251,0.1261682242990654,4.057199916057184,0.3,6.075520789962084,0.42,4.931960484805263,0.2118226600985221,4.985383316806179,0.1894273127753304,0.5038117338402335,0.01,1.5161613491537378,0.9993690851735016,2.358757705443436,0.9901574803149604,6.893616449001373,0.23,4.72518970854212,0.2028301886792452,4.34612881524477,0.3373493975903614
6.481595166472966,0.49,5.433472220559187,0.0646766169154228,5.165300146150775,0.1983122362869198,0.518245213600338,0.01125,3.531720295946315,0.9987381703470032,2.508157584414934,0.9926813040585496,6.9641818975730665,0.255,5.158434157276536,0.1401869158878504,4.188669706741973,0.3307692307692307,6.220657228260306,0.435,5.082026213736675,0.2216748768472906,5.1459272300540855,0.1894273127753304,0.5112232752802814,0.01,1.5621457072769287,0.9993690851735016,2.437225304138702,0.9901574803149604,7.0272838137895,0.23,4.871693020776443,0.2264150943396226,4.501347701503511,0.3534136546184738
6.623058083365613,0.51,5.589908348228448,0.0845771144278607,5.325567303454443,0.2025316455696202,0.5255087941461486,0.0125,3.648658396222569,0.9987381703470032,2.5903112300591813,0.9926813040585496,7.098750718307142,0.27,5.3187993743005615,0.1495327102803738,4.320139497426763,0.3692307692307692,6.365793666558529,0.47,5.232091942668089,0.2463054187192118,5.306471143301991,0.1938325991189427,0.5186348167203294,0.01,1.6081300654001196,0.9993690851735016,2.5156929028339685,0.9901574803149604,7.160951178577626,0.24,5.018196333010765,0.2594339622641509,4.656566587762254,0.3775100401606425
6.764521000258263,0.525,5.74634447589771,0.0945273631840796,5.48583446075811,0.2067510548523207,0.5327723746919591,0.0125,3.765596496498824,0.9987381703470032,2.6724648757034286,0.9926813040585496,7.233319539041217,0.275,5.479164591324587,0.1728971962616822,4.451609288111553,0.3846153846153846,6.510930104856751,0.505,5.382157671599503,0.2857142857142857,5.467015056549897,0.1938325991189427,0.5260463581603774,0.01,1.6541144235233105,0.9993690851735016,2.5941605015292346,0.9901574803149604,7.294618543365752,0.25,5.164699645245087,0.2971698113207547,4.811785474020995,0.3895582329317268
6.905983917150911,0.535,5.902780603566971,0.1144278606965174,5.646101618061778,0.2151898734177215,0.5400359552377697,0.0125,3.882534596775078,0.9987381703470032,2.754618521347677,0.9926813040585496,7.367888359775293,0.295,5.639529808348613,0.1962616822429906,4.583079078796343,0.4153846153846154,6.656066543154974,0.54,5.532223400530916,0.3201970443349753,5.627558969797803,0.198237885462555,0.5334578996004254,0.010625,1.7000987816465014,0.9993690851735016,2.672628100224501,0.9901574803149604,7.428285908153879,0.255,5.31120295747941,0.3396226415094339,4.967004360279737,0.4176706827309236
7.04744683404356,0.545,6.059216731236233,0.1492537313432836,5.806368775365445,0.2151898734177215,0.5472995357835803,0.013125,3.999472697051332,0.9987381703470032,2.836772166991924,0.9926813040585496,7.502457180509369,0.305,5.799895025372639,0.2102803738317757,4.714548869481132,0.4307692307692308,6.801202981453196,0.555,5.68228912946233,0.3399014778325123,5.788102883045708,0.198237885462555,0.5408694410404735,0.010625,1.7460831397696923,0.9993690851735016,2.751095698919768,0.9901574803149604,7.561953272942006,0.28,5.457706269713733,0.3632075471698113,5.122223246538479,0.4538152610441766
7.188909750936208,0.56,6.215652858905495,0.1691542288557214,5.966635932669112,0.2194092827004219,0.5545631163293909,0.015,4.116410797327587,0.9987381703470032,2.9189258126361723,0.9926813040585496,7.637026001243444,0.32,5.960260242396665,0.2429906542056075,4.846018660165922,0.4346153846153846,6.946339419751419,0.5700000000000001,5.832354858393743,0.3891625615763547,5.948646796293614,0.2026431718061674,0.5482809824805215,0.013125,1.7920674978928832,0.9993690851735016,2.829563297615034,0.9901574803149604,7.695620637730132,0.31,5.604209581948055,0.3820754716981132,5.27744213279722,0.4738955823293172
7.330372667828856,0.56,6.372088986574756,0.1940298507462686,6.12690308997278,0.2194092827004219,0.5618266968752015,0.01625,4.233348897603841,0.9987381703470032,3.00107945828042,0.9926813040585496,7.771594821977519,0.35,6.120625459420691,0.2803738317757009,4.977488450850712,0.45,7.091475858049641,0.585,5.982420587325157,0.438423645320197,6.10919070954152,0.211453744493392,0.5556925239205694,0.014375,1.838051856016074,0.9993690851735016,2.9080308963103003,0.9901574803149604,7.829288002518258,0.325,5.750712894182377,0.4150943396226415,5.4326610190559625,0.5060240963855421
7.471835584721505,0.5700000000000001,6.528525114244017,0.2189054726368159,6.287170247276447,0.2489451476793249,0.569090277421012,0.01625,4.350286997880096,0.9987381703470032,3.083233103924667,0.9926813040585496,7.906163642711595,0.375,6.280990676444717,0.2897196261682243,5.108958241535501,0.4692307692307692,7.236612296347863,0.6,6.1324863162565695,0.5320197044334976,6.269734622789426,0.2158590308370044,0.5631040653606174,0.014375,1.884036214139265,0.9993690851735016,2.9864984950055664,0.9901574803149604,7.962955367306385,0.375,5.8972162064167,0.4481132075471697,5.587879905314704,0.5100401606425703
7.613298501614153,0.61,6.684961241913279,0.2537313432835821,6.447437404580114,0.2489451476793249,0.5763538579668226,0.01625,4.467225098156351,0.9987381703470032,3.165386749568915,0.9926813040585496,8.040732463445671,0.435,6.441355893468744,0.294392523364486,5.240428032220291,0.4923076923076923,7.381748734646086,0.61,6.282552045187983,0.5566502463054187,6.430278536037331,0.2290748898678413,0.5705156068006655,0.014375,1.930020572262456,0.9993690851735016,3.064966093700833,0.9901574803149604,8.096622732094513,0.43,6.043719518651023,0.4716981132075472,5.743098791573446,0.5341365461847389
7.754761418506803,0.645,6.84139736958254,0.2686567164179104,6.607704561883781,0.2742616033755274,0.5836174385126331,0.01625,4.584163198432605,0.9987381703470032,3.2475403952131625,0.9926813040585496,8.175301284179746,0.515,6.60172111049277,0.2990654205607477,5.371897822905081,0.5,7.526885172944308,0.63,6.432617774119397,0.5862068965517241,6.590822449285237,0.251101321585903,0.5779271482407136,0.016875,1.9760049303856468,0.9993690851735016,3.143433692396099,0.9901574803149604,8.230290096882637,0.59,6.190222830885345,0.5047169811320755,5.898317677832187,0.5542168674698795
7.896224335399451,0.675,6.9978334972518015,0.2885572139303482,6.767971719187449,0.2869198312236287,0.5908810190584437,0.016875,4.701101298708859,0.9987381703470032,3.3296940408574107,0.9926813040585496,8.309870104913822,0.59,6.762086327516796,0.3177570093457944,5.50336761358987,0.5346153846153846,7.672021611242531,0.645,6.58268350305081,0.5960591133004927,6.751366362533143,0.2731277533039647,0.5853386896807615,0.016875,2.0219892885088377,0.9993690851735016,3.2219012910913656,0.9901574803149604,8.363957461670765,0.59,6.336726143119667,0.5235849056603774,6.05353656409093,0.5783132530120482
8.037687252292098,0.71,7.154269624921063,0.3184079601990049,6.9282388764911165,0.29957805907173,0.5981445996042543,0.016875,4.818039398985113,0.9987381703470032,3.411847686501658,0.9926813040585496,8.444438925647898,0.59,6.922451544540822,0.3411214953271028,5.63483740427466,0.5615384615384615,7.817158049540753,0.655,6.732749231982224,0.6108374384236454,6.911910275781048,0.3171806167400881,0.5927502311208095,0.01875,2.0679736466320287,0.9993690851735016,3.300368889786632,0.9901574803149604,8.497624826458892,0.59,6.48322945535399,0.5424528301886793,6.208755450349671,0.6024096385542168
8.179150169184748,0.73,7.310705752590325,0.3582089552238806,7.088506033794784,0.3248945147679325,0.6054081801500648,0.02,4.934977499261367,0.9987381703470032,3.4940013321459054,0.9926813040585496,8.579007746381974,0.59,7.082816761564848,0.3878504672897196,5.766307194959451,0.573076923076923,7.962294487838976,0.67,6.882814960913637,0.625615763546798,7.072454189028955,0.3392070484581497,0.6001617725608575,0.01875,2.11395800475522,0.9993690851735016,3.378836488481898,0.9901574803149604,8.631292191247017,0.595,6.629732767588313,0.5754716981132075,6.363974336608413,0.6305220883534136
8.320613086077396,0.75,7.467141880259586,0.3980099502487562,7.248773191098451,0.3291139240506329,0.6126717606958754,0.02125,5.051915599537622,0.9987381703470032,3.5761549777901536,0.9926813040585496,8.71357656711605,0.59,7.243181978588874,0.4345794392523365,5.89777698564424,0.5961538461538461,8.107430926137198,0.7000000000000001,7.03288068984505,0.645320197044335,7.23299810227686,0.3480176211453744,0.6075733140009055,0.01875,2.1599423628784105,0.9993690851735016,3.4573040871771648,0.9901574803149604,8.764959556035144,0.595,6.776236079822635,0.6084905660377359,6.5191932228671545,0.6666666666666666
8.462076002970045,0.75,7.623578007928847,0.4079601990049751,7.409040348402118,0.3713080168776372,0.6199353412416859,0.02125,5.1688536998138765,0.9987381703470032,3.658308623434401,0.9926813040585496,8.848145387850124,0.605,7.4035471956129,0.4906542056074767,6.02924677632903,0.6153846153846154,8.25256736443542,0.73,7.182946418776464,0.6699507389162561,7.393542015524765,0.3656387665198237,0.6149848554409536,0.021875,2.2059267210016014,0.9993690851735016,3.535771685872431,0.9901574803149604,8.898626920823272,0.6,6.922739392056957,0.6320754716981133,6.674412109125896,0.6987951807228916
8.603538919862693,0.75,7.780014135598109,0.4228855721393034,7.569307505705786,0.3924050632911393,0.6271989217874965,0.023125,5.285791800090131,0.9987381703470032,3.740462269078649,0.9933466400532268,8.9827142085842,0.615,7.563912412636927,0.5280373831775701,6.16071656701382,0.6461538461538462,8.397703802733643,0.735,7.333012147707877,0.6896551724137931,7.554085928772672,0.39647577092511,0.6223963968810016,0.02625,2.2519110791247923,0.9993690851735016,3.6142392845676974,0.9901574803149604,9.032294285611398,0.605,7.06924270429128,0.6509433962264152,6.829630995384639,0.7108433734939759
8.74500183675534,0.75,7.93645026326737,0.4776119402985074,7.729574663009453,0.4219409282700422,0.634462502333307,0.024375,5.402729900366385,0.9987381703470032,3.822615914722896,0.9933466400532268,9.117283029318276,0.615,7.724277629660952,0.5560747663551402,6.2921863576986095,0.6923076923076923,8.542840241031865,0.74,7.483077876639291,0.7093596059113301,7.714629842020577,0.4317180616740087,0.6298079383210495,0.0275,2.297895437247983,0.9993690851735016,3.692706883262964,0.9901574803149604,9.165961650399524,0.615,7.215746016525602,0.6650943396226415,6.98484988164338,0.7269076305220883
8.88646475364799,0.76,8.092886390936632,0.5373134328358209,7.88984182031312,0.4472573839662447,0.6417260828791176,0.0275,5.519668000642639,0.9993690851735016,3.904769560367144,0.9933466400532268,9.25185185005235,0.625,7.884642846684978,0.5700934579439253,6.423656148383399,0.7076923076923077,8.687976679330088,0.745,7.633143605570704,0.7192118226600985,7.8751737552684835,0.4669603524229074,0.6372194797610975,0.029375,2.343879795371174,0.9993690851735016,3.77117448195823,0.9901574803149604,9.299629015187652,0.62,7.362249328759924,0.6933962264150944,7.140068767902122,0.7389558232931727
9.027927670540638,0.76,8.249322518605894,0.6119402985074627,8.050108977616787,0.5147679324894515,0.6489896634249281,0.029375,5.636606100918894,0.9993690851735016,3.986923206011392,0.9933466400532268,9.386420670786428,0.635,8.045008063709005,0.6074766355140188,6.555125939068189,0.7230769230769231,8.83311311762831,0.75,7.783209334502118,0.729064039408867,8.035717668516389,0.5110132158590308,0.6446310212011456,0.031875,2.389864153494365,0.9993690851735016,3.849642080653496,0.9901574803149604,9.433296379975776,0.625,7.508752640994246,0.7169811320754718,7.295287654160863,0.7710843373493975
9.169390587433288,0.76,8.405758646275155,0.6218905472636815,8.210376134920455,0.6455696202531646,0.6562532439707387,0.034375,5.753544201195148,0.9993690851735016,4.069076851655639,0.9933466400532268,9.520989491520504,0.635,8.205373280733031,0.6588785046728972,6.686595729752979,0.7461538461538462,8.978249555926531,0.75,7.93327506343353,0.7339901477832512,8.196261581764295,0.6431718061674009,0.6520425626411936,0.035625,2.435848511617556,0.9993690851735016,3.928109679348762,0.9901574803149604,9.566963744763903,0.63,7.655255953228569,0.7452830188679246,7.450506540419605,0.7710843373493975
9.310853504325936,0.76,8.562194773944416,0.6218905472636815,8.370643292224123,0.6540084388185654,0.6635168245165493,0.035,5.8704823014714025,0.9993690851735016,4.151230497299888,0.9940119760479044,9.65555831225458,0.64,8.365738497757057,0.663551401869159,6.818065520437768,0.7692307692307693,9.123385994224757,0.76,8.083340792364943,0.7586206896551724,8.3568054950122,0.6475770925110131,0.6594541040812416,0.04,2.481832869740747,0.9993690851735016,4.006577278044029,0.9901574803149604,9.700631109552033,0.63,7.801759265462892,0.7594339622641509,7.605725426678347,0.7831325301204819
9.452316421218583,0.77,8.718630901613679,0.6218905472636815,8.53091044952779,0.6540084388185654,0.6707804050623598,0.038125,5.987420401747657,0.9993690851735016,4.233384142944135,0.9946773120425816,9.790127132988657,0.645,8.526103714781083,0.6682242990654206,6.949535311122558,0.7730769230769231,9.268522432522976,0.765,8.233406521296358,0.7684729064039408,8.517349408260106,0.6563876651982379,0.6668656455212896,0.04125,2.5278172278639377,0.9993690851735016,4.085044876739295,0.9901574803149604,9.834298474340155,0.63,7.948262577697214,0.7830188679245284,7.760944312937089,0.7951807228915663
9.593779338111233,0.77,8.87506702928294,0.6218905472636815,8.691177606831458,0.6624472573839663,0.6780439856081704,0.04,6.104358502023911,0.9993690851735016,4.315537788588383,0.9953426480372588,9.924695953722727,0.65,8.68646893180511,0.6822429906542057,7.081005101807348,0.7884615384615385,9.4136588708212,0.765,8.38347225022777,0.7832512315270936,8.677893321508012,0.6563876651982379,0.6742771869613375,0.043125,2.5738015859871286,0.9993690851735016,4.163512475434562,0.9901574803149604,9.967965839128285,0.635,8.094765889931537,0.8113207547169812,7.916163199195831,0.8192771084337349
9.73524225500388,0.77,9.0315031569522,0.6218905472636815,8.851444764135126,0.6624472573839663,0.6853075661539809,0.040625,6.221296602300166,0.9993690851735016,4.39769143423263,0.9953426480372588,10.059264774456803,0.655,8.846834148829135,0.6869158878504673,7.212474892492137,0.7923076923076924,9.558795309119422,0.77,8.533537979159185,0.7881773399014779,8.838437234755919,0.6563876651982379,0.6816887284013856,0.04375,2.6197859441103195,0.9993690851735016,4.241980074129828,0.9908136482939632,10.10163320391641,0.635,8.24126920216586,0.8349056603773585,8.071382085454573,0.8232931726907631
9.876705171896528,0.775,9.187939284621462,0.6318407960199005,9.011711921438792,0.6708860759493671,0.6925711466997915,0.040625,6.33823470257642,0.9993690851735016,4.479845079876879,0.9953426480372588,10.19383359519088,0.655,9.00719936585316,0.6869158878504673,7.343944683176927,0.8192307692307692,9.703931747417643,0.775,8.683603708090597,0.7980295566502463,8.998981148003823,0.6651982378854625,0.6891002698414337,0.04625,2.6657703022335104,0.9993690851735016,4.320447672825094,0.9908136482939632,10.235300568704536,0.645,8.387772514400183,0.8443396226415094,8.226600971713314,0.8353413654618473
10.018168088789178,0.775,9.344375412290724,0.6318407960199005,9.17197907874246,0.6708860759493671,0.6998347272456021,0.04125,6.455172802852674,0.9993690851735016,4.561998725521126,0.9953426480372588,10.328402415924955,0.66,9.167564582877189,0.6915887850467289,7.475414473861717,0.8307692307692308,9.849068185715868,0.775,8.833669437022012,0.8078817733990148,9.15952506125173,0.6651982378854625,0.6965118112814817,0.048125,2.7117546603567013,0.9993690851735016,4.3989152715203605,0.9908136482939632,10.368967933492662,0.655,8.534275826634504,0.8537735849056604,8.381819857972056,0.8353413654618473
10.159631005681826,0.78,9.500811539959988,0.6368159203980099,9.332246236046128,0.6835443037974683,0.7070983077914127,0.04375,6.572110903128928,0.9993690851735016,4.644152371165373,0.996007984031936,10.462971236659032,0.665,9.327929799901211,0.6962616822429907,7.606884264546506,0.8538461538461539,9.994204624014088,0.78,8.983735165953425,0.812807881773399,9.320068974499636,0.6784140969162995,0.7039233527215296,0.0525,2.757739018479892,0.9993690851735016,4.477382870215627,0.9921259842519684,10.50263529828079,0.66,8.680779138868825,0.8632075471698113,8.537038744230799,0.8353413654618473
10.301093922574475,0.79,9.657247667629248,0.6467661691542288,9.492513393349794,0.6877637130801688,0.7143618883372232,0.046875,6.689049003405183,0.9993690851735016,4.726306016809621,0.996007984031936,10.597540057393108,0.68,9.48829501692524,0.7009345794392524,7.738354055231297,0.8615384615384616,10.139341062312312,0.785,9.13380089488484,0.8325123152709359,9.48061288774754,0.6784140969162995,0.7113348941615777,0.05375,2.803723376603083,0.9993690851735016,4.555850468910894,0.9921259842519684,10.636302663068916,0.675,8.827282451103148,0.8679245283018868,8.69225763048954,0.8393574297188755
10.442556839467125,0.795,9.813683795298507,0.6467661691542288,9.652780550653462,0.6877637130801688,0.7216254688830338,0.050625,6.805987103681438,0.9993690851735016,4.808459662453869,0.996007984031936,10.732108878127184,0.68,9.648660233949265,0.7102803738317757,7.869823845916087,0.8615384615384616,10.284477500610532,0.785,9.283866623816252,0.8472906403940886,9.641156800995446,0.6828193832599119,0.7187464356016257,0.05875,2.849707734726274,0.9993690851735016,4.63431806760616,0.9927821522309712,10.769970027857042,0.675,8.973785763337471,0.8679245283018868,8.847476516748282,0.8514056224899598
10.584019756359773,0.8,9.97011992296777,0.6467661691542288,9.813047707957129,0.6877637130801688,0.7288890494288444,0.0525,6.922925203957692,0.9993690851735016,4.890613308098117,0.9966733200266136,10.86667769886126,0.6900000000000001,9.80902545097329,0.7102803738317757,8.001293636600877,0.8769230769230769,10.429613938908757,0.795,9.433932352747664,0.8522167487684729,9.801700714243353,0.6828193832599119,0.7261579770416737,0.063125,2.895692092849465,0.9993690851735016,4.712785666301426,0.9927821522309712,10.90363739264517,0.685,9.120289075571794,0.8773584905660378,9.002695403007023,0.859437751004016
10.72548267325242,0.805,10.126556050637031,0.6567164179104478,9.973314865260797,0.6877637130801688,0.7361526299746549,0.0575,7.039863304233946,0.9993690851735016,4.972766953742364,0.9966733200266136,11.001246519595334,0.6950000000000001,9.969390667997317,0.7196261682242991,8.132763427285667,0.8884615384615385,10.574750377206978,0.795,9.58399808167908,0.8522167487684729,9.962244627491255,0.6828193832599119,0.7335695184817217,0.06625,2.941676450972656,0.9993690851735016,4.791253264996692,0.9927821522309712,11.037304757433295,0.685,9.266792387806117,0.8773584905660378,9.157914289265763,0.859437751004016
10.866945590145068,0.8150000000000001,10.282992178306293,0.6567164179104478,10.133582022564465,0.6919831223628692,0.7434162105204655,0.063125,7.1568014045102,0.9993690851735016,5.054920599386612,0.9966733200266136,11.13581534032941,0.6950000000000001,10.129755885021344,0.7289719626168224,8.264233217970457,0.8923076923076924,10.7198868155052,0.805,9.734063810610492,0.8522167487684729,10.122788540739164,0.6960352422907489,0.7409810599217697,0.07125,2.9876608090958467,0.9993690851735016,4.869720863691959,0.9940944881889764,11.170972122221425,0.6900000000000001,9.41329570004044,0.8867924528301887,9.313133175524507,0.8835341365461847
11.008408507037718,0.8150000000000001,10.439428305975555,0.6666666666666666,10.29384917986813,0.6962025316455697,0.7506797910662761,0.069375,7.273739504786454,0.9993690851735016,5.13707424503086,0.9966733200266136,11.270384161063486,0.6950000000000001,10.290121102045369,0.7336448598130841,8.395703008655246,0.8923076923076924,10.865023253803423,0.8150000000000001,9.884129539541906,0.8669950738916257,10.28333245398707,0.6960352422907489,0.7483926013618177,0.075,3.0336451672190377,0.9993690851735016,4.948188462387225,0.9940944881889764,11.304639487009547,0.6900000000000001,9.559799012274762,0.8915094339622641,9.468352061783248,0.8995983935742972
11.149871423930366,0.8150000000000001,10.595864433644817,0.6666666666666666,10.4541163371718,0.70042194092827,0.7579433716120867,0.07375,7.390677605062709,0.9993690851735016,5.219227890675107,0.9966733200266136,11.40495298179756,0.7000000000000001,10.450486319069396,0.7476635514018691,8.527172799340036,0.8923076923076924,11.010159692101643,0.8150000000000001,10.03419526847332,0.8669950738916257,10.443876367234976,0.6960352422907489,0.7558041428018657,0.08,3.079629525342229,0.9993690851735016,5.026656061082491,0.9940944881889764,11.438306851797677,0.6950000000000001,9.706302324509082,0.8915094339622641,9.62357094804199,0.9036144578313252
11.291334340823015,0.8150000000000001,10.752300561314078,0.6766169154228855,10.614383494475463,0.7046413502109705,0.7652069521578972,0.0775,7.507615705338964,0.9993690851735016,5.301381536319355,0.9966733200266136,11.539521802531636,0.7000000000000001,10.61085153609342,0.7476635514018691,8.658642590024826,0.8923076923076924,11.155296130399869,0.8150000000000001,10.184260997404731,0.8669950738916257,10.60442028048288,0.6960352422907489,0.7632156842419138,0.086875,3.1256138834654195,0.9993690851735016,5.105123659777758,0.9940944881889764,11.571974216585804,0.7000000000000001,9.852805636743405,0.8962264150943396,9.778789834300731,0.9036144578313252
11.432797257715665,0.8250000000000001,10.90873668898334,0.6865671641791045,10.774650651779131,0.7046413502109705,0.7724705327037078,0.08125,7.624553805615218,0.9993690851735016,5.383535181963603,0.9966733200266136,11.674090623265712,0.7050000000000001,10.771216753117448,0.7476635514018691,8.790112380709616,0.8961538461538462,11.30043256869809,0.8150000000000001,10.334326726336146,0.8719211822660099,10.764964193730789,0.6960352422907489,0.7706272256819617,0.08875,3.1715982415886104,0.9993690851735016,5.183591258473024,0.9940944881889764,11.705641581373929,0.71,9.999308948977728,0.910377358490566,9.934008720559474,0.9036144578313252
11.57426017460831,0.8250000000000001,11.0651728166526,0.6915422885572139,10.9349178090828,0.7088607594936709,0.7797341132495184,0.089375,7.741491905891472,0.9993690851735016,5.46568882760785,0.9966733200266136,11.808659443999789,0.7050000000000001,10.931581970141472,0.7523364485981309,8.921582171394405,0.9,11.445569006996312,0.84,10.484392455267558,0.8768472906403941,10.925508106978691,0.7004405286343612,0.7780387671220097,0.0925,3.2175825997118013,0.9993690851735016,5.262058857168291,0.994750656167979,11.839308946162054,0.71,10.14581226121205,0.910377358490566,10.089227606818216,0.9076305220883534
11.71572309150096,0.8300000000000001,11.22160894432186,0.6915422885572139,11.095184966386467,0.7130801687763714,0.7869976937953289,0.096875,7.858430006167726,0.9993690851735016,5.547842473252098,0.9966733200266136,11.943228264733865,0.7050000000000001,11.091947187165498,0.7663551401869159,9.053051962079197,0.903846153846154,11.590705445294535,0.84,10.634458184198971,0.8768472906403941,11.086052020226598,0.7092511013215859,0.7854503085620578,0.1,3.263566957834992,0.9993690851735016,5.340526455863557,0.9954068241469816,11.972976310950182,0.71,10.292315573446372,0.919811320754717,10.244446493076955,0.9156626506024096
11.857186008393608,0.8300000000000001,11.378045071991124,0.6965174129353233,11.255452123690135,0.7130801687763714,0.7942612743411395,0.105,7.975368106443981,0.9993690851735016,5.629996118896345,0.9966733200266136,12.07779708546794,0.71,11.252312404189524,0.780373831775701,9.184521752763985,0.9076923076923076,11.735841883592755,0.845,10.784523913130386,0.8817733990147784,11.246595933474504,0.7092511013215859,0.7928618500021057,0.10625,3.309551315958183,0.9993690851735016,5.418994054558823,0.9954068241469816,12.106643675738308,0.71,10.438818885680696,0.9245283018867924,10.3996653793357,0.9156626506024096
11.998648925286258,0.84,11.534481199660386,0.7014925373134328,11.415719280993802,0.7172995780590717,0.80152485488695,0.1125,8.092306206720234,0.9993690851735016,5.712149764540594,0.9973386560212908,12.212365906202017,0.72,11.41267762121355,0.780373831775701,9.315991543448774,0.9153846153846156,11.88097832189098,0.845,10.9345896420618,0.8817733990147784,11.40713984672241,0.7092511013215859,0.8002733914421538,0.110625,3.355535674081374,0.9993690851735016,5.497461653254089,0.9954068241469816,12.240311040526434,0.715,10.58532219791502,0.9245283018867924,10.55488426559444,0.9236947791164658
12.140111842178904,0.84,11.690917327329649,0.7014925373134328,11.57598643829747,0.7341772151898734,0.8087884354327606,0.11875,8.209244306996489,0.9993690851735016,5.794303410184841,0.9973386560212908,12.346934726936093,0.72,11.573042838237576,0.780373831775701,9.447461334133564,0.9230769230769232,12.026114760189202,0.845,11.084655370993213,0.8817733990147784,11.567683759970317,0.7136563876651982,0.8076849328822018,0.1175,3.401520032204565,0.9993690851735016,5.575929251949356,0.9954068241469816,12.373978405314562,0.72,10.731825510149342,0.929245283018868,10.710103151853184,0.927710843373494
12.281574759071551,0.84,11.847353454998908,0.7164179104477612,11.736253595601138,0.7341772151898734,0.8160520159785711,0.125,8.326182407272743,0.9993690851735016,5.876457055829088,0.9973386560212908,12.481503547670163,0.73,11.733408055261602,0.7850467289719626,9.578931124818354,0.9307692307692308,12.171251198487424,0.845,11.234721099924627,0.8866995073891626,11.72822767321822,0.7180616740088105,0.8150964743222497,0.12125,3.447504390327756,0.9993690851735016,5.654396850644623,0.9954068241469816,12.507645770102688,0.735,10.87832882238366,0.9528301886792452,10.865322038111923,0.9357429718875502
12.423037675964204,0.84,12.003789582668167,0.7164179104477612,11.896520752904804,0.7383966244725739,0.8233155965243817,0.134375,8.443120507548997,0.9993690851735016,5.9586107014733365,0.998003992015968,12.61607236840424,0.735,11.893773272285628,0.7943925233644861,9.710400915503143,0.9307692307692308,12.316387636785649,0.845,11.38478682885604,0.8866995073891626,11.888771586466127,0.7224669603524229,0.8225080157622978,0.129375,3.4934887484509467,0.9993690851735016,5.732864449339888,0.9954068241469816,12.641313134890815,0.735,11.024832134617984,0.9575471698113208,11.020540924370666,0.9397590361445782
12.56450059285685,0.845,12.16022571033743,0.7164179104477612,12.056787910208472,0.7383966244725739,0.8305791770701922,0.1399999999999999,8.560058607825251,0.9993690851735016,6.040764347117584,0.998003992015968,12.750641189138316,0.735,12.054138489309654,0.7943925233644861,9.841870706187931,0.9384615384615383,12.461524075083869,0.85,11.534852557787453,0.8916256157635468,12.049315499714034,0.7268722466960352,0.8299195572023458,0.1312499999999999,3.5394731065741376,0.9993690851735016,5.811332048035155,0.9954068241469816,12.77498049967894,0.75,11.171335446852307,0.9575471698113208,11.175759810629408,0.9437751004016064
12.7059635097495,0.845,12.316661838006691,0.7164179104477612,12.217055067512138,0.7383966244725739,0.8378427576160028,0.1493749999999999,8.676996708101505,0.9993690851735016,6.122917992761832,0.998003992015968,12.885210009872392,0.74,12.214503706333684,0.8084112149532711,9.973340496872725,0.9384615384615383,12.606660513382092,0.85,11.684918286718869,0.896551724137931,12.209859412961938,0.7312775330396475,0.8373310986423939,0.140625,3.5854574646973285,0.9993690851735016,5.889799646730421,0.9973753280839894,12.908647864467069,0.755,11.31783875908663,0.9575471698113208,11.330978696888147,0.9437751004016064
12.847426426642148,0.85,12.473097965675954,0.7313432835820896,12.377322224815806,0.7383966244725739,0.8451063381618134,0.155,8.793934808377761,0.9993690851735016,6.205071638406079,0.998003992015968,13.01977883060647,0.74,12.37486892335771,0.8130841121495328,10.104810287557513,0.9384615384615383,12.751796951680314,0.85,11.83498401565028,0.9064039408866996,12.370403326209845,0.7312775330396475,0.8447426400824418,0.14625,3.63144182282052,0.9993690851735016,5.968267245425688,0.9973753280839894,13.042315229255196,0.76,11.464342071320951,0.9575471698113208,11.486197583146891,0.9437751004016064
12.988889343534796,0.85,12.629534093345216,0.736318407960199,12.537589382119474,0.7426160337552743,0.8523699187076239,0.163125,8.910872908654015,0.9993690851735016,6.287225284050327,0.998003992015968,13.154347651340544,0.745,12.535234140381736,0.822429906542056,10.236280078242302,0.9384615384615383,12.896933389978535,0.86,11.985049744581694,0.9113300492610836,12.53094723945775,0.7312775330396475,0.8521541815224898,0.15375,3.6774261809437103,0.9993690851735016,6.046734844120954,0.9973753280839894,13.17598259404332,0.765,11.610845383555276,0.9622641509433962,11.641416469405634,0.9558232931726908
13.130352260427443,0.855,12.785970221014477,0.7462686567164178,12.69785653942314,0.7510548523206751,0.8596334992534345,0.173125,9.02781100893027,0.9993690851735016,6.369378929694575,0.998003992015968,13.28891647207462,0.745,12.695599357405762,0.8271028037383178,10.367749868927092,0.9423076923076924,13.04206982827676,0.86,12.135115473513109,0.9113300492610836,12.691491152705655,0.7312775330396475,0.8595657229625379,0.16,3.723410539066901,0.9993690851735016,6.12520244281622,0.9973753280839894,13.309649958831448,0.77,11.7573486957896,0.9669811320754718,11.796635355664376,0.9598393574297188
13.271815177320091,0.855,12.942406348683738,0.7611940298507462,12.858123696726809,0.7510548523206751,0.866897079799245,0.1825,9.144749109206524,0.9993690851735016,6.451532575338822,0.998003992015968,13.423485292808696,0.755,12.855964574429787,0.8317757009345795,10.499219659611882,0.9423076923076924,13.18720626657498,0.865,12.28518120244452,0.9113300492610836,12.852035065953562,0.7312775330396475,0.8669772644025858,0.1687499999999999,3.769394897190092,0.9993690851735016,6.203670041511487,0.9973753280839894,13.443317323619574,0.775,11.903852008023922,0.9669811320754718,11.951854241923115,0.963855421686747
13.41327809421274,0.855,13.098842476353,0.7661691542288557,13.018390854030477,0.7510548523206751,0.8741606603450556,0.1937499999999999,9.261687209482778,0.9993690851735016,6.53368622098307,0.998003992015968,13.55805411354277,0.77,13.016329791453812,0.8411214953271028,10.630689450296671,0.9423076923076924,13.332342704873204,0.88,12.435246931375934,0.9113300492610836,13.012578979201468,0.7356828193832599,0.8743888058426339,0.18375,3.815379255313283,0.9993690851735016,6.282137640206753,0.9986876640419948,13.5769846884077,0.78,12.05035532025824,0.9669811320754718,12.10707312818186,0.967871485943775
13.55474101110539,0.855,13.25527860402226,0.7661691542288557,13.178658011334145,0.7552742616033755,0.8814242408908662,0.204375,9.378625309759032,0.9993690851735016,6.615839866627318,0.998003992015968,13.692622934276846,0.775,13.17669500847784,0.8411214953271028,10.76215924098146,0.9423076923076924,13.477479143171426,0.88,12.585312660307348,0.916256157635468,13.173122892449374,0.7400881057268722,0.8818003472826819,0.193125,3.861363613436474,0.9993690851735016,6.36060523890202,0.9986876640419948,13.710652053195826,0.78,12.196858632492564,0.9716981132075472,12.2622920144406,0.9718875502008032
13.696203927998038,0.86,13.411714731691522,0.7761194029850745,13.338925168637813,0.759493670886076,0.8886878214366768,0.2125,9.495563410035286,0.9993690851735016,6.697993512271565,0.9986693280106456,13.827191755010922,0.785,13.337060225501864,0.8457943925233645,10.89362903166625,0.9423076923076924,13.622615581469647,0.88,12.73537838923876,0.9211822660098522,13.33366680569728,0.7400881057268722,0.8892118887227298,0.20875,3.907347971559665,0.9993690851735016,6.439072837597285,0.9986876640419948,13.844319417983954,0.8,12.343361944726889,0.9716981132075472,12.417510900699344,0.9759036144578312
13.837666844890688,0.865,13.568150859360784,0.7860696517412935,13.499192325941475,0.7637130801687764,0.8959514019824873,0.221875,9.61250151031154,0.9993690851735016,6.780147157915813,0.9986693280106456,13.961760575744998,0.79,13.497425442525891,0.8504672897196263,11.025098822351042,0.95,13.76775201976787,0.885,12.885444118170174,0.9261083743842364,13.494210718945183,0.7444933920704846,0.8966234301627779,0.22,3.953332329682856,0.9993690851735016,6.517540436292552,0.9993438320209972,13.97798678277208,0.8,12.48986525696121,0.9716981132075472,12.572729786958083,0.9759036144578312
13.979129761783335,0.875,13.724586987030046,0.7910447761194029,13.659459483245143,0.7679324894514769,0.903214982528298,0.238125,9.729439610587796,0.9993690851735016,6.862300803560061,0.9986693280106456,14.096329396479074,0.79,13.657790659549915,0.8644859813084113,11.156568613035832,0.953846153846154,13.912888458066094,0.885,13.035509847101588,0.9261083743842364,13.654754632193091,0.7533039647577092,0.904034971602826,0.2337499999999999,3.999316687806047,0.9993690851735016,6.596008034987818,0.9993438320209972,14.111654147560206,0.805,12.636368569195533,0.9716981132075472,12.727948673216826,0.9759036144578312
14.120592678675983,0.885,13.881023114699309,0.7910447761194029,13.819726640548812,0.7721518987341772,0.9104785630741083,0.25125,9.846377710864047,0.9993690851735016,6.944454449204309,0.9986693280106456,14.230898217213149,0.795,13.818155876573943,0.8738317757009346,11.288038403720622,0.9576923076923076,14.058024896364316,0.89,13.185575576033,0.9310344827586208,13.815298545440996,0.7709251101321586,0.911446513042874,0.24625,4.045301045929238,0.9993690851735016,6.674475633683085,0.9993438320209972,14.245321512348331,0.8150000000000001,12.782871881429855,0.9764150943396228,12.883167559475568,0.9759036144578312
14.262055595568633,0.885,14.037459242368568,0.7910447761194029,13.97999379785248,0.7721518987341772,0.917742143619919,0.265625,9.963315811140305,0.9993690851735016,7.026608094848556,0.9986693280106456,14.365467037947225,0.8,13.97852109359797,0.8738317757009346,11.419508194405411,0.9576923076923076,14.203161334662536,0.89,13.335641304964414,0.9408866995073892,13.975842458688902,0.7797356828193832,0.918858054482922,0.263125,4.091285404052428,0.9993690851735016,6.752943232378351,0.9993438320209972,14.37898887713646,0.8150000000000001,12.929375193664178,0.9764150943396228,13.038386445734307,0.9759036144578312
14.40351851246128,0.885,14.19389537003783,0.7910447761194029,14.140260955156148,0.7805907172995781,0.9250057241657296,0.28125,10.08025391141656,0.9993690851735016,7.108761740492804,0.9986693280106456,14.5000358586813,0.81,14.138886310621997,0.8785046728971962,11.5509779850902,0.9615384615384616,14.34829777296076,0.9,13.485707033895828,0.9408866995073892,14.136386371936808,0.7841409691629956,0.92626959592297,0.275625,4.137269762175619,0.9993690851735016,6.831410831073617,0.9993438320209972,14.512656241924589,0.8150000000000001,13.0758785058985,0.981132075471698,13.193605331993052,0.9839357429718876
14.54498142935393,0.885,14.35033149770709,0.8059701492537313,14.300528112459814,0.7805907172995781,0.93226930471154,0.2975,10.197192011692811,0.9993690851735016,7.190915386137052,0.9993346640053228,14.634604679415377,0.8150000000000001,14.29925152764602,0.8785046728971962,11.68244777577499,0.9653846153846154,14.493434211258982,0.905,13.63577276282724,0.9458128078817734,14.296930285184713,0.7973568281938326,0.933681137363018,0.295,4.18325412029881,0.9993690851735016,6.909878429768884,0.9993438320209972,14.646323606712713,0.8250000000000001,13.22238181813282,0.981132075471698,13.348824218251792,0.9879518072289156
14.686444346246578,0.905,14.506767625376352,0.8208955223880596,14.460795269763482,0.7848101265822786,0.9395328852573508,0.3175,10.314130111969067,0.9993690851735016,7.273069031781299,0.9993346640053228,14.769173500149453,0.8250000000000001,14.459616744670049,0.897196261682243,11.81391756645978,0.9653846153846154,14.638570649557206,0.91,13.785838491758655,0.9458128078817734,14.45747419843262,0.7973568281938326,0.941092678803066,0.3075,4.229238478422001,0.9993690851735016,6.98834602846415,0.9993438320209972,14.77999097150084,0.8300000000000001,13.368885130367143,0.9858490566037736,13.504043104510536,0.9919678714859438
14.827907263139226,0.905,14.663203753045616,0.835820895522388,14.62106242706715,0.7932489451476794,0.9467964658031612,0.344375,10.431068212245322,0.9993690851735016,7.355222677425547,0.9993346640053228,14.903742320883527,0.8300000000000001,14.619981961694071,0.911214953271028,11.94538735714457,0.9653846153846154,14.783707087855428,0.91,13.935904220690068,0.9458128078817734,14.618018111680524,0.7973568281938326,0.948504220243114,0.335,4.275222836545192,0.9993690851735016,7.066813627159417,0.9993438320209972,14.913658336288966,0.84,13.515388442601466,0.9858490566037736,13.659261990769275,0.9919678714859438
14.969370180031875,0.92,14.819639880714876,0.8557213930348259,14.781329584370816,0.7974683544303798,0.9540600463489718,0.375625,10.548006312521576,0.9993690851735016,7.437376323069794,0.9993346640053228,15.038311141617603,0.84,14.7803471787181,0.9158878504672896,12.07685714782936,0.9653846153846154,14.928843526153653,0.91,14.085969949621482,0.9507389162561576,14.778562024928432,0.8105726872246696,0.955915761683162,0.3556249999999999,4.321207194668383,0.9993690851735016,7.145281225854683,0.9993438320209972,15.047325701077092,0.845,13.66189175483579,0.9858490566037736,13.814480877028018,0.9959839357429718
15.110833096924525,0.925,14.976076008384137,0.8606965174129353,14.941596741674484,0.8016877637130803,0.9613236268947823,0.405625,10.66494441279783,0.9993690851735016,7.519529968714043,0.9993346640053228,15.17287996235168,0.85,14.940712395742125,0.9299065420560748,12.20832693851415,0.9692307692307692,15.073979964451873,0.92,14.236035678552897,0.9507389162561576,14.939105938176336,0.8149779735682818,0.96332730312321,0.38625,4.3671915527915735,0.9993690851735016,7.223748824549949,0.9993438320209972,15.180993065865218,0.86,13.808395067070112,0.9858490566037736,13.96969976328676,0.9959839357429718
15.252296013817173,0.935,15.132512136053398,0.8855721393034826,15.10186389897815,0.8059071729957806,0.9685872074405928,0.44375,10.781882513074084,0.9993690851735016,7.60168361435829,0.9993346640053228,15.307448783085754,0.865,15.10107761276615,0.9299065420560748,12.33979672919894,0.9730769230769232,15.219116402750094,0.92,14.386101407484308,0.9507389162561576,15.099649851424244,0.8193832599118942,0.970738844563258,0.408125,4.413175910914765,0.9993690851735016,7.302216423245215,0.9993438320209972,15.314660430653346,0.87,13.954898379304437,0.9858490566037736,14.1249186495455,0.9959839357429718
15.39375893070982,0.935,15.28894826372266,0.8955223880597014,15.262131056281818,0.8143459915611815,0.9758507879864036,0.484375,10.898820613350338,0.9993690851735016,7.683837260002537,0.9993346640053228,15.44201760381983,0.875,15.261442829790177,0.9345794392523364,12.471266519883727,0.976923076923077,15.364252841048318,0.92,14.536167136415722,0.955665024630542,15.260193764672149,0.8193832599118942,0.978150386003306,0.435625,4.459160269037955,0.9993690851735016,7.380684021940482,0.9993438320209972,15.448327795441472,0.875,14.101401691538758,0.9858490566037736,14.280137535804243,0.9959839357429718
15.535221847602468,0.94,15.445384391391922,0.9054726368159204,15.422398213585486,0.8227848101265823,0.983114368532214,0.536875,11.015758713626592,0.9993690851735016,7.7659909056467855,0.9993346640053228,15.576586424553906,0.89,15.421808046814204,0.9345794392523364,12.60273631056852,0.976923076923077,15.50938927934654,0.92,14.686232865347137,0.9605911330049262,15.420737677920052,0.8414096916299559,0.985561927443354,0.4674999999999999,4.505144627161147,0.9993690851735016,7.459151620635748,0.9993438320209972,15.581995160229598,0.875,14.24790500377308,0.9858490566037736,14.435356422062986,0.9959839357429718
15.676684764495118,0.95,15.601820519061183,0.9203980099502488,15.582665370889153,0.8227848101265823,0.9903779490780248,0.595625,11.132696813902848,0.9993690851735016,7.848144551291033,0.9993346640053228,15.71115524528798,0.89,15.582173263838229,0.9392523364485982,12.734206101253308,0.976923076923077,15.654525717644765,0.93,14.83629859427855,0.9605911330049262,15.58128159116796,0.8458149779735682,0.992973468883402,0.505,4.551128985284337,0.9993690851735016,7.537619219331014,0.9993438320209972,15.715662525017724,0.89,14.3944083160074,0.9905660377358492,14.590575308321728,0.9959839357429718
15.818147681387766,0.96,15.758256646730445,0.9353233830845772,15.74293252819282,0.839662447257384,0.9976415296238352,0.653125,11.249634914179104,0.9993690851735016,7.930298196935281,0.9993346640053228,15.845724066022056,0.905,15.742538480862256,0.9532710280373832,12.865675891938098,0.9846153846153848,15.799662155942984,0.945,14.986364323209962,0.9655172413793104,15.741825504415866,0.8502202643171806,1.0003850103234502,0.5675,4.597113343407528,0.9993690851735016,7.616086818026281,0.9993438320209972,15.849329889805851,0.895,14.540911628241725,0.9905660377358492,14.74579419458047,0.9959839357429718
15.959610598280417,0.965,15.914692774399706,0.945273631840796,15.903199685496489,0.8523206751054853,1.0049051101696458,0.70625,11.366573014455357,0.9993690851735016,8.012451842579528,0.9993346640053228,15.980292886756132,0.91,15.90290369788628,0.9766355140186916,12.997145682622888,0.9846153846153848,15.944798594241206,0.96,15.136430052141376,0.9704433497536946,15.902369417663772,0.8590308370044052,1.007796551763498,0.63625,4.643097701530719,0.9993690851735016,7.694554416721547,0.9993438320209972,15.982997254593975,0.9,14.687414940476046,0.9952830188679246,14.90101308083921,0.9959839357429718
16.101073515173063,0.965,16.071128902068967,0.9502487562189056,16.063466842800153,0.8607594936708861,1.0121686907154563,0.783125,11.483511114731613,0.9993690851735016,8.094605488223776,0.9993346640053228,16.114861707490206,0.91,16.063268914910307,0.9813084112149534,13.128615473307676,0.9884615384615384,16.08993503253943,0.965,15.286495781072787,0.9802955665024632,16.062913330911677,0.8766519823788546,1.015208093203546,0.706875,4.68908205965391,0.9993690851735016,7.773022015416814,0.9993438320209972,16.116664619382107,0.92,14.833918252710369,0.9952830188679246,15.056231967097952,0.9959839357429718
16.24253643206571,0.97,16.227565029738226,0.9502487562189056,16.22373400010382,0.8818565400843883,1.019432271261267,0.870625,11.600449215007863,0.9993690851735016,8.176759133868023,0.9993346640053228,16.249430528224284,0.92,16.223634131934332,0.9813084112149534,13.260085263992467,0.9923076923076924,16.235071470837653,0.965,15.436561510004202,0.9852216748768472,16.223457244159583,0.8854625550660793,1.022619634643594,0.801875,4.735066417777101,0.9993690851735016,7.85148961411208,0.9993438320209972,16.25033198417023,0.92,14.980421564944692,0.9952830188679246,15.211450853356697,0.9959839357429718
16.38399934895836,1.0,16.38400115740749,1.0,16.38400115740749,1.0,1.0266958518070777,1.0,11.71738731528412,1.0,8.25891277951227,1.0,16.38399934895836,1.0,16.38399934895836,1.0,13.391555054677257,1.0,16.380207909135873,1.0,15.586627238935614,1.0,16.38400115740749,1.0,1.030031176083642,1.0,4.781050775900292,1.0,7.929957212807346,1.0,16.38399934895836,1.0,15.126924877179016,1.0,15.366669739615435,1.0


==> figs/plots/data/buffer_DL_donor2mt_KBits_decimated.csv <==
,time_percentage,LB_False,LB_True
0,0.0,1.4667904017070796,1.2521009058743382
1,0.9645061728395062,1.184381700634686,1.439819620836637
2,1.9290123456790125,1.8358408068261483,1.3936536928451075
3,2.8935185185185186,1.6959288854474972,1.380958781555974
4,3.858024691358025,2.912500261637879,1.4281044859440704
5,4.822530864197531,9.241937098207593,1.3743323868165085
6,5.787037037037037,7.569897992816709,1.3907090543333631
7,6.7515432098765435,0.9472956432582684,1.377763773860146
8,7.71604938271605,1.5124148956915546,1.361690685377594
9,8.680555555555555,1.8800151546765274,1.3971075238140394
10,9.645061728395062,0.716924567706462,1.335681689783142
11,10.609567901234568,2.211284029731091,1.390257368186982
12,11.574074074074074,1.225762518747663,1.7549376406246955
13,12.53858024691358,1.977084499561872,1.6344350328710564
14,13.503086419753087,1.881401149983366,1.4318486634715815
15,14.467592592592593,-0.07121889334524098,1.460482946025185
16,15.4320987654321,7.497599633798109,1.3395753003986663
17,16.396604938271604,9.956636765722779,1.38312402789407
18,17.36111111111111,6.447720365679643,1.3985208275044263
19,18.325617283950617,2.3834003677608213,1.373882871648485
20,19.290123456790123,8.829494557858721,1.437955064255933
21,20.25462962962963,17.479718357359772,1.1472048127753363
22,21.219135802469136,29.213857594862382,1.4377126336936152
23,22.183641975308642,45.97703056952724,0.9354866074337966
24,23.14814814814815,25.794653859919375,-0.8237073790244471
25,24.112654320987655,57.436626994598946,1.8732761379602698
26,25.07716049382716,105.45780006947193,13.30389518486644
27,26.041666666666668,136.71760274654739,54.373036072528535
28,27.006172839506174,218.88956551744155,149.450815806075
29,27.97067901234568,199.4948981639044,283.98741239694976
30,28.935185185185187,242.29291559913048,435.6359174962976
31,29.899691358024693,490.8878828200588,578.6777443720235
32,30.8641975308642,698.7074601202875,654.1573782208864
33,31.828703703703706,835.6331705988806,657.4489067978124
34,32.79320987654321,1007.5092861429514,675.5493831696557
35,33.757716049382715,1241.8881594182824,783.1463790135134
36,34.72222222222222,1394.2392166318589,961.063666353795
37,35.68672839506173,1510.0352854738417,1118.5440784143286
38,36.651234567901234,1733.1107670394247,1138.5313735236232
39,37.61574074074074,1821.7220224960777,962.7032185344539
40,38.58024691358025,1882.5970911364168,757.4483406455917
41,39.54475308641975,2094.2228283327763,590.6574642171246
42,40.50925925925926,2226.8248163360345,435.64013993238314
43,41.473765432098766,2256.651628521314,394.11453058814976
44,42.43827160493827,2352.1179666294543,447.35164778568947
45,43.40277777777778,2519.8385490913656,531.7341335395673
46,44.367283950617285,2572.7880599576074,572.2492852609917
47,45.33179012345679,2624.725816635304,560.2897669836356
48,46.2962962962963,2687.681104144636,505.28736822397565
49,47.260802469135804,2581.9833575545545,411.2646283376245
50,48.22530864197531,2542.4885024532987,390.99753931645625
51,49.18981481481482,2504.3978205280678,434.1697415803219
52,50.15432098765432,2461.0301957690654,521.8946013794832
53,51.11882716049383,2570.1940876331964,640.6978137752038
54,52.083333333333336,2574.010974047043,732.4379011571879
55,53.04783950617284,2639.5469902025416,750.8758082471388
56,54.01234567901235,2830.032511808169,731.2621009029135
57,54.976851851851855,2922.779153574302,669.3058376822307
58,55.94135802469136,3081.434096886472,493.11948591330673
59,56.90586419753087,2958.116494378177,442.53591887852576
60,57.870370370370374,2476.6864157910486,551.7327139083097
61,58.83487654320988,2237.485621146304,722.4944246264846
62,59.79938271604939,2057.4615661457315,909.867138203248
63,60.76388888888889,1929.2579307781036,1053.7556609527119
64,61.7283950617284,2179.816589679941,1394.8074895736704
65,62.692901234567906,2313.169958461972,1799.1498305868554
66,63.65740740740741,2257.952480334444,2118.7608562282667
67,64.62191358024691,2451.301430115217,2352.008803447136
68,65.58641975308642,2680.1167748066173,2454.578809244601
69,66.55092592592592,2708.7312559727093,2583.8143733544084
70,67.51543209876543,2612.6938602671253,2580.6585828929396
71,68.47993827160494,2532.8540959422403,2512.250938621697
72,69.44444444444444,2392.4977341736644,2327.781937271706
73,70.40895061728395,1982.4465009766163,1832.7625369117666
74,71.37345679012346,1458.8967449641996,1398.6846920375222
75,72.33796296296296,911.2137914579681,985.305434953484
76,73.30246913580247,531.7904048417184,560.4378545562862
77,74.26697530864197,449.8101525911185,294.55233157230373
78,75.23148148148148,374.52438291931924,83.24995582061389
79,76.19598765432099,232.25224566050727,-0.4835351219886404
80,77.1604938271605,85.60521082318114,-0.5126575251779382
81,78.125,4.341219072452869,-5.12128158903634
82,79.0895061728395,10.11628135040252,2.2796869832293796
83,80.05401234567901,48.78508657446153,-1.8136893772316454
84,81.01851851851852,91.3218687859786,2.024862196150719
85,81.98302469135803,113.37254502469344,1.2939132683062549
86,82.94753086419753,152.8911267260369,0.6531317513069268
87,83.91203703703704,153.7712794918215,2.777061738684033
88,84.87654320987654,119.60204319808417,0.24441864080136386
89,85.84104938271605,129.37951737244876,2.2180741421164045
90,86.80555555555556,108.69106675933077,1.2133561278136575
91,87.77006172839506,107.06503214191731,2.0026623319256514
92,88.73456790123457,130.51417349281212,2.18377199749022
93,89.69907407407408,56.04998649588598,0.9979063217504238
94,90.66358024691358,-5.630171929095013,1.8018918971607905
95,91.62808641975309,3.584702847575208,1.2411890370263723
96,92.5925925925926,4.246858395410418,1.2751638197439914
97,93.5570987654321,-1.2256194944517513,1.7564775918255804
98,94.52160493827161,-1.9038131192201229,1.8275359081135487
99,95.48611111111111,-1.9077988922934943,1.8280613622331758


==> figs/plots/data/buffer_DL_node2ue_KBits_decimated.csv <==
,time_percentage,LB_False,LB_True
0,0.0,0.11994307711151217,0.07202210798463406
1,0.9645061728395062,-0.030536237051895114,0.036731005847428014
2,1.9290123456790125,0.12551088059224572,0.07776915344835199
3,2.8935185185185186,0.037361340340908614,0.038925211464207285
4,3.858024691358025,0.042954665053027655,0.06454677175861205
5,4.822530864197531,0.15938358741580305,0.06349272001432991
6,5.787037037037037,-0.12648649852312313,0.019203569065136677
7,6.7515432098765435,0.2854431814040591,0.09877308188534899
8,7.71604938271605,-0.1686751258328094,0.008088679253047253
9,8.680555555555555,0.19159464893553832,0.10513000375238973
10,9.645061728395062,0.08609956270882625,0.028943914538675758
11,10.609567901234568,-0.22168872418525187,0.050369162650356895
12,11.574074074074074,0.5723392312812102,0.1138515948114965
13,12.53858024691358,-0.6774117518944736,-0.05943657133781176
14,13.503086419753087,0.7905837425945517,0.2266899743819552
15,14.467592592592593,-0.3873504808753306,-0.1137474598297393
16,15.4320987654321,-0.10161507230436401,0.17234295038305797
17,16.396604938271604,1.4621585504129566,0.06893488197930156
18,17.36111111111111,0.6681359293623764,-0.11068093788758296
19,18.325617283950617,4.706163493608139,0.4207113006197503
20,19.290123456790123,1.590839956498706,-0.4367073265429396
21,20.25462962962963,2.188093302808512,0.5794673105829683
22,21.219135802469136,-4.656306134011421,-0.2788214604517995
23,22.183641975308642,9.608135966282138,0.009478442195636245
24,23.14814814814815,36.419094825795845,0.5578181549040673
25,24.112654320987655,13.765748927040953,-0.7472933585639205
26,25.07716049382716,18.048002052326293,0.48724019935961865
27,26.041666666666668,-0.27862538474522414,-2.3864007719553326
28,27.006172839506174,9.87544001664891,1.068060138363335
29,27.97067901234568,187.41461131242085,-1.7019264223295676
30,28.935185185185187,252.1815496701771,1.2197675305746327
31,29.899691358024693,133.08419469925423,5.200801326600268
32,30.8641975308642,69.08353959944348,63.075345496298965
33,31.828703703703706,62.3683786360998,285.5425992912994
34,32.79320987654321,47.71644606410629,352.74661915873844
35,33.757716049382715,8.72719306207744,132.91790026491978
36,34.72222222222222,12.400235258180276,18.049991356886984
37,35.68672839506173,23.63410721861433,-6.627092842181579
38,36.651234567901234,22.090083296198006,11.917239546336672
39,37.61574074074074,169.63270011519262,134.88146041966286
40,38.58024691358025,183.67195037696754,251.76822302590904
41,39.54475308641975,37.26886079179727,434.188244604548
42,40.50925925925926,41.29307809384411,423.64400711629423
43,41.473765432098766,75.4096958223293,330.1779852433573
44,42.43827160493827,30.92613503529021,354.7232000067682
45,43.40277777777778,63.02470291786111,185.92487152354659
46,44.367283950617285,383.75274478191255,186.55555447800356
47,45.33179012345679,423.4604553097027,250.92812464168304
48,46.2962962962963,311.51714533813856,243.0283546521894
49,47.260802469135804,600.8215254445988,314.7005094844853
50,48.22530864197531,520.2675964166748,113.94790281258227
51,49.18981481481482,430.11910735596456,-12.45631621679289
52,50.15432098765432,500.26425605088707,11.391443742987583
53,51.11882716049383,172.1125372487075,18.675187581642238
54,52.083333333333336,174.3797614690099,22.849150892898198
55,53.04783950617284,169.42525490366998,24.94216643826322
56,54.01234567901235,28.050824736579987,98.97607198863966
57,54.976851851851855,168.02856097175047,128.9997106707762
58,55.94135802469136,-11.453112496908668,329.03583766313346
59,56.90586419753087,391.60960467961297,299.7871711046328
60,57.870370370370374,1419.6681115752945,29.042501219338817
61,58.83487654320988,1748.4707360798213,-2.876711895598298
62,59.79938271604939,1752.58901630941,64.19455207565233
63,60.76388888888889,1439.828840967974,177.09923613976153
64,61.7283950617284,892.0625011498527,115.8712949539473
65,62.692901234567906,969.8196224244521,151.48916933861275
66,63.65740740740741,1110.1571698880475,154.84245392771527
67,64.62191358024691,697.1132708464552,159.5119000145873
68,65.58641975308642,485.47381440548827,441.6232996505927
69,66.55092592592592,718.1026154596998,343.4729340341571
70,67.51543209876543,896.5883622382147,423.1426656298187
71,68.47993827160494,969.7902650212457,422.8932721450151
72,69.44444444444444,1095.4512925244985,135.98862670093874
73,70.40895061728395,1447.7115820423478,623.310875386763
74,71.37345679012346,2007.456560329458,1142.6422736616164
75,72.33796296296296,2614.766806247377,1689.970876921205
76,73.30246913580247,2679.1722273901355,2343.900056602571
77,74.26697530864197,1976.7370117363446,2493.0671857614825
78,75.23148148148148,1367.876401482057,2508.0026609125252
79,76.19598765432099,1101.4271583124864,2171.6259094401103
80,77.1604938271605,801.4764940051995,1618.5434259855667
81,78.125,401.18718765572845,1169.235617707347
82,79.0895061728395,83.56238136391657,676.2670045764141
83,80.05401234567901,-8.923506960312572,256.6893581105983
84,81.01851851851852,-6.593304892876675,17.062699735634492
85,81.98302469135803,5.868663704100344,-10.903009529033884
86,82.94753086419753,21.235011154274122,0.03722111913782496
87,83.91203703703704,29.33662153946404,-9.630744296986501
88,84.87654320987654,28.369726786498443,2.630919540744687
89,85.84104938271605,-8.619168207474669,-4.445781508579959
90,86.80555555555556,3.623869296363266,1.0048444565697388
91,87.77006172839506,2.1459403862236135,0.7146978779207073
92,88.73456790123457,-10.025122612590131,-1.4335883349898448
93,89.69907407407408,121.00553635178568,1.8378565771863098
94,90.66358024691358,157.7525227282177,-1.3708773901016293
95,91.62808641975309,38.815782779389025,0.6193805467612238
96,92.5925925925926,-6.220591684468195,0.6126690694034853
97,93.5570987654321,1.7592512386784374,-1.1137714608255063
98,94.52160493827161,3.658503310828854,-1.3714678843142047
99,95.48611111111111,3.6739106571220517,-1.3733619794903806


==> figs/plots/data/buffer_UL_mt2donor_KBits_decimated.csv <==
,time_percentage,LB_False,LB_True
0,0.0,-0.5474801265913046,0.3342927652687475
1,0.9645061728395062,3.9201294731735565,4.223440512536721
2,1.9290123456790125,9.63479673110963,13.283824991228808
3,2.8935185185185186,16.442327076943016,2.893406130778657
4,3.858024691358025,82.55248803390386,1.9766846363688095
5,4.822530864197531,146.0739002030495,6.970427633525809
6,5.787037037037037,172.89287908043997,0.8547562373774378
7,6.7515432098765435,196.6831080370473,1.5228831939744907
8,7.71604938271605,187.9376118015663,1.0549100814102956
9,8.680555555555555,160.4807984291085,1.8863863865907584
10,9.645061728395062,102.76100931632998,1.9997462441087868
11,10.609567901234568,38.1723672912934,0.5732840471603422
12,11.574074074074074,6.128552383115133,2.9508133562955168
13,12.53858024691358,-0.6983079365987144,1.4524344623413377
14,13.503086419753087,6.709649118456293,2.242526946689903
15,14.467592592592593,-4.991463838046741,1.7274617620790633
16,15.4320987654321,30.731099986209827,0.8222549659025398
17,16.396604938271604,64.24427178589843,1.7937186704387578
18,17.36111111111111,33.640655855421244,0.5184162599428974
19,18.325617283950617,68.01844634298178,2.208153937818327
20,19.290123456790123,63.68150626701851,0.7449844749102676
21,20.25462962962963,-21.641138043749564,2.4674560657260476
22,21.219135802469136,90.5339604713475,2.7315640889702366
23,22.183641975308642,219.95902684142825,0.44572213643581926
24,23.14814814814815,235.2412371594146,2.190135918397142
25,24.112654320987655,371.38716400207403,11.339325487474818
26,25.07716049382716,255.5651376585616,29.21383336199253
27,26.041666666666668,220.43230877918413,6.5827435395075335
28,27.006172839506174,477.76693232044545,4.180151756445658
29,27.97067901234568,501.13178580351666,33.25557635606655
30,28.935185185185187,877.9222845113281,11.601846004139867
31,29.899691358024693,1367.3729755771171,3.3305355395394045
32,30.8641975308642,1603.1782565568706,-2.3113993609200962
33,31.828703703703706,2026.5001115185241,21.449322096675722
34,32.79320987654321,2531.196366043856,54.461217559122915
35,33.757716049382715,3233.8965109332753,28.515181823604145
36,34.72222222222222,3773.479153276987,54.47819269321219
37,35.68672839506173,4194.735582047766,100.95565059525934
38,36.651234567901234,4915.539972154938,92.49621014183671
39,37.61574074074074,5506.428941282645,37.482255050071785
40,38.58024691358025,6094.743544667526,34.7405070525689
41,39.54475308641975,6787.882097379144,99.30776193670454
42,40.50925925925926,7397.702551387899,95.83233606464465
43,41.473765432098766,8060.0714063254145,96.79976463817468
44,42.43827160493827,9108.541682834937,174.49809466356234
45,43.40277777777778,10214.435301997666,244.07932531944428
46,44.367283950617285,10751.585444412765,393.63008540788957
47,45.33179012345679,11489.82711817146,624.1435628344219
48,46.2962962962963,12643.802414502552,777.3109379806926
49,47.260802469135804,13557.338895097146,989.4838690415033
50,48.22530864197531,14534.838989587319,1229.6168829263866
51,49.18981481481482,15469.069816117193,1427.0072862446943
52,50.15432098765432,16356.06253936909,1540.6744758094826
53,51.11882716049383,17558.875123961578,1407.9932504141416
54,52.083333333333336,18325.434952531916,1362.5914273525893
55,53.04783950617284,19132.245341463684,1265.7076920676652
56,54.01234567901235,20352.0963871381,893.8359889020933
57,54.976851851851855,21082.136197678017,549.3351217281082
58,55.94135802469136,22052.55055260999,359.1948956826385
59,56.90586419753087,22048.057839882986,458.8541384353536
60,57.870370370370374,20033.52173145614,566.9560559335121
61,58.83487654320988,18681.199665639753,592.1751449519018
62,59.79938271604939,17721.37235774375,602.179149033207
63,60.76388888888889,16708.844414021245,524.3077201460015
64,61.7283950617284,17134.87135819744,475.51948838673746
65,62.692901234567906,17267.162965195163,368.9620617952118
66,63.65740740740741,16917.88493761651,223.42523727605553
67,64.62191358024691,17434.56401153327,63.17450979220959
68,65.58641975308642,18051.89596646531,-16.581188651135015
69,66.55092592592592,18276.642817583044,10.966882495687193
70,67.51543209876543,18307.158491919698,-0.31591856664118767
71,68.47993827160494,18505.741266792586,1.0641902303458592
72,69.44444444444444,17478.747074420753,1.6515269058065214
73,70.40895061728395,15367.903290764916,-1.4795025412995286
74,71.37345679012346,13544.583471772077,5.37768074487538
75,72.33796296296296,10963.59115957501,-0.5828763701459897
76,73.30246913580247,8535.765526353944,2.77938163236798
77,74.26697530864197,6986.485751040776,0.8538966995033269
78,75.23148148148148,6024.822954580081,0.8797108859114698
79,76.19598765432099,5585.963374398034,2.21929279744856
80,77.1604938271605,4571.189065762904,0.3091872334720239
81,78.125,3535.3995128815677,1.8322397916765296
82,79.0895061728395,3088.1018436935724,1.0298489909286048
83,80.05401234567901,2874.534355560857,1.3586664475808001
84,81.01851851851852,2705.5073803022087,1.5394591821613368
85,81.98302469135803,2283.7916707696763,0.6563360020457829
86,82.94753086419753,1852.5948399524766,1.670977742400015
87,83.91203703703704,1565.1416149713111,5.000960186936001
88,84.87654320987654,1251.406380820699,2.8266982211551377
89,85.84104938271605,1108.6816263335277,0.5513331475657745
90,86.80555555555556,1005.2195009635524,2.796383149666336
91,87.77006172839506,820.3402284722888,2.0534514928571874
92,88.73456790123457,810.7913849759558,2.2776695510336156
93,89.69907407407408,628.0398258364178,2.4641500995909884
94,90.66358024691358,324.19057854335637,1.3090247841312985
95,91.62808641975309,268.79781645751405,1.3439524456498728
96,92.5925925925926,257.4002884018151,1.3113079840997761
97,93.5570987654321,229.36059388844478,1.1773785274788144
98,94.52160493827161,225.1437245423816,1.165763170478713
99,95.48611111111111,225.11218940982542,1.1657583786193313


==> figs/plots/data/cdf_throughput_general_ped_pass_DL.csv <==
BS_1_LB_0_Ped_x,BS_1_LB_0_Ped_y,BS_1_LB_1_Ped_x,BS_1_LB_1_Ped_y,BS_1_LB_0_Pass_x,BS_1_LB_0_Pass_y,BS_1_LB_1_Pass_x,BS_1_LB_1_Pass_y
0.27476998238124056,0.0005128205128205128,0.29425355028959216,0.0005555555555555556,4.1218419813907525,0.004629629629629629,4.122602157128473,0.004629629629629629
0.43548370206338444,0.005128205128205127,0.45359509471231374,0.005,4.1383543280693935,0.013888888888888888,4.138544811204119,0.013888888888888888
0.5961974217455284,0.024102564102564103,0.6129366391350354,0.02277777777777778,4.154866674748035,0.027777777777777776,4.154487465279765,0.018518518518518517
0.7569111414276721,0.08205128205128205,0.772278183557757,0.08777777777777779,4.171379021426676,0.027777777777777776,4.170430119355411,0.027777777777777776
0.9176248611098161,0.32461538461538464,0.9316197279804785,0.30166666666666664,4.187891368105317,0.027777777777777776,4.186372773431057,0.027777777777777776
1.0783385807919599,0.8,1.0909612724032003,0.7999999999999999,4.204403714783959,0.027777777777777776,4.2023154275067025,0.027777777777777776
1.2390523004741039,0.8,1.2503028168259218,0.7999999999999999,4.2209160614626,0.027777777777777776,4.2182580815823485,0.027777777777777776
1.3997660201562476,0.8,1.4096443612486436,0.7999999999999999,4.237428408141241,0.027777777777777776,4.2342007356579945,0.032407407407407406
1.5604797398383916,0.8,1.568985905671365,0.7999999999999999,4.253940754819883,0.027777777777777776,4.2501433897336405,0.041666666666666664
1.7211934595205356,0.8,1.7283274500940866,0.7999999999999999,4.270453101498524,0.027777777777777776,4.2660860438092865,0.041666666666666664
1.8819071792026794,0.8,1.8876689945168084,0.7999999999999999,4.286965448177165,0.027777777777777776,4.2820286978849325,0.041666666666666664
2.042620898884823,0.8,2.0470105389395297,0.7999999999999999,4.303477794855807,0.032407407407407406,4.2979713519605784,0.041666666666666664
2.203334618566967,0.8005128205128206,2.206352083362251,0.7999999999999999,4.319990141534448,0.037037037037037035,4.313914006036224,0.046296296296296294
2.364048338249111,0.8005128205128206,2.3656936277849727,0.7999999999999999,4.336502488213089,0.046296296296296294,4.32985666011187,0.05555555555555555
2.5247620579312544,0.8005128205128206,2.5250351722076947,0.8005555555555556,4.353014834891731,0.06018518518518518,4.345799314187516,0.05555555555555555
2.6854757776133984,0.8005128205128206,2.684376716630416,0.8011111111111111,4.369527181570372,0.06944444444444445,4.3617419682631615,0.05555555555555555
2.8461894972955424,0.8005128205128206,2.8437182610531377,0.8016666666666666,4.386039528249013,0.10185185185185183,4.3776846223388075,0.06944444444444445
3.0069032169776864,0.8005128205128206,3.0030598054758593,0.8016666666666666,4.402551874927655,0.125,4.3936272764144535,0.08796296296296297
3.1676169366598304,0.801025641025641,3.162401349898581,0.8016666666666666,4.419064221606296,0.15277777777777776,4.4095699304900995,0.09259259259259259
3.328330656341974,0.801025641025641,3.3217428943213028,0.8016666666666666,4.435576568284937,0.1759259259259259,4.4255125845657455,0.09722222222222221
3.489044376024118,0.8015384615384615,3.4810844387440243,0.8016666666666666,4.4520889149635785,0.18055555555555555,4.4414552386413915,0.11574074074074073
3.649758095706262,0.8015384615384615,3.640425983166746,0.8016666666666666,4.4686012616422195,0.19907407407407404,4.4573978927170375,0.13888888888888887
3.8104718153884054,0.8015384615384615,3.7997675275894673,0.8022222222222222,4.4851136083208605,0.28240740740740744,4.4733405467926834,0.18518518518518517
3.9711855350705494,0.8015384615384615,3.959109072012189,0.8027777777777777,4.501625954999502,0.3472222222222222,4.489283200868329,0.2037037037037037
4.131899254752693,0.8020512820512821,4.11845061643491,0.8038888888888889,4.518138301678143,0.375,4.505225854943975,0.21296296296296294
4.292612974434837,0.8020512820512821,4.277792160857633,0.8049999999999999,4.534650648356784,0.4166666666666667,4.5211685090196205,0.2175925925925926
4.453326694116981,0.8030769230769231,4.4371337052803534,0.8072222222222222,4.551162995035426,0.4444444444444444,4.5371111630952665,0.23611111111111108
4.614040413799125,0.8051282051282052,4.596475249703076,0.8094444444444444,4.567675341714067,0.46296296296296297,4.5530538171709125,0.26851851851851855
4.774754133481268,0.8076923076923077,4.755816794125797,0.8155555555555555,4.584187688392708,0.4722222222222222,4.5689964712465585,0.28240740740740744
4.935467853163413,0.8102564102564103,4.915158338548519,0.8211111111111111,4.60070003507135,0.48148148148148145,4.5849391253222045,0.32407407407407407
5.096181572845556,0.8133333333333334,5.07449988297124,0.8277777777777777,4.617212381749991,0.49074074074074076,4.6008817793978505,0.35185185185185186
5.256895292527701,0.8153846153846154,5.233841427393962,0.8305555555555555,4.633724728428632,0.49537037037037035,4.6168244334734965,0.3935185185185185
5.417609012209844,0.8174358974358975,5.3931829718166835,0.8361111111111111,4.650237075107274,0.5092592592592593,4.6327670875491425,0.4351851851851852
5.578322731891988,0.821025641025641,5.552524516239405,0.8438888888888889,4.666749421785915,0.5231481481481481,4.6487097416247884,0.46759259259259256
5.739036451574132,0.8246153846153846,5.7118660606621265,0.8544444444444445,4.683261768464556,0.5277777777777778,4.664652395700434,0.48148148148148145
5.899750171256276,0.8312820512820513,5.871207605084848,0.8638888888888888,4.699774115143198,0.5416666666666666,4.68059504977608,0.49074074074074076
6.06046389093842,0.8394871794871795,6.03054914950757,0.8705555555555555,4.716286461821839,0.5601851851851852,4.6965377038517255,0.49537037037037035
6.221177610620564,0.8451282051282052,6.189890693930291,0.8766666666666666,4.73279880850048,0.5694444444444444,4.7124803579273715,0.5
6.381891330302707,0.8512820512820513,6.3492322383530135,0.885,4.749311155179122,0.5925925925925926,4.7284230120030175,0.5046296296296297
6.542605049984852,0.858974358974359,6.508573782775735,0.895,4.765823501857763,0.5925925925925926,4.7443656660786635,0.5138888888888888
6.703318769666995,0.8646153846153847,6.667915327198457,0.905,4.782335848536404,0.6018518518518519,4.7603083201543095,0.5231481481481481
6.864032489349139,0.8717948717948718,6.827256871621178,0.9122222222222222,4.7988481952150455,0.6064814814814815,4.7762509742299555,0.5231481481481481
7.024746209031283,0.878974358974359,6.9865984160439,0.9188888888888889,4.8153605418936865,0.625,4.7921936283056015,0.5462962962962963
7.185459928713427,0.882051282051282,7.145939960466621,0.9227777777777778,4.831872888572327,0.6435185185185185,4.8081362823812475,0.5509259259259259
7.34617364839557,0.8897435897435898,7.305281504889343,0.9277777777777777,4.848385235250969,0.6574074074074074,4.824078936456893,0.5648148148148148
7.506887368077715,0.8969230769230769,7.464623049312064,0.9311111111111111,4.86489758192961,0.6666666666666666,4.8400215905325386,0.5648148148148148
7.667601087759858,0.9056410256410257,7.623964593734786,0.9344444444444444,4.881409928608251,0.6666666666666666,4.8559642446081845,0.5648148148148148
7.828314807442003,0.9117948717948718,7.783306138157507,0.9394444444444444,4.897922275286893,0.6944444444444444,4.8719068986838305,0.5694444444444444
7.989028527124146,0.9148717948717949,7.942647682580229,0.9422222222222222,4.914434621965534,0.6944444444444444,4.8878495527594765,0.5787037037037037
8.14974224680629,0.9158974358974359,8.101989227002951,0.9466666666666667,4.930946968644175,0.7175925925925926,4.9037922068351225,0.5972222222222222
8.310455966488433,0.918974358974359,8.261330771425673,0.9488888888888889,4.947459315322817,0.75,4.9197348609107685,0.6157407407407407
8.471169686170578,0.9235897435897437,8.420672315848394,0.9516666666666667,4.963971662001458,0.7824074074074073,4.9356775149864145,0.6342592592592592
8.631883405852722,0.9256410256410257,8.580013860271116,0.955,4.980484008680099,0.8055555555555556,4.9516201690620605,0.6435185185185185
8.792597125534865,0.9276923076923077,8.739355404693837,0.9588888888888889,4.996996355358741,0.8379629629629629,4.9675628231377065,0.6481481481481481
8.95331084521701,0.9287179487179488,8.89869694911656,0.96,5.013508702037382,0.8657407407407407,4.9835054772133525,0.6527777777777778
9.114024564899154,0.9307692307692308,9.058038493539282,0.9627777777777777,5.030021048716023,0.8796296296296297,4.999448131288998,0.662037037037037
9.274738284581296,0.9323076923076923,9.217380037962004,0.9644444444444444,5.046533395394665,0.8888888888888888,5.0153907853646436,0.6759259259259259
9.43545200426344,0.9343589743589744,9.376721582384725,0.9672222222222222,5.063045742073306,0.8888888888888888,5.0313334394402895,0.6944444444444444
9.596165723945585,0.9358974358974359,9.536063126807447,0.9705555555555555,5.079558088751947,0.9074074074074073,5.0472760935159355,0.7175925925925926
9.75687944362773,0.9364102564102564,9.695404671230168,0.9744444444444444,5.096070435430589,0.9166666666666666,5.0632187475915815,0.7268518518518519
9.917593163309872,0.9379487179487179,9.85474621565289,0.9772222222222222,5.11258278210923,0.9259259259259259,5.0791614016672275,0.736111111111111
10.078306882992017,0.9379487179487179,10.014087760075611,0.9788888888888888,5.1290951287878706,0.9444444444444444,5.0951040557428735,0.75
10.239020602674161,0.938974358974359,10.173429304498333,0.9805555555555555,5.145607475466512,0.9583333333333333,5.1110467098185195,0.7546296296296297
10.399734322356304,0.9430769230769231,10.332770848921054,0.9816666666666667,5.162119822145153,0.9675925925925926,5.126989363894165,0.7685185185185185
10.560448042038448,0.9435897435897436,10.492112393343776,0.9866666666666667,5.178632168823794,0.9722222222222222,5.142932017969811,0.7685185185185185
10.721161761720593,0.9461538461538461,10.651453937766497,0.9883333333333333,5.195144515502436,0.9768518518518519,5.158874672045457,0.7824074074074073
10.881875481402735,0.9507692307692308,10.810795482189219,0.9888888888888888,5.211656862181077,0.9768518518518519,5.174817326121103,0.8148148148148148
11.04258920108488,0.9523076923076923,10.97013702661194,0.9888888888888888,5.228169208859718,0.9768518518518519,5.190759980196749,0.8240740740740741
11.203302920767024,0.9543589743589744,11.129478571034662,0.99,5.24468155553836,0.9768518518518519,5.2067026342723945,0.8425925925925926
11.364016640449167,0.956923076923077,11.288820115457384,0.991111111111111,5.261193902217001,0.9768518518518519,5.2226452883480405,0.861111111111111
11.524730360131311,0.9584615384615385,11.448161659880105,0.9922222222222222,5.277706248895642,0.9768518518518519,5.2385879424236865,0.8796296296296297
11.685444079813456,0.9620512820512821,11.607503204302827,0.9927777777777778,5.294218595574284,0.9768518518518519,5.2545305964993325,0.9027777777777778
11.8461577994956,0.9646153846153847,11.766844748725548,0.9938888888888888,5.310730942252925,0.9768518518518519,5.2704732505749785,0.9166666666666666
12.006871519177743,0.9661538461538461,11.92618629314827,0.9944444444444445,5.327243288931566,0.9768518518518519,5.2864159046506245,0.9212962962962963
12.167585238859887,0.9687179487179487,12.085527837570991,0.9961111111111111,5.343755635610208,0.9768518518518519,5.3023585587262705,0.9305555555555555
12.328298958542032,0.9692307692307692,12.244869381993714,0.9972222222222222,5.360267982288849,0.9768518518518519,5.3183012128019165,0.9490740740740741
12.489012678224174,0.9697435897435898,12.404210926416436,0.9977777777777778,5.37678032896749,0.9768518518518519,5.334243866877562,0.9537037037037037
12.649726397906319,0.9723076923076923,12.563552470839157,0.9988888888888888,5.393292675646132,0.9768518518518519,5.350186520953208,0.9583333333333333
12.810440117588463,0.9738461538461539,12.722894015261879,0.9988888888888888,5.409805022324773,0.9768518518518519,5.366129175028854,0.9583333333333333
12.971153837270606,0.9753846153846154,12.8822355596846,0.9988888888888888,5.426317369003414,0.9768518518518519,5.3820718291044995,0.9629629629629629
13.13186755695275,0.9769230769230769,13.041577104107322,0.9988888888888888,5.4428297156820555,0.9768518518518519,5.3980144831801455,0.9722222222222222
13.292581276634895,0.9774358974358974,13.200918648530044,0.9988888888888888,5.4593420623606965,0.9768518518518519,5.4139571372557915,0.9722222222222222
13.453294996317037,0.98,13.360260192952765,0.9988888888888888,5.4758544090393375,0.9768518518518519,5.4298997913314375,0.9768518518518519
13.614008715999182,0.9825641025641025,13.519601737375487,0.9988888888888888,5.492366755717979,0.9814814814814814,5.445842445407083,0.9768518518518519
13.774722435681326,0.9835897435897436,13.678943281798208,0.9988888888888888,5.50887910239662,0.9814814814814814,5.461785099482729,0.9768518518518519
13.935436155363469,0.9856410256410256,13.83828482622093,0.9988888888888888,5.525391449075261,0.9814814814814814,5.477727753558375,0.9768518518518519
14.096149875045613,0.9866666666666667,13.997626370643651,0.9994444444444445,5.541903795753903,0.9814814814814814,5.493670407634021,0.9768518518518519
14.256863594727758,0.9882051282051282,14.156967915066373,0.9994444444444445,5.558416142432544,0.9814814814814814,5.509613061709667,0.9768518518518519
14.4175773144099,0.9907692307692307,14.316309459489094,0.9994444444444445,5.574928489111185,0.9814814814814814,5.525555715785313,0.9814814814814814
14.578291034092045,0.9917948717948718,14.475651003911816,0.9994444444444445,5.591440835789827,0.9814814814814814,5.541498369860959,0.9814814814814814
14.73900475377419,0.9928205128205129,14.634992548334537,0.9994444444444445,5.607953182468468,0.9814814814814814,5.5574410239366046,0.9814814814814814
14.899718473456334,0.9953846153846154,14.794334092757259,0.9994444444444445,5.624465529147109,0.9814814814814814,5.5733836780122505,0.9814814814814814
15.060432193138476,0.995897435897436,14.95367563717998,0.9994444444444445,5.640977875825751,0.9814814814814814,5.5893263320878965,0.9814814814814814
15.22114591282062,0.997948717948718,15.113017181602702,0.9994444444444445,5.657490222504392,0.9814814814814814,5.6052689861635425,0.986111111111111
15.381859632502765,0.997948717948718,15.272358726025423,0.9994444444444445,5.674002569183033,0.986111111111111,5.6212116402391885,0.986111111111111
15.542573352184908,0.9984615384615385,15.431700270448145,0.9994444444444445,5.690514915861675,0.986111111111111,5.637154294314834,0.986111111111111
15.703287071867052,0.998974358974359,15.591041814870866,0.9994444444444445,5.707027262540316,0.9907407407407407,5.65309694839048,0.9907407407407407
15.864000791549197,0.9994871794871795,15.75038335929359,0.9994444444444445,5.723539609218957,0.9907407407407407,5.669039602466126,0.9907407407407407
16.02471451123134,0.9994871794871795,15.909724903716311,0.9994444444444445,5.740051955897599,0.9953703703703703,5.684982256541772,0.9953703703703703
16.185428230913484,1.0,16.069066448139033,1.0,5.75656430257624,1.0,5.700924910617418,1.0


==> figs/plots/data/cdf_throughput_general_ped_pass_UL.csv <==
BS_1_LB_0_Ped_x,BS_1_LB_0_Ped_y,BS_1_LB_1_Ped_x,BS_1_LB_1_Ped_y,BS_1_LB_0_Pass_x,BS_1_LB_0_Pass_y,BS_1_LB_1_Pass_x,BS_1_LB_1_Pass_y
0.3011076175977791,0.0005128205128205128,0.3513498060645886,0.0005555555555555556,4.038416849595428,0.004629629629629629,4.095909131462459,0.004629629629629629
0.4632678963811225,0.003076923076923077,0.5104963054005202,0.006111111111111111,4.057175005257909,0.027777777777777776,4.115136957673819,0.05555555555555555
0.6254281751644659,0.022564102564102562,0.6696428047364518,0.04222222222222222,4.075933160920391,0.027777777777777776,4.134364783885179,0.05555555555555555
0.7875884539478093,0.1041025641025641,0.8287893040723833,0.17444444444444446,4.094691316582872,0.05555555555555555,4.1535926100965375,0.05555555555555555
0.9497487327311527,0.48102564102564105,0.9879358034083148,0.5744444444444444,4.113449472245353,0.08333333333333331,4.172820436307897,0.05555555555555555
1.111909011514496,0.8,1.1470823027442463,0.7999999999999999,4.132207627907835,0.08333333333333331,4.192048262519257,0.05555555555555555
1.2740692902978394,0.8,1.306228802080178,0.7999999999999999,4.150965783570316,0.08333333333333331,4.211276088730616,0.05555555555555555
1.4362295690811828,0.8,1.4653753014161095,0.7999999999999999,4.1697239392327985,0.08333333333333331,4.230503914941975,0.05555555555555555
1.5983898478645262,0.8,1.624521800752041,0.7999999999999999,4.18848209489528,0.09259259259259259,4.249731741153335,0.05555555555555555
1.7605501266478696,0.8,1.7836683000879725,0.7999999999999999,4.207240250557761,0.10185185185185183,4.2689595673646945,0.07407407407407407
1.922710405431213,0.8,1.942814799423904,0.7999999999999999,4.225998406220243,0.10185185185185183,4.288187393576054,0.09722222222222221
2.084870684214556,0.8,2.1019612987598357,0.7999999999999999,4.244756561882724,0.10648148148148148,4.307415219787413,0.1111111111111111
2.2470309629978997,0.8,2.2611077980957672,0.8005555555555556,4.263514717545205,0.12962962962962962,4.326643045998773,0.1111111111111111
2.409191241781243,0.8,2.420254297431699,0.8005555555555556,4.282272873207687,0.14351851851851852,4.345870872210132,0.11574074074074073
2.5713515205645865,0.8,2.5794007967676307,0.8005555555555556,4.3010310288701685,0.14814814814814814,4.365098698421492,0.12037037037037035
2.73351179934793,0.8,2.738547296103562,0.8005555555555556,4.31978918453265,0.15740740740740738,4.384326524632851,0.125
2.8956720781312733,0.8,2.8976937954394937,0.8005555555555556,4.338547340195132,0.1759259259259259,4.40355435084421,0.12962962962962962
3.0578323569146164,0.8,3.056840294775425,0.8005555555555556,4.357305495857613,0.19907407407407404,4.42278217705557,0.13888888888888887
3.21999263569796,0.8,3.2159867941113567,0.8005555555555556,4.376063651520095,0.21296296296296294,4.44201000326693,0.14814814814814814
3.3821529144813036,0.8,3.375133293447288,0.8011111111111111,4.394821807182576,0.23611111111111108,4.461237829478288,0.14814814814814814
3.5443131932646468,0.8,3.5342797927832197,0.8011111111111111,4.413579962845057,0.24999999999999997,4.480465655689648,0.15277777777777776
3.70647347204799,0.8,3.6934262921191516,0.8016666666666666,4.4323381185075394,0.28240740740740744,4.499693481901008,0.162037037037037
3.8686337508313335,0.8,3.852572791455083,0.8016666666666666,4.451096274170021,0.32407407407407407,4.518921308112367,0.162037037037037
4.030794029614677,0.8005128205128206,4.011719290791015,0.8016666666666666,4.469854429832502,0.35185185185185186,4.538149134323726,0.1759259259259259
4.19295430839802,0.8020512820512821,4.170865790126946,0.8038888888888889,4.488612585494984,0.37037037037037035,4.557376960535086,0.2175925925925926
4.3551145871813635,0.8035897435897436,4.330012289462878,0.8066666666666666,4.507370741157465,0.3888888888888889,4.576604786746445,0.24074074074074073
4.517274865964707,0.8051282051282052,4.489158788798809,0.8077777777777777,4.526128896819946,0.42592592592592593,4.595832612957805,0.25925925925925924
4.679435144748051,0.8087179487179488,4.648305288134741,0.8105555555555556,4.544887052482428,0.4537037037037037,4.615060439169165,0.25925925925925924
4.841595423531394,0.8107692307692308,4.807451787470672,0.8133333333333334,4.5636452081449095,0.46296296296296297,4.6342882653805235,0.25925925925925924
5.003755702314737,0.8128205128205128,4.966598286806604,0.8194444444444444,4.582403363807391,0.5,4.653516091591883,0.28703703703703703
5.165915981098081,0.8143589743589744,5.125744786142535,0.8277777777777777,4.601161519469873,0.5185185185185185,4.672743917803243,0.3287037037037037
5.328076259881424,0.8174358974358975,5.284891285478467,0.8322222222222222,4.619919675132354,0.5462962962962963,4.691971744014602,0.3425925925925926
5.490236538664767,0.8256410256410257,5.444037784814398,0.84,4.638677830794836,0.5740740740740741,4.711199570225961,0.3935185185185185
5.6523968174481105,0.8317948717948718,5.60318428415033,0.8488888888888889,4.657435986457317,0.5925925925925926,4.730427396437321,0.4351851851851852
5.814557096231454,0.8374358974358974,5.762330783486261,0.856111111111111,4.676194142119798,0.611111111111111,4.749655222648681,0.46759259259259256
5.976717375014798,0.8441025641025641,5.921477282822193,0.8622222222222222,4.69495229778228,0.625,4.76888304886004,0.5
6.138877653798141,0.8502564102564103,6.080623782158124,0.8694444444444445,4.713710453444762,0.6296296296296297,4.788110875071399,0.5231481481481481
6.301037932581484,0.8564102564102565,6.239770281494056,0.875,4.732468609107244,0.6342592592592592,4.807338701282759,0.537037037037037
6.463198211364828,0.8630769230769231,6.398916780829987,0.8827777777777778,4.751226764769725,0.6435185185185185,4.826566527494118,0.537037037037037
6.625358490148171,0.8692307692307693,6.558063280165919,0.8883333333333333,4.769984920432206,0.6481481481481481,4.845794353705477,0.5509259259259259
6.787518768931514,0.8805128205128205,6.71720977950185,0.8944444444444444,4.788743076094688,0.662037037037037,4.865022179916837,0.5509259259259259
6.949679047714858,0.8876923076923077,6.8763562788377826,0.8994444444444444,4.807501231757169,0.6712962962962963,4.884250006128196,0.5555555555555556
7.111839326498201,0.8933333333333333,7.035502778173714,0.9061111111111111,4.82625938741965,0.6712962962962963,4.903477832339556,0.5555555555555556
7.273999605281545,0.8994871794871795,7.194649277509646,0.9122222222222222,4.8450175430821325,0.6944444444444444,4.922705658550916,0.5555555555555556
7.436159884064888,0.9041025641025642,7.353795776845577,0.9194444444444444,4.863775698744614,0.7175925925925926,4.9419334847622745,0.5601851851851852
7.598320162848231,0.9097435897435897,7.512942276181509,0.9249999999999999,4.882533854407095,0.7407407407407407,4.961161310973634,0.5601851851851852
7.760480441631575,0.9153846153846154,7.67208877551744,0.9277777777777777,4.901292010069577,0.7407407407407407,4.980389137184994,0.5648148148148148
7.922640720414918,0.9184615384615384,7.831235274853372,0.9344444444444444,4.920050165732058,0.75,4.999616963396353,0.5648148148148148
8.084800999198261,0.9215384615384615,7.990381774189303,0.9366666666666666,4.938808321394539,0.7685185185185185,5.018844789607712,0.5833333333333334
8.246961277981605,0.9266666666666666,8.149528273525235,0.9411111111111111,4.957566477057021,0.7777777777777778,5.038072615819072,0.5833333333333334
8.409121556764948,0.9282051282051282,8.308674772861167,0.9427777777777777,4.9763246327195025,0.787037037037037,5.0573004420304315,0.5833333333333334
8.571281835548291,0.9292307692307693,8.467821272197098,0.9438888888888889,4.995082788381984,0.8055555555555556,5.076528268241791,0.6064814814814815
8.733442114331634,0.9323076923076923,8.62696777153303,0.9455555555555555,5.013840944044466,0.8055555555555556,5.09575609445315,0.6203703703703703
8.895602393114979,0.9333333333333333,8.78611427086896,0.9488888888888889,5.032599099706947,0.8333333333333333,5.11498392066451,0.625
9.057762671898322,0.9343589743589744,8.945260770204893,0.9511111111111111,5.051357255369428,0.8518518518518519,5.134211746875869,0.6388888888888888
9.219922950681665,0.9353846153846154,9.104407269540824,0.9538888888888889,5.07011541103191,0.8842592592592592,5.153439573087229,0.6712962962962963
9.382083229465009,0.9364102564102564,9.263553768876756,0.9577777777777777,5.088873566694391,0.8935185185185185,5.172667399298588,0.6805555555555556
9.544243508248352,0.9384615384615385,9.422700268212687,0.9583333333333333,5.1076317223568735,0.9027777777777778,5.191895225509947,0.6944444444444444
9.706403787031695,0.9394871794871795,9.581846767548619,0.96,5.126389878019355,0.9027777777777778,5.211123051721307,0.6990740740740741
9.868564065815038,0.9435897435897436,9.74099326688455,0.9622222222222222,5.145148033681837,0.912037037037037,5.230350877932667,0.6990740740740741
10.030724344598383,0.9482051282051283,9.900139766220482,0.9644444444444444,5.163906189344318,0.912037037037037,5.249578704144026,0.6990740740740741
10.192884623381726,0.9528205128205128,10.059286265556413,0.965,5.182664345006799,0.9212962962962963,5.268806530355385,0.6990740740740741
10.35504490216507,0.9543589743589744,10.218432764892345,0.9677777777777777,5.201422500669281,0.9305555555555555,5.288034356566745,0.6990740740740741
10.517205180948412,0.9574358974358974,10.377579264228276,0.9683333333333333,5.220180656331762,0.9351851851851851,5.307262182778104,0.6990740740740741
10.679365459731756,0.958974358974359,10.536725763564208,0.97,5.2389388119942435,0.9490740740740741,5.326490008989463,0.7083333333333334
10.841525738515099,0.961025641025641,10.69587226290014,0.971111111111111,5.257696967656726,0.9537037037037037,5.345717835200823,0.7175925925925926
11.003686017298442,0.9620512820512821,10.855018762236071,0.971111111111111,5.276455123319207,0.9629629629629629,5.364945661412182,0.7175925925925926
11.165846296081785,0.9635897435897436,11.014165261572003,0.9722222222222222,5.295213278981688,0.9675925925925926,5.384173487623542,0.7222222222222222
11.328006574865128,0.9651282051282052,11.173311760907934,0.9733333333333333,5.31397143464417,0.9814814814814814,5.403401313834902,0.7222222222222222
11.490166853648473,0.9671794871794872,11.332458260243866,0.9738888888888889,5.332729590306651,0.986111111111111,5.4226291400462605,0.736111111111111
11.652327132431816,0.9697435897435898,11.491604759579797,0.9744444444444444,5.351487745969132,0.986111111111111,5.44185696625762,0.7407407407407407
11.81448741121516,0.9702564102564103,11.65075125891573,0.975,5.370245901631614,0.986111111111111,5.46108479246898,0.7453703703703703
11.976647689998503,0.9712820512820513,11.80989775825166,0.976111111111111,5.389004057294096,0.986111111111111,5.480312618680339,0.7592592592592592
12.138807968781846,0.9723076923076923,11.969044257587592,0.9788888888888888,5.407762212956577,0.986111111111111,5.499540444891698,0.7592592592592592
12.300968247565189,0.9723076923076923,12.128190756923523,0.9816666666666667,5.426520368619059,0.986111111111111,5.518768271103058,0.7777777777777778
12.463128526348532,0.9738461538461539,12.287337256259455,0.9827777777777778,5.44527852428154,0.986111111111111,5.5379960973144176,0.8101851851851851
12.625288805131877,0.9748717948717949,12.446483755595386,0.9833333333333333,5.464036679944021,0.986111111111111,5.557223923525777,0.8425925925925926
12.78744908391522,0.9758974358974359,12.605630254931318,0.9855555555555555,5.482794835606503,0.986111111111111,5.576451749737136,0.8518518518518519
12.949609362698563,0.9774358974358974,12.764776754267249,0.9866666666666667,5.5015529912689844,0.986111111111111,5.595679575948496,0.861111111111111
13.111769641481906,0.9784615384615385,12.923923253603181,0.9866666666666667,5.5203111469314665,0.9907407407407407,5.614907402159855,0.8888888888888888
13.27392992026525,0.978974358974359,13.083069752939112,0.9877777777777778,5.539069302593948,0.9907407407407407,5.634135228371214,0.9074074074074073
13.436090199048593,0.9794871794871796,13.242216252275044,0.9883333333333333,5.55782745825643,0.9907407407407407,5.653363054582574,0.9305555555555555
13.598250477831936,0.981025641025641,13.401362751610977,0.9888888888888888,5.576585613918911,0.9907407407407407,5.672590880793933,0.9444444444444444
13.76041075661528,0.9815384615384616,13.560509250946907,0.99,5.595343769581392,0.9907407407407407,5.691818707005293,0.9537037037037037
13.922571035398622,0.9841025641025641,13.71965575028284,0.991111111111111,5.614101925243874,0.9907407407407407,5.711046533216653,0.9629629629629629
14.084731314181967,0.9851282051282052,13.87880224961877,0.991111111111111,5.632860080906355,0.9907407407407407,5.730274359428012,0.9675925925925926
14.24689159296531,0.9856410256410256,14.037948748954703,0.9922222222222222,5.6516182365688366,0.9907407407407407,5.749502185639371,0.9722222222222222
14.409051871748654,0.9861538461538462,14.197095248290633,0.9927777777777778,5.670376392231319,0.9907407407407407,5.768730011850731,0.9722222222222222
14.571212150531997,0.9866666666666667,14.356241747626566,0.9927777777777778,5.6891345478938,0.9907407407407407,5.78795783806209,0.9722222222222222
14.73337242931534,0.9882051282051282,14.515388246962496,0.9927777777777778,5.707892703556281,0.9907407407407407,5.807185664273449,0.9722222222222222
14.895532708098683,0.9887179487179487,14.674534746298429,0.9933333333333333,5.726650859218763,0.9907407407407407,5.826413490484809,0.9722222222222222
15.057692986882026,0.9892307692307692,14.83368124563436,0.9938888888888888,5.745409014881244,0.9907407407407407,5.8456413166961685,0.9722222222222222
15.219853265665371,0.9897435897435898,14.992827744970292,0.9938888888888888,5.764167170543725,0.9907407407407407,5.864869142907528,0.9722222222222222
15.382013544448714,0.9917948717948718,15.151974244306222,0.9944444444444445,5.7829253262062075,0.9907407407407407,5.884096969118888,0.986111111111111
15.544173823232057,0.9928205128205129,15.311120743642155,0.9955555555555555,5.801683481868689,0.9907407407407407,5.903324795330247,0.986111111111111
15.7063341020154,0.9948717948717949,15.470267242978085,0.9955555555555555,5.82044163753117,0.9953703703703703,5.922552621541606,0.9907407407407407
15.868494380798744,0.9953846153846154,15.629413742314018,0.9961111111111111,5.839199793193652,0.9953703703703703,5.941780447752966,0.9953703703703703
16.030654659582087,0.997948717948718,15.78856024164995,0.9977777777777778,5.857957948856133,0.9953703703703703,5.961008273964325,0.9953703703703703
16.19281493836543,0.9984615384615385,15.94770674098588,0.9983333333333333,5.876716104518614,0.9953703703703703,5.980236100175684,0.9953703703703703
16.354975217148773,1.0,16.10685324032181,1.0,5.895474260181096,1.0,5.999463926387044,1.0


==> figs/plots/data/cdf_throughput_third_time_simulation_LB_False_DL.csv <==
throughput_x,throughput_y,LB,thirdTime,block,isPassenger
4.148219064783001,0.004166666666666667,False,T1,,True
4.167013860468597,0.0125,False,T1,,True
4.185808656154192,0.016666666666666666,False,T1,,True
4.204603451839787,0.024999999999999998,False,T1,,True
4.223398247525382,0.024999999999999998,False,T1,,True
4.242193043210977,0.029166666666666667,False,T1,,True
4.260987838896573,0.029166666666666667,False,T1,,True
4.279782634582168,0.029166666666666667,False,T1,,True
4.2985774302677635,0.029166666666666667,False,T1,,True
4.317372225953358,0.0375,False,T1,,True
4.336167021638953,0.05416666666666667,False,T1,,True
4.354961817324549,0.0625,False,T1,,True
4.373756613010144,0.06666666666666667,False,T1,,True
4.39255140869574,0.07916666666666666,False,T1,,True
4.411346204381334,0.09166666666666666,False,T1,,True
4.4301410000669295,0.10416666666666667,False,T1,,True
4.448935795752525,0.12083333333333333,False,T1,,True
4.46773059143812,0.12083333333333333,False,T1,,True
4.486525387123716,0.12916666666666668,False,T1,,True
4.50532018280931,0.13333333333333333,False,T1,,True
4.5241149784949055,0.1416666666666667,False,T1,,True
4.542909774180501,0.1625,False,T1,,True
4.561704569866096,0.17500000000000002,False,T1,,True
4.580499365551692,0.2041666666666667,False,T1,,True
4.599294161237287,0.225,False,T1,,True
4.618088956922882,0.24166666666666667,False,T1,,True
4.636883752608477,0.25416666666666665,False,T1,,True
4.655678548294072,0.2875,False,T1,,True
4.674473343979668,0.32916666666666666,False,T1,,True
4.693268139665263,0.3416666666666667,False,T1,,True
4.712062935350858,0.36666666666666664,False,T1,,True
4.730857731036453,0.3833333333333333,False,T1,,True
4.749652526722048,0.3958333333333333,False,T1,,True
4.768447322407644,0.4125,False,T1,,True
4.787242118093239,0.4333333333333333,False,T1,,True
4.806036913778835,0.4583333333333333,False,T1,,True
4.824831709464429,0.47916666666666663,False,T1,,True
4.8436265051500245,0.47916666666666663,False,T1,,True
4.86242130083562,0.49166666666666664,False,T1,,True
4.881216096521215,0.49166666666666664,False,T1,,True
4.900010892206811,0.5,False,T1,,True
4.918805687892405,0.5083333333333333,False,T1,,True
4.9376004835780005,0.5083333333333333,False,T1,,True
4.956395279263596,0.5125,False,T1,,True
4.975190074949191,0.5208333333333333,False,T1,,True
4.993984870634787,0.5208333333333333,False,T1,,True
5.012779666320382,0.5333333333333333,False,T1,,True
5.031574462005977,0.5416666666666666,False,T1,,True
5.050369257691572,0.5583333333333333,False,T1,,True
5.069164053377167,0.5666666666666667,False,T1,,True
5.087958849062763,0.575,False,T1,,True
5.106753644748358,0.5833333333333333,False,T1,,True
5.125548440433953,0.6,False,T1,,True
5.144343236119548,0.6041666666666666,False,T1,,True
5.163138031805143,0.6041666666666666,False,T1,,True
5.181932827490739,0.6166666666666667,False,T1,,True
5.200727623176334,0.6291666666666667,False,T1,,True
5.21952241886193,0.6333333333333333,False,T1,,True
5.238317214547524,0.6333333333333333,False,T1,,True
5.2571120102331195,0.6375,False,T1,,True
5.275906805918715,0.6416666666666666,False,T1,,True
5.29470160160431,0.6541666666666667,False,T1,,True
5.313496397289905,0.6666666666666666,False,T1,,True
5.3322911929755,0.6875,False,T1,,True
5.3510859886610955,0.6916666666666667,False,T1,,True
5.369880784346691,0.7125,False,T1,,True
5.388675580032286,0.7208333333333333,False,T1,,True
5.407470375717882,0.7333333333333333,False,T1,,True
5.426265171403477,0.75,False,T1,,True
5.445059967089072,0.7583333333333333,False,T1,,True
5.463854762774667,0.7666666666666666,False,T1,,True
5.482649558460262,0.775,False,T1,,True
5.501444354145858,0.7916666666666666,False,T1,,True
5.520239149831452,0.8041666666666667,False,T1,,True
5.539033945517048,0.8166666666666667,False,T1,,True
5.557828741202643,0.8208333333333333,False,T1,,True
5.576623536888238,0.825,False,T1,,True
5.595418332573834,0.8291666666666666,False,T1,,True
5.614213128259429,0.8416666666666667,False,T1,,True
5.633007923945025,0.8624999999999999,False,T1,,True
5.651802719630619,0.8875,False,T1,,True
5.6705975153162145,0.8916666666666666,False,T1,,True
5.68939231100181,0.9083333333333333,False,T1,,True
5.708187106687405,0.9375,False,T1,,True
5.726981902373,0.9458333333333333,False,T1,,True
5.745776698058595,0.9541666666666666,False,T1,,True
5.7645714937441905,0.9541666666666666,False,T1,,True
5.783366289429786,0.9583333333333333,False,T1,,True
5.802161085115381,0.9625,False,T1,,True
5.820955880800977,0.9708333333333333,False,T1,,True
5.839750676486572,0.975,False,T1,,True
5.858545472172167,0.9791666666666666,False,T1,,True
5.877340267857762,0.9791666666666666,False,T1,,True
5.896135063543357,0.9791666666666666,False,T1,,True
5.914929859228953,0.9791666666666666,False,T1,,True
5.933724654914547,0.9833333333333333,False,T1,,True
5.952519450600143,0.9916666666666666,False,T1,,True
5.971314246285738,0.9916666666666666,False,T1,,True
5.990109041971333,0.9958333333333333,False,T1,,True
6.008903837656929,1.0,False,T1,,True
3.8741623219767733,0.005,False,T1,Q1,False
4.000027788709355,0.01,False,T1,Q1,False
4.125893255441937,0.055,False,T1,Q1,False
4.251758722174519,0.065,False,T1,Q1,False
4.377624188907101,0.07500000000000001,False,T1,Q1,False
4.503489655639683,0.11,False,T1,Q1,False
4.629355122372265,0.13,False,T1,Q1,False
4.755220589104847,0.14,False,T1,Q1,False
4.881086055837429,0.16,False,T1,Q1,False
5.006951522570011,0.185,False,T1,Q1,False
5.132816989302593,0.2,False,T1,Q1,False
5.258682456035174,0.21000000000000002,False,T1,Q1,False
5.384547922767757,0.23500000000000001,False,T1,Q1,False
5.510413389500338,0.25,False,T1,Q1,False
5.63627885623292,0.265,False,T1,Q1,False
5.7621443229655025,0.315,False,T1,Q1,False
5.888009789698084,0.34,False,T1,Q1,False
6.013875256430666,0.34,False,T1,Q1,False
6.139740723163248,0.365,False,T1,Q1,False
6.26560618989583,0.385,False,T1,Q1,False
6.391471656628411,0.405,False,T1,Q1,False
6.517337123360994,0.44,False,T1,Q1,False
6.643202590093575,0.45,False,T1,Q1,False
6.769068056826157,0.47500000000000003,False,T1,Q1,False
6.8949335235587395,0.49,False,T1,Q1,False
7.020798990291322,0.515,False,T1,Q1,False
7.1466644570239035,0.55,False,T1,Q1,False
7.272529923756485,0.5650000000000001,False,T1,Q1,False
7.398395390489068,0.595,False,T1,Q1,False
7.524260857221649,0.595,False,T1,Q1,False
7.650126323954231,0.625,False,T1,Q1,False
7.775991790686813,0.645,False,T1,Q1,False
7.901857257419395,0.655,False,T1,Q1,False
8.027722724151976,0.66,False,T1,Q1,False
8.153588190884559,0.68,False,T1,Q1,False
8.27945365761714,0.6950000000000001,False,T1,Q1,False
8.405319124349724,0.6950000000000001,False,T1,Q1,False
8.531184591082305,0.7000000000000001,False,T1,Q1,False
8.657050057814885,0.7000000000000001,False,T1,Q1,False
8.78291552454747,0.71,False,T1,Q1,False
8.90878099128005,0.73,False,T1,Q1,False
9.03464645801263,0.735,False,T1,Q1,False
9.160511924745215,0.74,False,T1,Q1,False
9.286377391477796,0.745,False,T1,Q1,False
9.412242858210377,0.75,False,T1,Q1,False
9.53810832494296,0.76,False,T1,Q1,False
9.663973791675541,0.765,False,T1,Q1,False
9.789839258408124,0.775,False,T1,Q1,False
9.915704725140706,0.775,False,T1,Q1,False
10.041570191873287,0.785,False,T1,Q1,False
10.16743565860587,0.785,False,T1,Q1,False
10.293301125338452,0.79,False,T1,Q1,False
10.419166592071033,0.8,False,T1,Q1,False
10.545032058803615,0.8,False,T1,Q1,False
10.670897525536198,0.8150000000000001,False,T1,Q1,False
10.796762992268778,0.8200000000000001,False,T1,Q1,False
10.922628459001361,0.8200000000000001,False,T1,Q1,False
11.048493925733943,0.8300000000000001,False,T1,Q1,False
11.174359392466524,0.85,False,T1,Q1,False
11.300224859199107,0.855,False,T1,Q1,False
11.426090325931689,0.855,False,T1,Q1,False
11.55195579266427,0.86,False,T1,Q1,False
11.677821259396852,0.87,False,T1,Q1,False
11.803686726129435,0.88,False,T1,Q1,False
11.929552192862015,0.885,False,T1,Q1,False
12.0554176595946,0.885,False,T1,Q1,False
12.18128312632718,0.895,False,T1,Q1,False
12.307148593059761,0.9,False,T1,Q1,False
12.433014059792345,0.91,False,T1,Q1,False
12.558879526524926,0.92,False,T1,Q1,False
12.684744993257507,0.935,False,T1,Q1,False
12.810610459990091,0.935,False,T1,Q1,False
12.936475926722672,0.935,False,T1,Q1,False
13.062341393455252,0.9400000000000001,False,T1,Q1,False
13.188206860187837,0.9400000000000001,False,T1,Q1,False
13.314072326920417,0.9500000000000001,False,T1,Q1,False
13.439937793652998,0.9500000000000001,False,T1,Q1,False
13.565803260385582,0.9550000000000001,False,T1,Q1,False
13.691668727118163,0.9600000000000001,False,T1,Q1,False
13.817534193850744,0.9600000000000001,False,T1,Q1,False
13.943399660583328,0.9600000000000001,False,T1,Q1,False
14.069265127315909,0.9600000000000001,False,T1,Q1,False
14.19513059404849,0.975,False,T1,Q1,False
14.320996060781074,0.98,False,T1,Q1,False
14.446861527513654,0.98,False,T1,Q1,False
14.572726994246235,0.98,False,T1,Q1,False
14.69859246097882,0.98,False,T1,Q1,False
14.8244579277114,0.985,False,T1,Q1,False
14.95032339444398,0.985,False,T1,Q1,False
15.076188861176565,0.99,False,T1,Q1,False
15.202054327909146,0.99,False,T1,Q1,False
15.32791979464173,0.995,False,T1,Q1,False
15.45378526137431,0.995,False,T1,Q1,False
15.579650728106891,0.995,False,T1,Q1,False
15.705516194839475,0.995,False,T1,Q1,False
15.831381661572056,0.995,False,T1,Q1,False
15.957247128304637,0.995,False,T1,Q1,False
16.08311259503722,0.995,False,T1,Q1,False
16.208978061769802,0.995,False,T1,Q1,False
16.334843528502383,1.0,False,T1,Q1,False
4.148219064783001,0.004166666666666667,False,T1,,True
4.167013860468597,0.0125,False,T1,,True
4.185808656154192,0.016666666666666666,False,T1,,True
4.204603451839787,0.024999999999999998,False,T1,,True
4.223398247525382,0.024999999999999998,False,T1,,True
4.242193043210977,0.029166666666666667,False,T1,,True
4.260987838896573,0.029166666666666667,False,T1,,True
4.279782634582168,0.029166666666666667,False,T1,,True
4.2985774302677635,0.029166666666666667,False,T1,,True
4.317372225953358,0.0375,False,T1,,True
4.336167021638953,0.05416666666666667,False,T1,,True
4.354961817324549,0.0625,False,T1,,True
4.373756613010144,0.06666666666666667,False,T1,,True
4.39255140869574,0.07916666666666666,False,T1,,True
4.411346204381334,0.09166666666666666,False,T1,,True
4.4301410000669295,0.10416666666666667,False,T1,,True
4.448935795752525,0.12083333333333333,False,T1,,True
4.46773059143812,0.12083333333333333,False,T1,,True
4.486525387123716,0.12916666666666668,False,T1,,True
4.50532018280931,0.13333333333333333,False,T1,,True
4.5241149784949055,0.1416666666666667,False,T1,,True
4.542909774180501,0.1625,False,T1,,True
4.561704569866096,0.17500000000000002,False,T1,,True
4.580499365551692,0.2041666666666667,False,T1,,True
4.599294161237287,0.225,False,T1,,True
4.618088956922882,0.24166666666666667,False,T1,,True
4.636883752608477,0.25416666666666665,False,T1,,True
4.655678548294072,0.2875,False,T1,,True
4.674473343979668,0.32916666666666666,False,T1,,True
4.693268139665263,0.3416666666666667,False,T1,,True
4.712062935350858,0.36666666666666664,False,T1,,True
4.730857731036453,0.3833333333333333,False,T1,,True
4.749652526722048,0.3958333333333333,False,T1,,True
4.768447322407644,0.4125,False,T1,,True
4.787242118093239,0.4333333333333333,False,T1,,True
4.806036913778835,0.4583333333333333,False,T1,,True
4.824831709464429,0.47916666666666663,False,T1,,True
4.8436265051500245,0.47916666666666663,False,T1,,True
4.86242130083562,0.49166666666666664,False,T1,,True
4.881216096521215,0.49166666666666664,False,T1,,True
4.900010892206811,0.5,False,T1,,True
4.918805687892405,0.5083333333333333,False,T1,,True
4.9376004835780005,0.5083333333333333,False,T1,,True
4.956395279263596,0.5125,False,T1,,True
4.975190074949191,0.5208333333333333,False,T1,,True
4.993984870634787,0.5208333333333333,False,T1,,True
5.012779666320382,0.5333333333333333,False,T1,,True
5.031574462005977,0.5416666666666666,False,T1,,True
5.050369257691572,0.5583333333333333,False,T1,,True
5.069164053377167,0.5666666666666667,False,T1,,True
5.087958849062763,0.575,False,T1,,True
5.106753644748358,0.5833333333333333,False,T1,,True
5.125548440433953,0.6,False,T1,,True
5.144343236119548,0.6041666666666666,False,T1,,True
5.163138031805143,0.6041666666666666,False,T1,,True
5.181932827490739,0.6166666666666667,False,T1,,True
5.200727623176334,0.6291666666666667,False,T1,,True
5.21952241886193,0.6333333333333333,False,T1,,True
5.238317214547524,0.6333333333333333,False,T1,,True
5.2571120102331195,0.6375,False,T1,,True
5.275906805918715,0.6416666666666666,False,T1,,True
5.29470160160431,0.6541666666666667,False,T1,,True
5.313496397289905,0.6666666666666666,False,T1,,True
5.3322911929755,0.6875,False,T1,,True
5.3510859886610955,0.6916666666666667,False,T1,,True
5.369880784346691,0.7125,False,T1,,True
5.388675580032286,0.7208333333333333,False,T1,,True
5.407470375717882,0.7333333333333333,False,T1,,True
5.426265171403477,0.75,False,T1,,True
5.445059967089072,0.7583333333333333,False,T1,,True
5.463854762774667,0.7666666666666666,False,T1,,True
5.482649558460262,0.775,False,T1,,True
5.501444354145858,0.7916666666666666,False,T1,,True
5.520239149831452,0.8041666666666667,False,T1,,True
5.539033945517048,0.8166666666666667,False,T1,,True
5.557828741202643,0.8208333333333333,False,T1,,True
5.576623536888238,0.825,False,T1,,True
5.595418332573834,0.8291666666666666,False,T1,,True
5.614213128259429,0.8416666666666667,False,T1,,True
5.633007923945025,0.8624999999999999,False,T1,,True
5.651802719630619,0.8875,False,T1,,True
5.6705975153162145,0.8916666666666666,False,T1,,True
5.68939231100181,0.9083333333333333,False,T1,,True
5.708187106687405,0.9375,False,T1,,True
5.726981902373,0.9458333333333333,False,T1,,True
5.745776698058595,0.9541666666666666,False,T1,,True
5.7645714937441905,0.9541666666666666,False,T1,,True
5.783366289429786,0.9583333333333333,False,T1,,True
5.802161085115381,0.9625,False,T1,,True
5.820955880800977,0.9708333333333333,False,T1,,True
5.839750676486572,0.975,False,T1,,True
5.858545472172167,0.9791666666666666,False,T1,,True
5.877340267857762,0.9791666666666666,False,T1,,True
5.896135063543357,0.9791666666666666,False,T1,,True
5.914929859228953,0.9791666666666666,False,T1,,True
5.933724654914547,0.9833333333333333,False,T1,,True
5.952519450600143,0.9916666666666666,False,T1,,True
5.971314246285738,0.9916666666666666,False,T1,,True
5.990109041971333,0.9958333333333333,False,T1,,True
6.008903837656929,1.0,False,T1,,True
0.15117493185029987,0.00125,False,T1,Q2,False
0.1600170611418561,0.00125,False,T1,Q2,False
0.1688591904334123,0.00125,False,T1,Q2,False
0.17770131972496853,0.00125,False,T1,Q2,False
0.18654344901652475,0.00125,False,T1,Q2,False
0.19538557830808095,0.00125,False,T1,Q2,False
0.20422770759963718,0.00125,False,T1,Q2,False
0.2130698368911934,0.00125,False,T1,Q2,False
0.2219119661827496,0.00125,False,T1,Q2,False
0.2307540954743058,0.00125,False,T1,Q2,False
0.23959622476586204,0.0025,False,T1,Q2,False
0.24843835405741826,0.0025,False,T1,Q2,False
0.25728048334897446,0.003125,False,T1,Q2,False
0.2661226126405307,0.003125,False,T1,Q2,False
0.2749647419320869,0.0037500000000000003,False,T1,Q2,False
0.2838068712236431,0.005,False,T1,Q2,False
0.2926490005151994,0.005,False,T1,Q2,False
0.3014911298067556,0.005,False,T1,Q2,False
0.3103332590983118,0.005625,False,T1,Q2,False
0.31917538838986803,0.0062499999999999995,False,T1,Q2,False
0.3280175176814242,0.0075,False,T1,Q2,False
0.33685964697298043,0.0075,False,T1,Q2,False
0.3457017762645367,0.0075,False,T1,Q2,False
0.35454390555609283,0.0075,False,T1,Q2,False
0.3633860348476491,0.00875,False,T1,Q2,False
0.37222816413920534,0.010625,False,T1,Q2,False
0.3810702934307615,0.010625,False,T1,Q2,False
0.38991242272231774,0.013125000000000001,False,T1,Q2,False
0.398754552013874,0.013125000000000001,False,T1,Q2,False
0.40759668130543014,0.01375,False,T1,Q2,False
0.4164388105969864,0.01375,False,T1,Q2,False
0.42528093988854265,0.014375,False,T1,Q2,False
0.4341230691800988,0.015000000000000001,False,T1,Q2,False
0.44296519847165505,0.015000000000000001,False,T1,Q2,False
0.4518073277632113,0.015625,False,T1,Q2,False
0.46064945705476745,0.015625,False,T1,Q2,False
0.4694915863463237,0.015625,False,T1,Q2,False
0.47833371563787996,0.016875,False,T1,Q2,False
0.4871758449294361,0.0175,False,T1,Q2,False
0.49601797422099236,0.019375,False,T1,Q2,False
0.5048601035125485,0.021875000000000002,False,T1,Q2,False
0.5137022328041048,0.026875,False,T1,Q2,False
0.522544362095661,0.0275,False,T1,Q2,False
0.5313864913872172,0.02875,False,T1,Q2,False
0.5402286206787734,0.030000000000000002,False,T1,Q2,False
0.5490707499703297,0.031875,False,T1,Q2,False
0.5579128792618858,0.0325,False,T1,Q2,False
0.5667550085534421,0.034375,False,T1,Q2,False
0.5755971378449983,0.036875,False,T1,Q2,False
0.5844392671365545,0.03875,False,T1,Q2,False
0.5932813964281107,0.04,False,T1,Q2,False
0.602123525719667,0.043750000000000004,False,T1,Q2,False
0.6109656550112231,0.04625,False,T1,Q2,False
0.6198077843027794,0.04625,False,T1,Q2,False
0.6286499135943356,0.046875,False,T1,Q2,False
0.6374920428858918,0.04875,False,T1,Q2,False
0.646334172177448,0.051875000000000004,False,T1,Q2,False
0.6551763014690042,0.05375,False,T1,Q2,False
0.6640184307605604,0.058125,False,T1,Q2,False
0.6728605600521167,0.059375000000000004,False,T1,Q2,False
0.6817026893436728,0.06125,False,T1,Q2,False
0.6905448186352291,0.0625,False,T1,Q2,False
0.6993869479267854,0.065625,False,T1,Q2,False
0.7082290772183415,0.068125,False,T1,Q2,False
0.7170712065098978,0.07125000000000001,False,T1,Q2,False
0.725913335801454,0.074375,False,T1,Q2,False
0.7347554650930102,0.07625,False,T1,Q2,False
0.7435975943845664,0.0775,False,T1,Q2,False
0.7524397236761227,0.08375,False,T1,Q2,False
0.7612818529676788,0.090625,False,T1,Q2,False
0.7701239822592351,0.093125,False,T1,Q2,False
0.7789661115507913,0.099375,False,T1,Q2,False
0.7878082408423475,0.10250000000000001,False,T1,Q2,False
0.7966503701339037,0.10875,False,T1,Q2,False
0.80549249942546,0.11625,False,T1,Q2,False
0.8143346287170161,0.125625,False,T1,Q2,False
0.8231767580085724,0.13374999999999998,False,T1,Q2,False
0.8320188873001286,0.14687499999999998,False,T1,Q2,False
0.8408610165916848,0.16,False,T1,Q2,False
0.849703145883241,0.169375,False,T1,Q2,False
0.8585452751747972,0.1775,False,T1,Q2,False
0.8673874044663534,0.1875,False,T1,Q2,False
0.8762295337579097,0.201875,False,T1,Q2,False
0.8850716630494658,0.21875,False,T1,Q2,False
0.8939137923410221,0.231875,False,T1,Q2,False
0.9027559216325783,0.24562499999999998,False,T1,Q2,False
0.9115980509241345,0.2575,False,T1,Q2,False
0.9204401802156907,0.271875,False,T1,Q2,False
0.929282309507247,0.285,False,T1,Q2,False
0.9381244387988031,0.3075,False,T1,Q2,False
0.9469665680903594,0.335,False,T1,Q2,False
0.9558086973819157,0.368125,False,T1,Q2,False
0.9646508266734718,0.405625,False,T1,Q2,False
0.973492955965028,0.435625,False,T1,Q2,False
0.9823350852565843,0.475625,False,T1,Q2,False
0.9911772145481405,0.54,False,T1,Q2,False
1.0000193438396967,0.619375,False,T1,Q2,False
1.008861473131253,0.695625,False,T1,Q2,False
1.0177036024228092,0.81875,False,T1,Q2,False
1.0265457317143654,1.0,False,T1,Q2,False
4.148219064783001,0.004166666666666667,False,T1,,True
4.167013860468597,0.0125,False,T1,,True
4.185808656154192,0.016666666666666666,False,T1,,True
4.204603451839787,0.024999999999999998,False,T1,,True
4.223398247525382,0.024999999999999998,False,T1,,True
4.242193043210977,0.029166666666666667,False,T1,,True
4.260987838896573,0.029166666666666667,False,T1,,True
4.279782634582168,0.029166666666666667,False,T1,,True
4.2985774302677635,0.029166666666666667,False,T1,,True
4.317372225953358,0.0375,False,T1,,True
4.336167021638953,0.05416666666666667,False,T1,,True
4.354961817324549,0.0625,False,T1,,True
4.373756613010144,0.06666666666666667,False,T1,,True
4.39255140869574,0.07916666666666666,False,T1,,True
4.411346204381334,0.09166666666666666,False,T1,,True
4.4301410000669295,0.10416666666666667,False,T1,,True
4.448935795752525,0.12083333333333333,False,T1,,True
4.46773059143812,0.12083333333333333,False,T1,,True
4.486525387123716,0.12916666666666668,False,T1,,True
4.50532018280931,0.13333333333333333,False,T1,,True
4.5241149784949055,0.1416666666666667,False,T1,,True
4.542909774180501,0.1625,False,T1,,True
4.561704569866096,0.17500000000000002,False,T1,,True
4.580499365551692,0.2041666666666667,False,T1,,True
4.599294161237287,0.225,False,T1,,True
4.618088956922882,0.24166666666666667,False,T1,,True
4.636883752608477,0.25416666666666665,False,T1,,True
4.655678548294072,0.2875,False,T1,,True
4.674473343979668,0.32916666666666666,False,T1,,True
4.693268139665263,0.3416666666666667,False,T1,,True
4.712062935350858,0.36666666666666664,False,T1,,True
4.730857731036453,0.3833333333333333,False,T1,,True
4.749652526722048,0.3958333333333333,False,T1,,True
4.768447322407644,0.4125,False,T1,,True
4.787242118093239,0.4333333333333333,False,T1,,True
4.806036913778835,0.4583333333333333,False,T1,,True
4.824831709464429,0.47916666666666663,False,T1,,True
4.8436265051500245,0.47916666666666663,False,T1,,True
4.86242130083562,0.49166666666666664,False,T1,,True
4.881216096521215,0.49166666666666664,False,T1,,True
4.900010892206811,0.5,False,T1,,True
4.918805687892405,0.5083333333333333,False,T1,,True
4.9376004835780005,0.5083333333333333,False,T1,,True
4.956395279263596,0.5125,False,T1,,True
4.975190074949191,0.5208333333333333,False,T1,,True
4.993984870634787,0.5208333333333333,False,T1,,True
5.012779666320382,0.5333333333333333,False,T1,,True
5.031574462005977,0.5416666666666666,False,T1,,True
5.050369257691572,0.5583333333333333,False,T1,,True
5.069164053377167,0.5666666666666667,False,T1,,True
5.087958849062763,0.575,False,T1,,True
5.106753644748358,0.5833333333333333,False,T1,,True
5.125548440433953,0.6,False,T1,,True
5.144343236119548,0.6041666666666666,False,T1,,True
5.163138031805143,0.6041666666666666,False,T1,,True
5.181932827490739,0.6166666666666667,False,T1,,True
5.200727623176334,0.6291666666666667,False,T1,,True
5.21952241886193,0.6333333333333333,False,T1,,True
5.238317214547524,0.6333333333333333,False,T1,,True
5.2571120102331195,0.6375,False,T1,,True
5.275906805918715,0.6416666666666666,False,T1,,True
5.29470160160431,0.6541666666666667,False,T1,,True
5.313496397289905,0.6666666666666666,False,T1,,True
5.3322911929755,0.6875,False,T1,,True
5.3510859886610955,0.6916666666666667,False,T1,,True
5.369880784346691,0.7125,False,T1,,True
5.388675580032286,0.7208333333333333,False,T1,,True
5.407470375717882,0.7333333333333333,False,T1,,True
5.426265171403477,0.75,False,T1,,True
5.445059967089072,0.7583333333333333,False,T1,,True
5.463854762774667,0.7666666666666666,False,T1,,True
5.482649558460262,0.775,False,T1,,True
5.501444354145858,0.7916666666666666,False,T1,,True
5.520239149831452,0.8041666666666667,False,T1,,True
5.539033945517048,0.8166666666666667,False,T1,,True
5.557828741202643,0.8208333333333333,False,T1,,True
5.576623536888238,0.825,False,T1,,True
5.595418332573834,0.8291666666666666,False,T1,,True
5.614213128259429,0.8416666666666667,False,T1,,True
5.633007923945025,0.8624999999999999,False,T1,,True
5.651802719630619,0.8875,False,T1,,True
5.6705975153162145,0.8916666666666666,False,T1,,True
5.68939231100181,0.9083333333333333,False,T1,,True
5.708187106687405,0.9375,False,T1,,True
5.726981902373,0.9458333333333333,False,T1,,True
5.745776698058595,0.9541666666666666,False,T1,,True
5.7645714937441905,0.9541666666666666,False,T1,,True
5.783366289429786,0.9583333333333333,False,T1,,True
5.802161085115381,0.9625,False,T1,,True
5.820955880800977,0.9708333333333333,False,T1,,True
5.839750676486572,0.975,False,T1,,True
5.858545472172167,0.9791666666666666,False,T1,,True
5.877340267857762,0.9791666666666666,False,T1,,True
5.896135063543357,0.9791666666666666,False,T1,,True
5.914929859228953,0.9791666666666666,False,T1,,True
5.933724654914547,0.9833333333333333,False,T1,,True
5.952519450600143,0.9916666666666666,False,T1,,True
5.971314246285738,0.9916666666666666,False,T1,,True
5.990109041971333,0.9958333333333333,False,T1,,True
6.008903837656929,1.0,False,T1,,True
2.208805258276398,0.005,False,T1,Q3,False
2.351989036970155,0.005,False,T1,Q3,False
2.495172815663912,0.005,False,T1,Q3,False
2.6383565943576697,0.005,False,T1,Q3,False
2.7815403730514268,0.005,False,T1,Q3,False
2.924724151745184,0.005,False,T1,Q3,False
3.067907930438941,0.005,False,T1,Q3,False
3.211091709132698,0.005,False,T1,Q3,False
3.354275487826455,0.005,False,T1,Q3,False
3.497459266520212,0.005,False,T1,Q3,False
3.6406430452139698,0.005,False,T1,Q3,False
3.783826823907727,0.005,False,T1,Q3,False
3.927010602601484,0.005,False,T1,Q3,False
4.0701943812952415,0.005,False,T1,Q3,False
4.213378159988999,0.005,False,T1,Q3,False
4.356561938682756,0.005,False,T1,Q3,False
4.499745717376513,0.005,False,T1,Q3,False
4.64292949607027,0.015,False,T1,Q3,False
4.786113274764027,0.015,False,T1,Q3,False
4.929297053457784,0.015,False,T1,Q3,False
5.072480832151541,0.030000000000000002,False,T1,Q3,False
5.215664610845298,0.030000000000000002,False,T1,Q3,False
5.358848389539055,0.04,False,T1,Q3,False
5.502032168232812,0.065,False,T1,Q3,False
5.6452159469265695,0.07,False,T1,Q3,False
5.7883997256203275,0.07500000000000001,False,T1,Q3,False
5.9315835043140845,0.09000000000000001,False,T1,Q3,False
6.074767283007842,0.1,False,T1,Q3,False
6.2179510617016,0.115,False,T1,Q3,False
6.361134840395357,0.125,False,T1,Q3,False
6.504318619089114,0.15,False,T1,Q3,False
6.647502397782871,0.16,False,T1,Q3,False
6.790686176476628,0.19,False,T1,Q3,False
6.933869955170385,0.19,False,T1,Q3,False
7.077053733864142,0.21000000000000002,False,T1,Q3,False
7.220237512557899,0.23500000000000001,False,T1,Q3,False
7.363421291251656,0.25,False,T1,Q3,False
7.506605069945413,0.27,False,T1,Q3,False
7.6497888486391705,0.295,False,T1,Q3,False
7.792972627332928,0.31,False,T1,Q3,False
7.936156406026685,0.335,False,T1,Q3,False
8.079340184720442,0.375,False,T1,Q3,False
8.222523963414199,0.555,False,T1,Q3,False
8.365707742107956,0.5700000000000001,False,T1,Q3,False
8.508891520801713,0.5700000000000001,False,T1,Q3,False
8.65207529949547,0.5700000000000001,False,T1,Q3,False
8.795259078189227,0.5700000000000001,False,T1,Q3,False
8.938442856882984,0.5750000000000001,False,T1,Q3,False
9.081626635576741,0.59,False,T1,Q3,False
9.2248104142705,0.605,False,T1,Q3,False
9.367994192964257,0.615,False,T1,Q3,False
9.511177971658014,0.625,False,T1,Q3,False
9.654361750351772,0.645,False,T1,Q3,False
9.797545529045529,0.645,False,T1,Q3,False
9.940729307739286,0.65,False,T1,Q3,False
10.083913086433043,0.655,False,T1,Q3,False
10.2270968651268,0.66,False,T1,Q3,False
10.370280643820557,0.66,False,T1,Q3,False
10.513464422514314,0.675,False,T1,Q3,False
10.656648201208071,0.675,False,T1,Q3,False
10.799831979901828,0.68,False,T1,Q3,False
10.943015758595585,0.68,False,T1,Q3,False
11.086199537289342,0.68,False,T1,Q3,False
11.2293833159831,0.685,False,T1,Q3,False
11.372567094676857,0.6900000000000001,False,T1,Q3,False
11.515750873370614,0.6900000000000001,False,T1,Q3,False
11.65893465206437,0.7000000000000001,False,T1,Q3,False
11.802118430758128,0.71,False,T1,Q3,False
11.945302209451885,0.71,False,T1,Q3,False
12.088485988145642,0.715,False,T1,Q3,False
12.2316697668394,0.715,False,T1,Q3,False
12.374853545533156,0.715,False,T1,Q3,False
12.518037324226913,0.72,False,T1,Q3,False
12.66122110292067,0.72,False,T1,Q3,False
12.804404881614428,0.72,False,T1,Q3,False
12.947588660308186,0.725,False,T1,Q3,False
13.090772439001944,0.735,False,T1,Q3,False
13.2339562176957,0.75,False,T1,Q3,False
13.377139996389458,0.75,False,T1,Q3,False
13.520323775083215,0.75,False,T1,Q3,False
13.663507553776972,0.755,False,T1,Q3,False
13.806691332470729,0.755,False,T1,Q3,False
13.949875111164486,0.76,False,T1,Q3,False
14.093058889858243,0.76,False,T1,Q3,False
14.236242668552,0.76,False,T1,Q3,False
14.379426447245757,0.765,False,T1,Q3,False
14.522610225939514,0.765,False,T1,Q3,False
14.665794004633272,0.77,False,T1,Q3,False
14.808977783327029,0.77,False,T1,Q3,False
14.952161562020786,0.775,False,T1,Q3,False
15.095345340714543,0.78,False,T1,Q3,False
15.2385291194083,0.78,False,T1,Q3,False
15.381712898102057,0.785,False,T1,Q3,False
15.524896676795814,0.795,False,T1,Q3,False
15.668080455489571,0.805,False,T1,Q3,False
15.811264234183328,0.8150000000000001,False,T1,Q3,False
15.954448012877085,0.8200000000000001,False,T1,Q3,False
16.097631791570844,0.84,False,T1,Q3,False
16.2408155702646,0.845,False,T1,Q3,False
16.38399934895836,1.0,False,T1,Q3,False
3.387184431133461,0.004166666666666667,False,T2,,True
3.4088891240675454,0.004166666666666667,False,T2,,True
3.4305938170016304,0.008333333333333333,False,T2,,True
3.452298509935715,0.0125,False,T2,,True
3.4740032028698,0.016666666666666666,False,T2,,True
3.4957078958038843,0.020833333333333332,False,T2,,True
3.5174125887379692,0.024999999999999998,False,T2,,True
3.5391172816720537,0.0375,False,T2,,True
3.5608219746061387,0.04583333333333333,False,T2,,True
3.582526667540223,0.049999999999999996,False,T2,,True
3.604231360474308,0.0625,False,T2,,True
3.6259360534083926,0.07083333333333333,False,T2,,True
3.6476407463424776,0.075,False,T2,,True
3.669345439276562,0.09166666666666666,False,T2,,True
3.691050132210647,0.09583333333333333,False,T2,,True
3.7127548251447315,0.09999999999999999,False,T2,,True
3.7344595180788165,0.12916666666666668,False,T2,,True
3.756164211012901,0.1416666666666667,False,T2,,True
3.777868903946986,0.15833333333333335,False,T2,,True
3.7995735968810704,0.17083333333333334,False,T2,,True
3.8212782898151554,0.1875,False,T2,,True
3.84298298274924,0.1875,False,T2,,True
3.864687675683325,0.2041666666666667,False,T2,,True
3.8863923686174093,0.21666666666666667,False,T2,,True
3.9080970615514943,0.21666666666666667,False,T2,,True
3.929801754485579,0.23750000000000002,False,T2,,True
3.9515064474196637,0.25,False,T2,,True
3.9732111403537482,0.26666666666666666,False,T2,,True
3.994915833287833,0.2833333333333333,False,T2,,True
4.016620526221918,0.3083333333333333,False,T2,,True
4.038325219156002,0.3416666666666667,False,T2,,True
4.060029912090087,0.36666666666666664,False,T2,,True
4.081734605024172,0.3833333333333333,False,T2,,True
4.103439297958257,0.4041666666666667,False,T2,,True
4.125143990892341,0.4375,False,T2,,True
4.146848683826426,0.475,False,T2,,True
4.168553376760511,0.5291666666666667,False,T2,,True
4.190258069694596,0.575,False,T2,,True
4.21196276262868,0.6541666666666667,False,T2,,True
4.233667455562765,0.6875,False,T2,,True
4.25537214849685,0.7125,False,T2,,True
4.277076841430935,0.7291666666666666,False,T2,,True
4.298781534365019,0.7333333333333333,False,T2,,True
4.320486227299104,0.7833333333333333,False,T2,,True
4.342190920233189,0.8083333333333333,False,T2,,True
4.363895613167274,0.8208333333333333,False,T2,,True
4.385600306101358,0.8416666666666667,False,T2,,True
4.407304999035443,0.8624999999999999,False,T2,,True
4.429009691969528,0.8708333333333333,False,T2,,True
4.450714384903613,0.8791666666666667,False,T2,,True
4.472419077837697,0.8958333333333333,False,T2,,True
4.494123770771782,0.9125,False,T2,,True
4.5158284637058665,0.9249999999999999,False,T2,,True
4.537533156639951,0.9333333333333333,False,T2,,True
4.5592378495740356,0.9375,False,T2,,True
4.5809425425081205,0.9375,False,T2,,True
4.602647235442205,0.9416666666666667,False,T2,,True
4.62435192837629,0.9416666666666667,False,T2,,True
4.6460566213103744,0.9458333333333333,False,T2,,True
4.667761314244459,0.9458333333333333,False,T2,,True
4.689466007178544,0.9458333333333333,False,T2,,True
4.711170700112628,0.95,False,T2,,True
4.732875393046713,0.9541666666666666,False,T2,,True
4.754580085980798,0.9666666666666667,False,T2,,True
4.776284778914883,0.975,False,T2,,True
4.797989471848968,0.975,False,T2,,True
4.819694164783052,0.975,False,T2,,True
4.841398857717137,0.975,False,T2,,True
4.863103550651222,0.9791666666666666,False,T2,,True
4.884808243585306,0.9791666666666666,False,T2,,True
4.906512936519391,0.9791666666666666,False,T2,,True
4.928217629453476,0.9791666666666666,False,T2,,True
4.949922322387561,0.9791666666666666,False,T2,,True
4.971627015321646,0.9791666666666666,False,T2,,True
4.99333170825573,0.9791666666666666,False,T2,,True
5.015036401189815,0.9791666666666666,False,T2,,True
5.0367410941239,0.9833333333333333,False,T2,,True
5.058445787057984,0.9833333333333333,False,T2,,True
5.080150479992069,0.9833333333333333,False,T2,,True
5.101855172926154,0.9833333333333333,False,T2,,True
5.123559865860239,0.9833333333333333,False,T2,,True
5.145264558794324,0.9833333333333333,False,T2,,True
5.166969251728408,0.9833333333333333,False,T2,,True
5.188673944662493,0.9833333333333333,False,T2,,True
5.210378637596578,0.9833333333333333,False,T2,,True
5.232083330530662,0.9833333333333333,False,T2,,True
5.253788023464747,0.9833333333333333,False,T2,,True
5.275492716398832,0.9833333333333333,False,T2,,True
5.297197409332917,0.9833333333333333,False,T2,,True
5.3189021022670016,0.9833333333333333,False,T2,,True
5.340606795201086,0.9833333333333333,False,T2,,True
5.362311488135171,0.9833333333333333,False,T2,,True
5.3840161810692555,0.9833333333333333,False,T2,,True
5.40572087400334,0.9833333333333333,False,T2,,True
5.4274255669374245,0.9833333333333333,False,T2,,True
5.4491302598715095,0.9916666666666666,False,T2,,True
5.470834952805594,0.9916666666666666,False,T2,,True
5.492539645739679,0.9916666666666666,False,T2,,True
5.514244338673763,0.9916666666666666,False,T2,,True
5.535949031607848,1.0,False,T2,,True
0.8490456618305957,0.004975124378109453,False,T2,Q1,False
1.0059644042101603,0.004975124378109453,False,T2,Q1,False
1.162883146589725,0.004975124378109453,False,T2,Q1,False
1.3198018889692893,0.004975124378109453,False,T2,Q1,False
1.476720631348854,0.004975124378109453,False,T2,Q1,False
1.6336393737284185,0.004975124378109453,False,T2,Q1,False
1.790558116107983,0.004975124378109453,False,T2,Q1,False
1.9474768584875477,0.004975124378109453,False,T2,Q1,False
2.1043956008671123,0.004975124378109453,False,T2,Q1,False
2.261314343246677,0.004975124378109453,False,T2,Q1,False
2.4182330856262415,0.004975124378109453,False,T2,Q1,False
2.575151828005806,0.004975124378109453,False,T2,Q1,False
2.7320705703853703,0.004975124378109453,False,T2,Q1,False
2.8889893127649353,0.004975124378109453,False,T2,Q1,False
3.0459080551444995,0.004975124378109453,False,T2,Q1,False
3.2028267975240645,0.004975124378109453,False,T2,Q1,False
3.3597455399036287,0.004975124378109453,False,T2,Q1,False
3.5166642822831937,0.009950248756218905,False,T2,Q1,False
3.673583024662758,0.009950248756218905,False,T2,Q1,False
3.830501767042323,0.009950248756218905,False,T2,Q1,False
3.987420509421887,0.009950248756218905,False,T2,Q1,False
4.144339251801452,0.014925373134328358,False,T2,Q1,False
4.301257994181016,0.01990049751243781,False,T2,Q1,False
4.458176736560581,0.01990049751243781,False,T2,Q1,False
4.6150954789401455,0.029850746268656712,False,T2,Q1,False
4.77201422131971,0.03482587064676617,False,T2,Q1,False
4.928932963699275,0.04477611940298507,False,T2,Q1,False
5.08585170607884,0.04975124378109452,False,T2,Q1,False
5.242770448458404,0.07960199004975124,False,T2,Q1,False
5.399689190837969,0.09950248756218906,False,T2,Q1,False
5.556607933217533,0.11442786069651742,False,T2,Q1,False
5.713526675597098,0.11940298507462686,False,T2,Q1,False
5.870445417976662,0.12935323383084577,False,T2,Q1,False
6.0273641603562265,0.15422885572139303,False,T2,Q1,False
6.1842829027357915,0.1791044776119403,False,T2,Q1,False
6.341201645115356,0.21393034825870647,False,T2,Q1,False
6.498120387494921,0.24875621890547264,False,T2,Q1,False
6.655039129874485,0.26865671641791045,False,T2,Q1,False
6.81195787225405,0.30348258706467657,False,T2,Q1,False
6.968876614633614,0.3233830845771144,False,T2,Q1,False
7.125795357013179,0.3532338308457711,False,T2,Q1,False
7.282714099392743,0.38805970149253727,False,T2,Q1,False
7.439632841772308,0.43283582089552236,False,T2,Q1,False
7.5965515841518725,0.4427860696517413,False,T2,Q1,False
7.7534703265314375,0.4577114427860696,False,T2,Q1,False
7.910389068911002,0.4825870646766169,False,T2,Q1,False
8.067307811290567,0.5024875621890548,False,T2,Q1,False
8.22422655367013,0.5621890547263682,False,T2,Q1,False
8.381145296049695,0.582089552238806,False,T2,Q1,False
8.53806403842926,0.5970149253731343,False,T2,Q1,False
8.694982780808823,0.5970149253731343,False,T2,Q1,False
8.851901523188388,0.6069651741293532,False,T2,Q1,False
9.008820265567953,0.6119402985074627,False,T2,Q1,False
9.165739007947519,0.6119402985074627,False,T2,Q1,False
9.322657750327084,0.6169154228855721,False,T2,Q1,False
9.479576492706647,0.6169154228855721,False,T2,Q1,False
9.636495235086212,0.6169154228855721,False,T2,Q1,False
9.793413977465777,0.6467661691542288,False,T2,Q1,False
9.950332719845342,0.6517412935323382,False,T2,Q1,False
10.107251462224905,0.6616915422885572,False,T2,Q1,False
10.26417020460447,0.6666666666666666,False,T2,Q1,False
10.421088946984035,0.6666666666666666,False,T2,Q1,False
10.5780076893636,0.681592039800995,False,T2,Q1,False
10.734926431743164,0.6915422885572139,False,T2,Q1,False
10.891845174122729,0.7014925373134328,False,T2,Q1,False
11.048763916502294,0.7064676616915423,False,T2,Q1,False
11.205682658881857,0.7114427860696517,False,T2,Q1,False
11.362601401261422,0.7114427860696517,False,T2,Q1,False
11.519520143640987,0.7213930348258706,False,T2,Q1,False
11.676438886020552,0.7313432835820896,False,T2,Q1,False
11.833357628400115,0.736318407960199,False,T2,Q1,False
11.99027637077968,0.7611940298507462,False,T2,Q1,False
12.147195113159245,0.7611940298507462,False,T2,Q1,False
12.30411385553881,0.7611940298507462,False,T2,Q1,False
12.461032597918374,0.7711442786069651,False,T2,Q1,False
12.617951340297939,0.7711442786069651,False,T2,Q1,False
12.774870082677504,0.7810945273631841,False,T2,Q1,False
12.931788825057069,0.7810945273631841,False,T2,Q1,False
13.088707567436632,0.7860696517412935,False,T2,Q1,False
13.245626309816197,0.7860696517412935,False,T2,Q1,False
13.402545052195762,0.7910447761194029,False,T2,Q1,False
13.559463794575326,0.7960199004975124,False,T2,Q1,False
13.71638253695489,0.8009950248756218,False,T2,Q1,False
13.873301279334456,0.8059701492537313,False,T2,Q1,False
14.03022002171402,0.8059701492537313,False,T2,Q1,False
14.187138764093584,0.8059701492537313,False,T2,Q1,False
14.344057506473149,0.8059701492537313,False,T2,Q1,False
14.500976248852714,0.8208955223880596,False,T2,Q1,False
14.65789499123228,0.8258706467661692,False,T2,Q1,False
14.814813733611842,0.8308457711442786,False,T2,Q1,False
14.971732475991407,0.8308457711442786,False,T2,Q1,False
15.128651218370972,0.8606965174129353,False,T2,Q1,False
15.285569960750538,0.8756218905472637,False,T2,Q1,False
15.4424887031301,0.8955223880597014,False,T2,Q1,False
15.599407445509666,0.9054726368159204,False,T2,Q1,False
15.756326187889231,0.9054726368159204,False,T2,Q1,False
15.913244930268794,0.9054726368159204,False,T2,Q1,False
16.07016367264836,0.9054726368159204,False,T2,Q1,False
16.227082415027922,0.9203980099502487,False,T2,Q1,False
16.38400115740749,1.0,False,T2,Q1,False
3.387184431133461,0.004166666666666667,False,T2,,True
3.4088891240675454,0.004166666666666667,False,T2,,True
3.4305938170016304,0.008333333333333333,False,T2,,True
3.452298509935715,0.0125,False,T2,,True
3.4740032028698,0.016666666666666666,False,T2,,True
3.4957078958038843,0.020833333333333332,False,T2,,True
3.5174125887379692,0.024999999999999998,False,T2,,True
3.5391172816720537,0.0375,False,T2,,True
3.5608219746061387,0.04583333333333333,False,T2,,True
3.582526667540223,0.049999999999999996,False,T2,,True
3.604231360474308,0.0625,False,T2,,True
3.6259360534083926,0.07083333333333333,False,T2,,True
3.6476407463424776,0.075,False,T2,,True
3.669345439276562,0.09166666666666666,False,T2,,True
3.691050132210647,0.09583333333333333,False,T2,,True
3.7127548251447315,0.09999999999999999,False,T2,,True
3.7344595180788165,0.12916666666666668,False,T2,,True
3.756164211012901,0.1416666666666667,False,T2,,True
3.777868903946986,0.15833333333333335,False,T2,,True
3.7995735968810704,0.17083333333333334,False,T2,,True
3.8212782898151554,0.1875,False,T2,,True
3.84298298274924,0.1875,False,T2,,True
3.864687675683325,0.2041666666666667,False,T2,,True
3.8863923686174093,0.21666666666666667,False,T2,,True
3.9080970615514943,0.21666666666666667,False,T2,,True
3.929801754485579,0.23750000000000002,False,T2,,True
3.9515064474196637,0.25,False,T2,,True
3.9732111403537482,0.26666666666666666,False,T2,,True
3.994915833287833,0.2833333333333333,False,T2,,True
4.016620526221918,0.3083333333333333,False,T2,,True
4.038325219156002,0.3416666666666667,False,T2,,True
4.060029912090087,0.36666666666666664,False,T2,,True
4.081734605024172,0.3833333333333333,False,T2,,True
4.103439297958257,0.4041666666666667,False,T2,,True
4.125143990892341,0.4375,False,T2,,True
4.146848683826426,0.475,False,T2,,True
4.168553376760511,0.5291666666666667,False,T2,,True
4.190258069694596,0.575,False,T2,,True
4.21196276262868,0.6541666666666667,False,T2,,True
4.233667455562765,0.6875,False,T2,,True
4.25537214849685,0.7125,False,T2,,True
4.277076841430935,0.7291666666666666,False,T2,,True
4.298781534365019,0.7333333333333333,False,T2,,True
4.320486227299104,0.7833333333333333,False,T2,,True
4.342190920233189,0.8083333333333333,False,T2,,True
4.363895613167274,0.8208333333333333,False,T2,,True
4.385600306101358,0.8416666666666667,False,T2,,True
4.407304999035443,0.8624999999999999,False,T2,,True
4.429009691969528,0.8708333333333333,False,T2,,True
4.450714384903613,0.8791666666666667,False,T2,,True
4.472419077837697,0.8958333333333333,False,T2,,True
4.494123770771782,0.9125,False,T2,,True
4.5158284637058665,0.9249999999999999,False,T2,,True
4.537533156639951,0.9333333333333333,False,T2,,True
4.5592378495740356,0.9375,False,T2,,True
4.5809425425081205,0.9375,False,T2,,True
4.602647235442205,0.9416666666666667,False,T2,,True
4.62435192837629,0.9416666666666667,False,T2,,True
4.6460566213103744,0.9458333333333333,False,T2,,True
4.667761314244459,0.9458333333333333,False,T2,,True
4.689466007178544,0.9458333333333333,False,T2,,True
4.711170700112628,0.95,False,T2,,True
4.732875393046713,0.9541666666666666,False,T2,,True
4.754580085980798,0.9666666666666667,False,T2,,True
4.776284778914883,0.975,False,T2,,True
4.797989471848968,0.975,False,T2,,True
4.819694164783052,0.975,False,T2,,True
4.841398857717137,0.975,False,T2,,True
4.863103550651222,0.9791666666666666,False,T2,,True
4.884808243585306,0.9791666666666666,False,T2,,True
4.906512936519391,0.9791666666666666,False,T2,,True
4.928217629453476,0.9791666666666666,False,T2,,True
4.949922322387561,0.9791666666666666,False,T2,,True
4.971627015321646,0.9791666666666666,False,T2,,True
4.99333170825573,0.9791666666666666,False,T2,,True
5.015036401189815,0.9791666666666666,False,T2,,True
5.0367410941239,0.9833333333333333,False,T2,,True
5.058445787057984,0.9833333333333333,False,T2,,True
5.080150479992069,0.9833333333333333,False,T2,,True
5.101855172926154,0.9833333333333333,False,T2,,True
5.123559865860239,0.9833333333333333,False,T2,,True
5.145264558794324,0.9833333333333333,False,T2,,True
5.166969251728408,0.9833333333333333,False,T2,,True
5.188673944662493,0.9833333333333333,False,T2,,True
5.210378637596578,0.9833333333333333,False,T2,,True
5.232083330530662,0.9833333333333333,False,T2,,True
5.253788023464747,0.9833333333333333,False,T2,,True
5.275492716398832,0.9833333333333333,False,T2,,True
5.297197409332917,0.9833333333333333,False,T2,,True
5.3189021022670016,0.9833333333333333,False,T2,,True
5.340606795201086,0.9833333333333333,False,T2,,True
5.362311488135171,0.9833333333333333,False,T2,,True
5.3840161810692555,0.9833333333333333,False,T2,,True
5.40572087400334,0.9833333333333333,False,T2,,True
5.4274255669374245,0.9833333333333333,False,T2,,True
5.4491302598715095,0.9916666666666666,False,T2,,True
5.470834952805594,0.9916666666666666,False,T2,,True
5.492539645739679,0.9916666666666666,False,T2,,True
5.514244338673763,0.9916666666666666,False,T2,,True
5.535949031607848,1.0,False,T2,,True
0.11575695262180984,0.0006309148264984228,False,T2,Q2,False
0.171255784458551,0.0006309148264984228,False,T2,Q2,False
0.22675461629529214,0.0031545741324921135,False,T2,Q2,False
0.2822534481320333,0.005678233438485804,False,T2,Q2,False
0.33775227996877444,0.0069400630914826485,False,T2,Q2,False
0.3932511118055156,0.013249211356466875,False,T2,Q2,False
0.44874994364225673,0.022082018927444793,False,T2,Q2,False
0.5042487754789978,0.030283911671924287,False,T2,Q2,False
0.559747607315739,0.04037854889589905,False,T2,Q2,False
0.6152464391524801,0.05993690851735015,False,T2,Q2,False
0.6707452709892213,0.09085173501577286,False,T2,Q2,False
0.7262441028259625,0.1305993690851735,False,T2,Q2,False
0.7817429346627036,0.18990536277602524,False,T2,Q2,False
0.8372417664994447,0.2940063091482649,False,T2,Q2,False
0.8927405983361859,0.4996845425867507,False,T2,Q2,False
0.9482394301729271,0.9488958990536277,False,T2,Q2,False
1.0037382620096682,0.9943217665615142,False,T2,Q2,False
1.0592370938464093,0.9987381703470031,False,T2,Q2,False
1.1147359256831504,0.9987381703470031,False,T2,Q2,False
1.1702347575198917,0.9987381703470031,False,T2,Q2,False
1.2257335893566328,0.9987381703470031,False,T2,Q2,False
1.2812324211933739,0.9987381703470031,False,T2,Q2,False
1.3367312530301152,0.9987381703470031,False,T2,Q2,False
1.3922300848668563,0.9987381703470031,False,T2,Q2,False
1.4477289167035974,0.9987381703470031,False,T2,Q2,False
1.5032277485403385,0.9987381703470031,False,T2,Q2,False
1.5587265803770796,0.9987381703470031,False,T2,Q2,False
1.6142254122138209,0.9987381703470031,False,T2,Q2,False
1.669724244050562,0.9987381703470031,False,T2,Q2,False
1.725223075887303,0.9987381703470031,False,T2,Q2,False
1.7807219077240444,0.9987381703470031,False,T2,Q2,False
1.8362207395607855,0.9987381703470031,False,T2,Q2,False
1.8917195713975266,0.9987381703470031,False,T2,Q2,False
1.9472184032342676,0.9987381703470031,False,T2,Q2,False
2.0027172350710085,0.9987381703470031,False,T2,Q2,False
2.05821606690775,0.9987381703470031,False,T2,Q2,False
2.113714898744491,0.9987381703470031,False,T2,Q2,False
2.169213730581232,0.9987381703470031,False,T2,Q2,False
2.2247125624179733,0.9987381703470031,False,T2,Q2,False
2.280211394254714,0.9987381703470031,False,T2,Q2,False
2.3357102260914555,0.9987381703470031,False,T2,Q2,False
2.391209057928197,0.9987381703470031,False,T2,Q2,False
2.4467078897649377,0.9987381703470031,False,T2,Q2,False
2.502206721601679,0.9987381703470031,False,T2,Q2,False
2.5577055534384203,0.9987381703470031,False,T2,Q2,False
2.613204385275161,0.9987381703470031,False,T2,Q2,False
2.6687032171119025,0.9987381703470031,False,T2,Q2,False
2.7242020489486434,0.9987381703470031,False,T2,Q2,False
2.7797008807853847,0.9987381703470031,False,T2,Q2,False
2.835199712622126,0.9987381703470031,False,T2,Q2,False
2.890698544458867,0.9987381703470031,False,T2,Q2,False
2.946197376295608,0.9987381703470031,False,T2,Q2,False
3.001696208132349,0.9987381703470031,False,T2,Q2,False
3.0571950399690904,0.9987381703470031,False,T2,Q2,False
3.1126938718058317,0.9987381703470031,False,T2,Q2,False
3.1681927036425725,0.9987381703470031,False,T2,Q2,False
3.223691535479314,0.9987381703470031,False,T2,Q2,False
3.279190367316055,0.9987381703470031,False,T2,Q2,False
3.334689199152796,0.9987381703470031,False,T2,Q2,False
3.3901880309895374,0.9987381703470031,False,T2,Q2,False
3.4456868628262787,0.9987381703470031,False,T2,Q2,False
3.5011856946630195,0.9987381703470031,False,T2,Q2,False
3.556684526499761,0.9987381703470031,False,T2,Q2,False
3.6121833583365017,0.9987381703470031,False,T2,Q2,False
3.667682190173243,0.9987381703470031,False,T2,Q2,False
3.7231810220099844,0.9987381703470031,False,T2,Q2,False
3.7786798538467252,0.9987381703470031,False,T2,Q2,False
3.8341786856834665,0.9987381703470031,False,T2,Q2,False
3.8896775175202074,0.9987381703470031,False,T2,Q2,False
3.9451763493569487,0.9987381703470031,False,T2,Q2,False
4.0006751811936905,0.9987381703470031,False,T2,Q2,False
4.056174013030431,0.9987381703470031,False,T2,Q2,False
4.111672844867172,0.9987381703470031,False,T2,Q2,False
4.167171676703914,0.9987381703470031,False,T2,Q2,False
4.222670508540655,0.9987381703470031,False,T2,Q2,False
4.278169340377396,0.9987381703470031,False,T2,Q2,False
4.3336681722141375,0.9987381703470031,False,T2,Q2,False
4.389167004050878,0.9987381703470031,False,T2,Q2,False
4.444665835887619,0.9987381703470031,False,T2,Q2,False
4.500164667724361,0.9987381703470031,False,T2,Q2,False
4.555663499561102,0.9987381703470031,False,T2,Q2,False
4.611162331397843,0.9987381703470031,False,T2,Q2,False
4.6666611632345845,0.9987381703470031,False,T2,Q2,False
4.722159995071325,0.9987381703470031,False,T2,Q2,False
4.777658826908066,0.9987381703470031,False,T2,Q2,False
4.833157658744808,0.9987381703470031,False,T2,Q2,False
4.888656490581549,0.9987381703470031,False,T2,Q2,False
4.94415532241829,0.9993690851735015,False,T2,Q2,False
4.9996541542550315,0.9993690851735015,False,T2,Q2,False
5.055152986091772,0.9993690851735015,False,T2,Q2,False
5.110651817928513,0.9993690851735015,False,T2,Q2,False
5.166150649765254,0.9993690851735015,False,T2,Q2,False
5.221649481601996,0.9993690851735015,False,T2,Q2,False
5.277148313438737,0.9993690851735015,False,T2,Q2,False
5.332647145275478,0.9993690851735015,False,T2,Q2,False
5.388145977112219,0.9993690851735015,False,T2,Q2,False
5.44364480894896,0.9993690851735015,False,T2,Q2,False
5.499143640785701,0.9993690851735015,False,T2,Q2,False
5.554642472622443,0.9993690851735015,False,T2,Q2,False
5.610141304459184,1.0,False,T2,Q2,False
3.387184431133461,0.004166666666666667,False,T2,,True
3.4088891240675454,0.004166666666666667,False,T2,,True
3.4305938170016304,0.008333333333333333,False,T2,,True
3.452298509935715,0.0125,False,T2,,True
3.4740032028698,0.016666666666666666,False,T2,,True
3.4957078958038843,0.020833333333333332,False,T2,,True
3.5174125887379692,0.024999999999999998,False,T2,,True
3.5391172816720537,0.0375,False,T2,,True
3.5608219746061387,0.04583333333333333,False,T2,,True
3.582526667540223,0.049999999999999996,False,T2,,True
3.604231360474308,0.0625,False,T2,,True
3.6259360534083926,0.07083333333333333,False,T2,,True
3.6476407463424776,0.075,False,T2,,True
3.669345439276562,0.09166666666666666,False,T2,,True
3.691050132210647,0.09583333333333333,False,T2,,True
3.7127548251447315,0.09999999999999999,False,T2,,True
3.7344595180788165,0.12916666666666668,False,T2,,True
3.756164211012901,0.1416666666666667,False,T2,,True
3.777868903946986,0.15833333333333335,False,T2,,True
3.7995735968810704,0.17083333333333334,False,T2,,True
3.8212782898151554,0.1875,False,T2,,True
3.84298298274924,0.1875,False,T2,,True
3.864687675683325,0.2041666666666667,False,T2,,True
3.8863923686174093,0.21666666666666667,False,T2,,True
3.9080970615514943,0.21666666666666667,False,T2,,True
3.929801754485579,0.23750000000000002,False,T2,,True
3.9515064474196637,0.25,False,T2,,True
3.9732111403537482,0.26666666666666666,False,T2,,True
3.994915833287833,0.2833333333333333,False,T2,,True
4.016620526221918,0.3083333333333333,False,T2,,True
4.038325219156002,0.3416666666666667,False,T2,,True
4.060029912090087,0.36666666666666664,False,T2,,True
4.081734605024172,0.3833333333333333,False,T2,,True
4.103439297958257,0.4041666666666667,False,T2,,True
4.125143990892341,0.4375,False,T2,,True
4.146848683826426,0.475,False,T2,,True
4.168553376760511,0.5291666666666667,False,T2,,True
4.190258069694596,0.575,False,T2,,True
4.21196276262868,0.6541666666666667,False,T2,,True
4.233667455562765,0.6875,False,T2,,True
4.25537214849685,0.7125,False,T2,,True
4.277076841430935,0.7291666666666666,False,T2,,True
4.298781534365019,0.7333333333333333,False,T2,,True
4.320486227299104,0.7833333333333333,False,T2,,True
4.342190920233189,0.8083333333333333,False,T2,,True
4.363895613167274,0.8208333333333333,False,T2,,True
4.385600306101358,0.8416666666666667,False,T2,,True
4.407304999035443,0.8624999999999999,False,T2,,True
4.429009691969528,0.8708333333333333,False,T2,,True
4.450714384903613,0.8791666666666667,False,T2,,True
4.472419077837697,0.8958333333333333,False,T2,,True
4.494123770771782,0.9125,False,T2,,True
4.5158284637058665,0.9249999999999999,False,T2,,True
4.537533156639951,0.9333333333333333,False,T2,,True
4.5592378495740356,0.9375,False,T2,,True
4.5809425425081205,0.9375,False,T2,,True
4.602647235442205,0.9416666666666667,False,T2,,True
4.62435192837629,0.9416666666666667,False,T2,,True
4.6460566213103744,0.9458333333333333,False,T2,,True
4.667761314244459,0.9458333333333333,False,T2,,True
4.689466007178544,0.9458333333333333,False,T2,,True
4.711170700112628,0.95,False,T2,,True
4.732875393046713,0.9541666666666666,False,T2,,True
4.754580085980798,0.9666666666666667,False,T2,,True
4.776284778914883,0.975,False,T2,,True
4.797989471848968,0.975,False,T2,,True
4.819694164783052,0.975,False,T2,,True
4.841398857717137,0.975,False,T2,,True
4.863103550651222,0.9791666666666666,False,T2,,True
4.884808243585306,0.9791666666666666,False,T2,,True
4.906512936519391,0.9791666666666666,False,T2,,True
4.928217629453476,0.9791666666666666,False,T2,,True
4.949922322387561,0.9791666666666666,False,T2,,True
4.971627015321646,0.9791666666666666,False,T2,,True
4.99333170825573,0.9791666666666666,False,T2,,True
5.015036401189815,0.9791666666666666,False,T2,,True
5.0367410941239,0.9833333333333333,False,T2,,True
5.058445787057984,0.9833333333333333,False,T2,,True
5.080150479992069,0.9833333333333333,False,T2,,True
5.101855172926154,0.9833333333333333,False,T2,,True
5.123559865860239,0.9833333333333333,False,T2,,True
5.145264558794324,0.9833333333333333,False,T2,,True
5.166969251728408,0.9833333333333333,False,T2,,True
5.188673944662493,0.9833333333333333,False,T2,,True
5.210378637596578,0.9833333333333333,False,T2,,True
5.232083330530662,0.9833333333333333,False,T2,,True
5.253788023464747,0.9833333333333333,False,T2,,True
5.275492716398832,0.9833333333333333,False,T2,,True
5.297197409332917,0.9833333333333333,False,T2,,True
5.3189021022670016,0.9833333333333333,False,T2,,True
5.340606795201086,0.9833333333333333,False,T2,,True
5.362311488135171,0.9833333333333333,False,T2,,True
5.3840161810692555,0.9833333333333333,False,T2,,True
5.40572087400334,0.9833333333333333,False,T2,,True
5.4274255669374245,0.9833333333333333,False,T2,,True
5.4491302598715095,0.9916666666666666,False,T2,,True
5.470834952805594,0.9916666666666666,False,T2,,True
5.492539645739679,0.9916666666666666,False,T2,,True
5.514244338673763,0.9916666666666666,False,T2,,True
5.535949031607848,1.0,False,T2,,True
0.4756249286013728,0.004672897196261682,False,T2,Q3,False
0.6363155975792123,0.014018691588785048,False,T2,Q3,False
0.7970062665570519,0.028037383177570097,False,T2,Q3,False
0.9576969355348914,0.07476635514018692,False,T2,Q3,False
1.118387604512731,0.07476635514018692,False,T2,Q3,False
1.2790782734905706,0.07476635514018692,False,T2,Q3,False
1.4397689424684101,0.07476635514018692,False,T2,Q3,False
1.6004596114462497,0.07476635514018692,False,T2,Q3,False
1.7611502804240893,0.07943925233644861,False,T2,Q3,False
1.9218409494019288,0.07943925233644861,False,T2,Q3,False
2.0825316183797686,0.07943925233644861,False,T2,Q3,False
2.243222287357608,0.07943925233644861,False,T2,Q3,False
2.4039129563354478,0.07943925233644861,False,T2,Q3,False
2.5646036253132873,0.07943925233644861,False,T2,Q3,False
2.725294294291127,0.07943925233644861,False,T2,Q3,False
2.8859849632689665,0.07943925233644861,False,T2,Q3,False
3.046675632246806,0.07943925233644861,False,T2,Q3,False
3.2073663012246456,0.07943925233644861,False,T2,Q3,False
3.368056970202485,0.08411214953271029,False,T2,Q3,False
3.5287476391803247,0.08411214953271029,False,T2,Q3,False
3.6894383081581643,0.08411214953271029,False,T2,Q3,False
3.850128977136004,0.08411214953271029,False,T2,Q3,False
4.010819646113843,0.08411214953271029,False,T2,Q3,False
4.171510315091683,0.08878504672897197,False,T2,Q3,False
4.332200984069522,0.08878504672897197,False,T2,Q3,False
4.492891653047361,0.08878504672897197,False,T2,Q3,False
4.653582322025201,0.09345794392523366,False,T2,Q3,False
4.814272991003041,0.10280373831775702,False,T2,Q3,False
4.97496365998088,0.10280373831775702,False,T2,Q3,False
5.1356543289587195,0.10280373831775702,False,T2,Q3,False
5.2963449979365596,0.11682242990654207,False,T2,Q3,False
5.4570356669144,0.13084112149532712,False,T2,Q3,False
5.617726335892239,0.15420560747663553,False,T2,Q3,False
5.778417004870078,0.17757009345794394,False,T2,Q3,False
5.939107673847918,0.19626168224299068,False,T2,Q3,False
6.099798342825758,0.22429906542056077,False,T2,Q3,False
6.260489011803597,0.25233644859813087,False,T2,Q3,False
6.421179680781436,0.26168224299065423,False,T2,Q3,False
6.581870349759276,0.28504672897196265,False,T2,Q3,False
6.742561018737116,0.294392523364486,False,T2,Q3,False
6.903251687714955,0.3271028037383178,False,T2,Q3,False
7.063942356692794,0.36915887850467294,False,T2,Q3,False
7.224633025670634,0.39719626168224303,False,T2,Q3,False
7.385323694648474,0.44392523364485986,False,T2,Q3,False
7.5460143636263135,0.4626168224299066,False,T2,Q3,False
7.706705032604153,0.4906542056074767,False,T2,Q3,False
7.867395701581993,0.5186915887850467,False,T2,Q3,False
8.028086370559834,0.5654205607476636,False,T2,Q3,False
8.188777039537673,0.602803738317757,False,T2,Q3,False
8.349467708515512,0.6495327102803738,False,T2,Q3,False
8.510158377493351,0.6542056074766355,False,T2,Q3,False
8.670849046471192,0.6588785046728972,False,T2,Q3,False
8.831539715449031,0.6728971962616822,False,T2,Q3,False
8.99223038442687,0.6822429906542057,False,T2,Q3,False
9.152921053404711,0.6822429906542057,False,T2,Q3,False
9.31361172238255,0.6962616822429907,False,T2,Q3,False
9.47430239136039,0.7009345794392524,False,T2,Q3,False
9.634993060338228,0.7102803738317757,False,T2,Q3,False
9.795683729316067,0.7149532710280374,False,T2,Q3,False
9.956374398293908,0.7242990654205608,False,T2,Q3,False
10.117065067271747,0.7242990654205608,False,T2,Q3,False
10.277755736249587,0.7429906542056075,False,T2,Q3,False
10.438446405227428,0.7476635514018691,False,T2,Q3,False
10.599137074205267,0.7476635514018691,False,T2,Q3,False
10.759827743183106,0.7616822429906542,False,T2,Q3,False
10.920518412160945,0.7663551401869159,False,T2,Q3,False
11.081209081138784,0.7757009345794393,False,T2,Q3,False
11.241899750116625,0.780373831775701,False,T2,Q3,False
11.402590419094464,0.780373831775701,False,T2,Q3,False
11.563281088072303,0.7897196261682243,False,T2,Q3,False
11.723971757050144,0.7897196261682243,False,T2,Q3,False
11.884662426027983,0.7943925233644861,False,T2,Q3,False
12.045353095005822,0.8037383177570093,False,T2,Q3,False
12.206043763983661,0.8037383177570093,False,T2,Q3,False
12.3667344329615,0.8037383177570093,False,T2,Q3,False
12.527425101939341,0.8130841121495328,False,T2,Q3,False
12.68811577091718,0.8177570093457944,False,T2,Q3,False
12.84880643989502,0.8364485981308412,False,T2,Q3,False
13.00949710887286,0.8504672897196263,False,T2,Q3,False
13.1701877778507,0.8598130841121495,False,T2,Q3,False
13.330878446828539,0.8598130841121495,False,T2,Q3,False
13.491569115806378,0.869158878504673,False,T2,Q3,False
13.652259784784217,0.869158878504673,False,T2,Q3,False
13.812950453762058,0.8785046728971962,False,T2,Q3,False
13.973641122739897,0.8925233644859814,False,T2,Q3,False
14.134331791717736,0.8925233644859814,False,T2,Q3,False
14.295022460695577,0.8925233644859814,False,T2,Q3,False
14.455713129673416,0.8925233644859814,False,T2,Q3,False
14.616403798651255,0.9018691588785047,False,T2,Q3,False
14.777094467629095,0.9065420560747665,False,T2,Q3,False
14.937785136606934,0.9112149532710281,False,T2,Q3,False
15.098475805584775,0.9112149532710281,False,T2,Q3,False
15.259166474562614,0.9205607476635514,False,T2,Q3,False
15.419857143540453,0.9205607476635514,False,T2,Q3,False
15.580547812518294,0.9345794392523364,False,T2,Q3,False
15.741238481496133,0.9439252336448599,False,T2,Q3,False
15.901929150473972,0.9439252336448599,False,T2,Q3,False
16.06261981945181,0.9532710280373832,False,T2,Q3,False
16.22331048842965,0.9719626168224299,False,T2,Q3,False
16.38400115740749,1.0,False,T2,Q3,False
4.287117924553435,0.004166666666666667,False,T3,,True
4.309301459442969,0.0125,False,T3,,True
4.331484994332503,0.016666666666666666,False,T3,,True
4.353668529222037,0.016666666666666666,False,T3,,True
4.375852064111571,0.020833333333333332,False,T3,,True
4.398035599001105,0.024999999999999998,False,T3,,True
4.420219133890639,0.041666666666666664,False,T3,,True
4.442402668780173,0.04583333333333333,False,T3,,True
4.4645862036697075,0.06666666666666667,False,T3,,True
4.486769738559241,0.08333333333333333,False,T3,,True
4.508953273448776,0.09999999999999999,False,T3,,True
4.531136808338309,0.11666666666666667,False,T3,,True
4.553320343227844,0.14583333333333334,False,T3,,True
4.575503878117377,0.1625,False,T3,,True
4.597687413006912,0.17083333333333334,False,T3,,True
4.6198709478964455,0.19166666666666668,False,T3,,True
4.64205448278598,0.19583333333333333,False,T3,,True
4.664238017675514,0.22083333333333335,False,T3,,True
4.686421552565048,0.24583333333333335,False,T3,,True
4.708605087454582,0.26249999999999996,False,T3,,True
4.730788622344116,0.30416666666666664,False,T3,,True
4.75297215723365,0.3125,False,T3,,True
4.775155692123184,0.3458333333333333,False,T3,,True
4.797339227012718,0.35416666666666663,False,T3,,True
4.8195227619022525,0.3625,False,T3,,True
4.841706296791786,0.3833333333333333,False,T3,,True
4.863889831681321,0.3958333333333333,False,T3,,True
4.886073366570854,0.41666666666666663,False,T3,,True
4.908256901460389,0.4458333333333333,False,T3,,True
4.930440436349922,0.4708333333333333,False,T3,,True
4.952623971239456,0.475,False,T3,,True
4.9748075061289905,0.47916666666666663,False,T3,,True
4.996991041018525,0.4875,False,T3,,True
5.019174575908059,0.5083333333333333,False,T3,,True
5.041358110797592,0.525,False,T3,,True
5.063541645687127,0.5333333333333333,False,T3,,True
5.085725180576661,0.5416666666666666,False,T3,,True
5.107908715466195,0.5625,False,T3,,True
5.1300922503557285,0.5875,False,T3,,True
5.152275785245263,0.5958333333333333,False,T3,,True
5.174459320134797,0.6,False,T3,,True
5.196642855024331,0.6166666666666667,False,T3,,True
5.218826389913865,0.6208333333333333,False,T3,,True
5.241009924803399,0.6375,False,T3,,True
5.263193459692933,0.6416666666666666,False,T3,,True
5.285376994582467,0.65,False,T3,,True
5.307560529472001,0.6583333333333333,False,T3,,True
5.3297440643615355,0.6625,False,T3,,True
5.351927599251069,0.6708333333333333,False,T3,,True
5.374111134140604,0.6749999999999999,False,T3,,True
5.396294669030137,0.7,False,T3,,True
5.418478203919672,0.7,False,T3,,True
5.440661738809205,0.7291666666666666,False,T3,,True
5.46284527369874,0.7458333333333333,False,T3,,True
5.4850288085882735,0.75,False,T3,,True
5.507212343477808,0.775,False,T3,,True
5.529395878367342,0.7875,False,T3,,True
5.551579413256876,0.8166666666666667,False,T3,,True
5.57376294814641,0.8291666666666666,False,T3,,True
5.595946483035943,0.85,False,T3,,True
5.618130017925478,0.8666666666666666,False,T3,,True
5.640313552815012,0.8791666666666667,False,T3,,True
5.662497087704546,0.8958333333333333,False,T3,,True
5.68468062259408,0.9,False,T3,,True
5.706864157483614,0.9125,False,T3,,True
5.729047692373149,0.9208333333333333,False,T3,,True
5.751231227262682,0.95,False,T3,,True
5.773414762152216,0.95,False,T3,,True
5.79559829704175,0.9583333333333333,False,T3,,True
5.817781831931285,0.9625,False,T3,,True
5.8399653668208185,0.9666666666666667,False,T3,,True
5.862148901710352,0.975,False,T3,,True
5.884332436599887,0.9833333333333333,False,T3,,True
5.90651597148942,0.9833333333333333,False,T3,,True
5.928699506378955,0.9833333333333333,False,T3,,True
5.950883041268488,0.9833333333333333,False,T3,,True
5.973066576158023,0.9833333333333333,False,T3,,True
5.9952501110475565,0.9833333333333333,False,T3,,True
6.017433645937091,0.9833333333333333,False,T3,,True
6.039617180826625,0.9833333333333333,False,T3,,True
6.061800715716159,0.9874999999999999,False,T3,,True
6.083984250605693,0.9874999999999999,False,T3,,True
6.106167785495227,0.9874999999999999,False,T3,,True
6.128351320384761,0.9874999999999999,False,T3,,True
6.150534855274295,0.9916666666666666,False,T3,,True
6.172718390163829,0.9916666666666666,False,T3,,True
6.1949019250533635,0.9916666666666666,False,T3,,True
6.217085459942897,0.9916666666666666,False,T3,,True
6.239268994832431,0.9916666666666666,False,T3,,True
6.261452529721965,0.9916666666666666,False,T3,,True
6.2836360646115,0.9916666666666666,False,T3,,True
6.305819599501033,0.9916666666666666,False,T3,,True
6.328003134390567,0.9916666666666666,False,T3,,True
6.3501866692801014,0.9916666666666666,False,T3,,True
6.372370204169636,0.9916666666666666,False,T3,,True
6.39455373905917,0.9916666666666666,False,T3,,True
6.416737273948703,0.9916666666666666,False,T3,,True
6.438920808838238,0.9916666666666666,False,T3,,True
6.461104343727772,0.9958333333333333,False,T3,,True
6.483287878617306,1.0,False,T3,,True
0.45867377373859486,0.004219409282700422,False,T3,Q1,False
0.6195357030372651,0.029535864978902957,False,T3,Q1,False
0.7803976323359354,0.08016877637130804,False,T3,Q1,False
0.9412595616346056,0.12236286919831225,False,T3,Q1,False
1.1021214909332757,0.17299578059071732,False,T3,Q1,False
1.262983420231946,0.17299578059071732,False,T3,Q1,False
1.4238453495306163,0.17299578059071732,False,T3,Q1,False
1.5847072788292866,0.17299578059071732,False,T3,Q1,False
1.7455692081279568,0.17299578059071732,False,T3,Q1,False
1.906431137426627,0.17299578059071732,False,T3,Q1,False
2.0672930667252976,0.17299578059071732,False,T3,Q1,False
2.2281549960239673,0.17299578059071732,False,T3,Q1,False
2.389016925322638,0.17299578059071732,False,T3,Q1,False
2.5498788546213076,0.17299578059071732,False,T3,Q1,False
2.710740783919978,0.17299578059071732,False,T3,Q1,False
2.871602713218649,0.17299578059071732,False,T3,Q1,False
3.0324646425173185,0.17299578059071732,False,T3,Q1,False
3.193326571815989,0.17299578059071732,False,T3,Q1,False
3.354188501114659,0.17299578059071732,False,T3,Q1,False
3.5150504304133294,0.17299578059071732,False,T3,Q1,False
3.675912359712,0.17299578059071732,False,T3,Q1,False
3.8367742890106697,0.17299578059071732,False,T3,Q1,False
3.9976362183093404,0.17299578059071732,False,T3,Q1,False
4.15849814760801,0.17721518987341775,False,T3,Q1,False
4.319360076906681,0.18143459915611818,False,T3,Q1,False
4.480222006205351,0.1856540084388186,False,T3,Q1,False
4.641083935504021,0.19409282700421943,False,T3,Q1,False
4.801945864802692,0.19831223628691985,False,T3,Q1,False
4.962807794101362,0.2067510548523207,False,T3,Q1,False
5.123669723400032,0.2067510548523207,False,T3,Q1,False
5.2845316526987025,0.21518987341772156,False,T3,Q1,False
5.445393581997372,0.21518987341772156,False,T3,Q1,False
5.606255511296043,0.23206751054852323,False,T3,Q1,False
5.767117440594713,0.24050632911392408,False,T3,Q1,False
5.927979369893383,0.25316455696202533,False,T3,Q1,False
6.088841299192054,0.25738396624472576,False,T3,Q1,False
6.2497032284907235,0.2616033755274262,False,T3,Q1,False
6.410565157789394,0.2827004219409283,False,T3,Q1,False
6.571427087088065,0.29957805907173,False,T3,Q1,False
6.732289016386734,0.30379746835443044,False,T3,Q1,False
6.893150945685405,0.31223628691983124,False,T3,Q1,False
7.054012874984075,0.3206751054852321,False,T3,Q1,False
7.214874804282745,0.3248945147679325,False,T3,Q1,False
7.375736733581416,0.3544303797468355,False,T3,Q1,False
7.536598662880086,0.3755274261603376,False,T3,Q1,False
7.697460592178756,0.40084388185654013,False,T3,Q1,False
7.858322521477426,0.4135021097046414,False,T3,Q1,False
8.019184450776097,0.43881856540084396,False,T3,Q1,False
8.180046380074765,0.48101265822784817,False,T3,Q1,False
8.340908309373436,0.5949367088607596,False,T3,Q1,False
8.501770238672107,0.5949367088607596,False,T3,Q1,False
8.662632167970777,0.6033755274261604,False,T3,Q1,False
8.823494097269446,0.6075949367088608,False,T3,Q1,False
8.984356026568117,0.6075949367088608,False,T3,Q1,False
9.145217955866787,0.6118143459915613,False,T3,Q1,False
9.306079885165458,0.6118143459915613,False,T3,Q1,False
9.466941814464128,0.6118143459915613,False,T3,Q1,False
9.627803743762797,0.6160337552742616,False,T3,Q1,False
9.788665673061468,0.6160337552742616,False,T3,Q1,False
9.949527602360138,0.620253164556962,False,T3,Q1,False
10.110389531658809,0.620253164556962,False,T3,Q1,False
10.27125146095748,0.620253164556962,False,T3,Q1,False
10.432113390256148,0.620253164556962,False,T3,Q1,False
10.592975319554819,0.620253164556962,False,T3,Q1,False
10.75383724885349,0.6329113924050633,False,T3,Q1,False
10.91469917815216,0.6329113924050633,False,T3,Q1,False
11.075561107450831,0.6371308016877637,False,T3,Q1,False
11.2364230367495,0.6413502109704642,False,T3,Q1,False
11.39728496604817,0.6455696202531646,False,T3,Q1,False
11.558146895346841,0.6582278481012659,False,T3,Q1,False
11.719008824645512,0.6624472573839663,False,T3,Q1,False
11.879870753944182,0.6666666666666667,False,T3,Q1,False
12.040732683242851,0.6666666666666667,False,T3,Q1,False
12.201594612541522,0.6666666666666667,False,T3,Q1,False
12.362456541840192,0.6708860759493671,False,T3,Q1,False
12.523318471138863,0.6751054852320676,False,T3,Q1,False
12.684180400437533,0.679324894514768,False,T3,Q1,False
12.845042329736202,0.6919831223628692,False,T3,Q1,False
13.005904259034873,0.6919831223628692,False,T3,Q1,False
13.166766188333543,0.6962025316455697,False,T3,Q1,False
13.327628117632214,0.6962025316455697,False,T3,Q1,False
13.488490046930885,0.6962025316455697,False,T3,Q1,False
13.649351976229553,0.70042194092827,False,T3,Q1,False
13.810213905528224,0.70042194092827,False,T3,Q1,False
13.971075834826895,0.70042194092827,False,T3,Q1,False
14.131937764125565,0.7215189873417722,False,T3,Q1,False
14.292799693424236,0.7215189873417722,False,T3,Q1,False
14.453661622722905,0.7299578059071731,False,T3,Q1,False
14.614523552021575,0.7299578059071731,False,T3,Q1,False
14.775385481320246,0.7383966244725739,False,T3,Q1,False
14.936247410618916,0.7510548523206751,False,T3,Q1,False
15.097109339917587,0.759493670886076,False,T3,Q1,False
15.257971269216256,0.7721518987341772,False,T3,Q1,False
15.418833198514927,0.7721518987341772,False,T3,Q1,False
15.579695127813597,0.7932489451476794,False,T3,Q1,False
15.740557057112268,0.7974683544303798,False,T3,Q1,False
15.901418986410937,0.8016877637130803,False,T3,Q1,False
16.062280915709607,0.8101265822784811,False,T3,Q1,False
16.22314284500828,0.8270042194092827,False,T3,Q1,False
16.38400477430695,1.0,False,T3,Q1,False
4.287117924553435,0.004166666666666667,False,T3,,True
4.309301459442969,0.0125,False,T3,,True
4.331484994332503,0.016666666666666666,False,T3,,True
4.353668529222037,0.016666666666666666,False,T3,,True
4.375852064111571,0.020833333333333332,False,T3,,True
4.398035599001105,0.024999999999999998,False,T3,,True
4.420219133890639,0.041666666666666664,False,T3,,True
4.442402668780173,0.04583333333333333,False,T3,,True
4.4645862036697075,0.06666666666666667,False,T3,,True
4.486769738559241,0.08333333333333333,False,T3,,True
4.508953273448776,0.09999999999999999,False,T3,,True
4.531136808338309,0.11666666666666667,False,T3,,True
4.553320343227844,0.14583333333333334,False,T3,,True
4.575503878117377,0.1625,False,T3,,True
4.597687413006912,0.17083333333333334,False,T3,,True
4.6198709478964455,0.19166666666666668,False,T3,,True
4.64205448278598,0.19583333333333333,False,T3,,True
4.664238017675514,0.22083333333333335,False,T3,,True
4.686421552565048,0.24583333333333335,False,T3,,True
4.708605087454582,0.26249999999999996,False,T3,,True
4.730788622344116,0.30416666666666664,False,T3,,True
4.75297215723365,0.3125,False,T3,,True
4.775155692123184,0.3458333333333333,False,T3,,True
4.797339227012718,0.35416666666666663,False,T3,,True
4.8195227619022525,0.3625,False,T3,,True
4.841706296791786,0.3833333333333333,False,T3,,True
4.863889831681321,0.3958333333333333,False,T3,,True
4.886073366570854,0.41666666666666663,False,T3,,True
4.908256901460389,0.4458333333333333,False,T3,,True
4.930440436349922,0.4708333333333333,False,T3,,True
4.952623971239456,0.475,False,T3,,True
4.9748075061289905,0.47916666666666663,False,T3,,True
4.996991041018525,0.4875,False,T3,,True
5.019174575908059,0.5083333333333333,False,T3,,True
5.041358110797592,0.525,False,T3,,True
5.063541645687127,0.5333333333333333,False,T3,,True
5.085725180576661,0.5416666666666666,False,T3,,True
5.107908715466195,0.5625,False,T3,,True
5.1300922503557285,0.5875,False,T3,,True
5.152275785245263,0.5958333333333333,False,T3,,True
5.174459320134797,0.6,False,T3,,True
5.196642855024331,0.6166666666666667,False,T3,,True
5.218826389913865,0.6208333333333333,False,T3,,True
5.241009924803399,0.6375,False,T3,,True
5.263193459692933,0.6416666666666666,False,T3,,True
5.285376994582467,0.65,False,T3,,True
5.307560529472001,0.6583333333333333,False,T3,,True
5.3297440643615355,0.6625,False,T3,,True
5.351927599251069,0.6708333333333333,False,T3,,True
5.374111134140604,0.6749999999999999,False,T3,,True
5.396294669030137,0.7,False,T3,,True
5.418478203919672,0.7,False,T3,,True
5.440661738809205,0.7291666666666666,False,T3,,True
5.46284527369874,0.7458333333333333,False,T3,,True
5.4850288085882735,0.75,False,T3,,True
5.507212343477808,0.775,False,T3,,True
5.529395878367342,0.7875,False,T3,,True
5.551579413256876,0.8166666666666667,False,T3,,True
5.57376294814641,0.8291666666666666,False,T3,,True
5.595946483035943,0.85,False,T3,,True
5.618130017925478,0.8666666666666666,False,T3,,True
5.640313552815012,0.8791666666666667,False,T3,,True
5.662497087704546,0.8958333333333333,False,T3,,True
5.68468062259408,0.9,False,T3,,True
5.706864157483614,0.9125,False,T3,,True
5.729047692373149,0.9208333333333333,False,T3,,True
5.751231227262682,0.95,False,T3,,True
5.773414762152216,0.95,False,T3,,True
5.79559829704175,0.9583333333333333,False,T3,,True
5.817781831931285,0.9625,False,T3,,True
5.8399653668208185,0.9666666666666667,False,T3,,True
5.862148901710352,0.975,False,T3,,True
5.884332436599887,0.9833333333333333,False,T3,,True
5.90651597148942,0.9833333333333333,False,T3,,True
5.928699506378955,0.9833333333333333,False,T3,,True
5.950883041268488,0.9833333333333333,False,T3,,True
5.973066576158023,0.9833333333333333,False,T3,,True
5.9952501110475565,0.9833333333333333,False,T3,,True
6.017433645937091,0.9833333333333333,False,T3,,True
6.039617180826625,0.9833333333333333,False,T3,,True
6.061800715716159,0.9874999999999999,False,T3,,True
6.083984250605693,0.9874999999999999,False,T3,,True
6.106167785495227,0.9874999999999999,False,T3,,True
6.128351320384761,0.9874999999999999,False,T3,,True
6.150534855274295,0.9916666666666666,False,T3,,True
6.172718390163829,0.9916666666666666,False,T3,,True
6.1949019250533635,0.9916666666666666,False,T3,,True
6.217085459942897,0.9916666666666666,False,T3,,True
6.239268994832431,0.9916666666666666,False,T3,,True
6.261452529721965,0.9916666666666666,False,T3,,True
6.2836360646115,0.9916666666666666,False,T3,,True
6.305819599501033,0.9916666666666666,False,T3,,True
6.328003134390567,0.9916666666666666,False,T3,,True
6.3501866692801014,0.9916666666666666,False,T3,,True
6.372370204169636,0.9916666666666666,False,T3,,True
6.39455373905917,0.9916666666666666,False,T3,,True
6.416737273948703,0.9916666666666666,False,T3,,True
6.438920808838238,0.9916666666666666,False,T3,,True
6.461104343727772,0.9958333333333333,False,T3,,True
6.483287878617306,1.0,False,T3,,True
0.2586066154908509,0.0006653359946773121,False,T3,Q2,False
0.35933800999012705,0.0033266799733865605,False,T3,Q2,False
0.46006940448940314,0.017298735861610112,False,T3,Q2,False
0.5608007989886793,0.03925482368596141,False,T3,Q2,False
0.6615321934879554,0.06254158349966733,False,T3,Q2,False
0.7622635879872315,0.11443779108449768,False,T3,Q2,False
0.8629949824865077,0.2222222222222222,False,T3,Q2,False
0.9637263769857838,0.46839654025282773,False,T3,Q2,False
1.06445777148506,0.9926813040585496,False,T3,Q2,False
1.165189165984336,0.9926813040585496,False,T3,Q2,False
1.2659205604836121,0.9926813040585496,False,T3,Q2,False
1.3666519549828884,0.9926813040585496,False,T3,Q2,False
1.4673833494821644,0.9926813040585496,False,T3,Q2,False
1.5681147439814407,0.9940119760479043,False,T3,Q2,False
1.6688461384807167,0.9940119760479043,False,T3,Q2,False
1.769577532979993,0.9940119760479043,False,T3,Q2,False
1.870308927479269,0.9940119760479043,False,T3,Q2,False
1.971040321978545,0.9940119760479043,False,T3,Q2,False
2.0717717164778215,0.9940119760479043,False,T3,Q2,False
2.1725031109770976,0.9940119760479043,False,T3,Q2,False
2.2732345054763736,0.9940119760479043,False,T3,Q2,False
2.37396589997565,0.9940119760479043,False,T3,Q2,False
2.474697294474926,0.9940119760479043,False,T3,Q2,False
2.575428688974202,0.9940119760479043,False,T3,Q2,False
2.6761600834734782,0.9940119760479043,False,T3,Q2,False
2.7768914779727543,0.9940119760479043,False,T3,Q2,False
2.8776228724720307,0.9940119760479043,False,T3,Q2,False
2.978354266971307,0.9940119760479043,False,T3,Q2,False
3.079085661470583,0.9940119760479043,False,T3,Q2,False
3.179817055969859,0.9940119760479043,False,T3,Q2,False
3.2805484504691353,0.9940119760479043,False,T3,Q2,False
3.3812798449684114,0.9940119760479043,False,T3,Q2,False
3.4820112394676874,0.9940119760479043,False,T3,Q2,False
3.5827426339669635,0.9940119760479043,False,T3,Q2,False
3.6834740284662395,0.9940119760479043,False,T3,Q2,False
3.784205422965516,0.9946773120425816,False,T3,Q2,False
3.884936817464792,0.9946773120425816,False,T3,Q2,False
3.985668211964068,0.9946773120425816,False,T3,Q2,False
4.086399606463344,0.9946773120425816,False,T3,Q2,False
4.18713100096262,0.9953426480372588,False,T3,Q2,False
4.287862395461896,0.9953426480372588,False,T3,Q2,False
4.388593789961172,0.9953426480372588,False,T3,Q2,False
4.489325184460449,0.9960079840319361,False,T3,Q2,False
4.590056578959724,0.9960079840319361,False,T3,Q2,False
4.690787973459001,0.9960079840319361,False,T3,Q2,False
4.791519367958276,0.9966733200266135,False,T3,Q2,False
4.892250762457553,0.9973386560212908,False,T3,Q2,False
4.992982156956829,0.9980039920159681,False,T3,Q2,False
5.093713551456105,0.9980039920159681,False,T3,Q2,False
5.194444945955381,0.9986693280106455,False,T3,Q2,False
5.295176340454657,0.9986693280106455,False,T3,Q2,False
5.3959077349539335,0.9986693280106455,False,T3,Q2,False
5.49663912945321,0.9986693280106455,False,T3,Q2,False
5.597370523952486,0.9986693280106455,False,T3,Q2,False
5.698101918451762,0.9986693280106455,False,T3,Q2,False
5.7988333129510385,0.9986693280106455,False,T3,Q2,False
5.899564707450314,0.9986693280106455,False,T3,Q2,False
6.000296101949591,0.9993346640053228,False,T3,Q2,False
6.101027496448866,0.9993346640053228,False,T3,Q2,False
6.201758890948143,0.9993346640053228,False,T3,Q2,False
6.302490285447419,0.9993346640053228,False,T3,Q2,False
6.403221679946695,0.9993346640053228,False,T3,Q2,False
6.503953074445971,0.9993346640053228,False,T3,Q2,False
6.604684468945247,0.9993346640053228,False,T3,Q2,False
6.705415863444523,0.9993346640053228,False,T3,Q2,False
6.8061472579438,0.9993346640053228,False,T3,Q2,False
6.906878652443075,0.9993346640053228,False,T3,Q2,False
7.007610046942352,0.9993346640053228,False,T3,Q2,False
7.1083414414416275,0.9993346640053228,False,T3,Q2,False
7.209072835940904,0.9993346640053228,False,T3,Q2,False
7.3098042304401805,0.9993346640053228,False,T3,Q2,False
7.410535624939456,0.9993346640053228,False,T3,Q2,False
7.5112670194387325,0.9993346640053228,False,T3,Q2,False
7.611998413938008,0.9993346640053228,False,T3,Q2,False
7.712729808437285,0.9993346640053228,False,T3,Q2,False
7.813461202936561,0.9993346640053228,False,T3,Q2,False
7.914192597435837,0.9993346640053228,False,T3,Q2,False
8.014923991935113,0.9993346640053228,False,T3,Q2,False
8.11565538643439,0.9993346640053228,False,T3,Q2,False
8.216386780933666,0.9993346640053228,False,T3,Q2,False
8.317118175432942,0.9993346640053228,False,T3,Q2,False
8.417849569932219,0.9993346640053228,False,T3,Q2,False
8.518580964431495,0.9993346640053228,False,T3,Q2,False
8.61931235893077,0.9993346640053228,False,T3,Q2,False
8.720043753430048,0.9993346640053228,False,T3,Q2,False
8.820775147929323,0.9993346640053228,False,T3,Q2,False
8.921506542428599,0.9993346640053228,False,T3,Q2,False
9.022237936927876,0.9993346640053228,False,T3,Q2,False
9.122969331427152,0.9993346640053228,False,T3,Q2,False
9.223700725926427,0.9993346640053228,False,T3,Q2,False
9.324432120425703,0.9993346640053228,False,T3,Q2,False
9.42516351492498,0.9993346640053228,False,T3,Q2,False
9.525894909424256,0.9993346640053228,False,T3,Q2,False
9.626626303923532,0.9993346640053228,False,T3,Q2,False
9.727357698422809,0.9993346640053228,False,T3,Q2,False
9.828089092922085,0.9993346640053228,False,T3,Q2,False
9.92882048742136,0.9993346640053228,False,T3,Q2,False
10.029551881920638,0.9993346640053228,False,T3,Q2,False
10.130283276419913,0.9993346640053228,False,T3,Q2,False
10.231014670919189,1.0,False,T3,Q2,False
4.287117924553435,0.004166666666666667,False,T3,,True
4.309301459442969,0.0125,False,T3,,True
4.331484994332503,0.016666666666666666,False,T3,,True
4.353668529222037,0.016666666666666666,False,T3,,True
4.375852064111571,0.020833333333333332,False,T3,,True
4.398035599001105,0.024999999999999998,False,T3,,True
4.420219133890639,0.041666666666666664,False,T3,,True
4.442402668780173,0.04583333333333333,False,T3,,True
4.4645862036697075,0.06666666666666667,False,T3,,True
4.486769738559241,0.08333333333333333,False,T3,,True
4.508953273448776,0.09999999999999999,False,T3,,True
4.531136808338309,0.11666666666666667,False,T3,,True
4.553320343227844,0.14583333333333334,False,T3,,True
4.575503878117377,0.1625,False,T3,,True
4.597687413006912,0.17083333333333334,False,T3,,True
4.6198709478964455,0.19166666666666668,False,T3,,True
4.64205448278598,0.19583333333333333,False,T3,,True
4.664238017675514,0.22083333333333335,False,T3,,True
4.686421552565048,0.24583333333333335,False,T3,,True
4.708605087454582,0.26249999999999996,False,T3,,True
4.730788622344116,0.30416666666666664,False,T3,,True
4.75297215723365,0.3125,False,T3,,True
4.775155692123184,0.3458333333333333,False,T3,,True
4.797339227012718,0.35416666666666663,False,T3,,True
4.8195227619022525,0.3625,False,T3,,True
4.841706296791786,0.3833333333333333,False,T3,,True
4.863889831681321,0.3958333333333333,False,T3,,True
4.886073366570854,0.41666666666666663,False,T3,,True
4.908256901460389,0.4458333333333333,False,T3,,True
4.930440436349922,0.4708333333333333,False,T3,,True
4.952623971239456,0.475,False,T3,,True
4.9748075061289905,0.47916666666666663,False,T3,,True
4.996991041018525,0.4875,False,T3,,True
5.019174575908059,0.5083333333333333,False,T3,,True
5.041358110797592,0.525,False,T3,,True
5.063541645687127,0.5333333333333333,False,T3,,True
5.085725180576661,0.5416666666666666,False,T3,,True
5.107908715466195,0.5625,False,T3,,True
5.1300922503557285,0.5875,False,T3,,True
5.152275785245263,0.5958333333333333,False,T3,,True
5.174459320134797,0.6,False,T3,,True
5.196642855024331,0.6166666666666667,False,T3,,True
5.218826389913865,0.6208333333333333,False,T3,,True
5.241009924803399,0.6375,False,T3,,True
5.263193459692933,0.6416666666666666,False,T3,,True
5.285376994582467,0.65,False,T3,,True
5.307560529472001,0.6583333333333333,False,T3,,True
5.3297440643615355,0.6625,False,T3,,True
5.351927599251069,0.6708333333333333,False,T3,,True
5.374111134140604,0.6749999999999999,False,T3,,True
5.396294669030137,0.7,False,T3,,True
5.418478203919672,0.7,False,T3,,True
5.440661738809205,0.7291666666666666,False,T3,,True
5.46284527369874,0.7458333333333333,False,T3,,True
5.4850288085882735,0.75,False,T3,,True
5.507212343477808,0.775,False,T3,,True
5.529395878367342,0.7875,False,T3,,True
5.551579413256876,0.8166666666666667,False,T3,,True
5.57376294814641,0.8291666666666666,False,T3,,True
5.595946483035943,0.85,False,T3,,True
5.618130017925478,0.8666666666666666,False,T3,,True
5.640313552815012,0.8791666666666667,False,T3,,True
5.662497087704546,0.8958333333333333,False,T3,,True
5.68468062259408,0.9,False,T3,,True
5.706864157483614,0.9125,False,T3,,True
5.729047692373149,0.9208333333333333,False,T3,,True
5.751231227262682,0.95,False,T3,,True
5.773414762152216,0.95,False,T3,,True
5.79559829704175,0.9583333333333333,False,T3,,True
5.817781831931285,0.9625,False,T3,,True
5.8399653668208185,0.9666666666666667,False,T3,,True
5.862148901710352,0.975,False,T3,,True
5.884332436599887,0.9833333333333333,False,T3,,True
5.90651597148942,0.9833333333333333,False,T3,,True
5.928699506378955,0.9833333333333333,False,T3,,True
5.950883041268488,0.9833333333333333,False,T3,,True
5.973066576158023,0.9833333333333333,False,T3,,True
5.9952501110475565,0.9833333333333333,False,T3,,True
6.017433645937091,0.9833333333333333,False,T3,,True
6.039617180826625,0.9833333333333333,False,T3,,True
6.061800715716159,0.9874999999999999,False,T3,,True
6.083984250605693,0.9874999999999999,False,T3,,True
6.106167785495227,0.9874999999999999,False,T3,,True
6.128351320384761,0.9874999999999999,False,T3,,True
6.150534855274295,0.9916666666666666,False,T3,,True
6.172718390163829,0.9916666666666666,False,T3,,True
6.1949019250533635,0.9916666666666666,False,T3,,True
6.217085459942897,0.9916666666666666,False,T3,,True
6.239268994832431,0.9916666666666666,False,T3,,True
6.261452529721965,0.9916666666666666,False,T3,,True
6.2836360646115,0.9916666666666666,False,T3,,True
6.305819599501033,0.9916666666666666,False,T3,,True
6.328003134390567,0.9916666666666666,False,T3,,True
6.3501866692801014,0.9916666666666666,False,T3,,True
6.372370204169636,0.9916666666666666,False,T3,,True
6.39455373905917,0.9916666666666666,False,T3,,True
6.416737273948703,0.9916666666666666,False,T3,,True
6.438920808838238,0.9916666666666666,False,T3,,True
6.461104343727772,0.9958333333333333,False,T3,,True
6.483287878617306,1.0,False,T3,,True
0.19680522223615451,0.0038461538461538464,False,T3,Q3,False
0.34038141268760014,0.007692307692307693,False,T3,Q3,False
0.4839576031390458,0.03461538461538462,False,T3,Q3,False
0.6275337935904914,0.07692307692307693,False,T3,Q3,False
0.7711099840419371,0.12692307692307692,False,T3,Q3,False
0.9146861744933827,0.1807692307692308,False,T3,Q3,False
1.0582623649448284,0.25769230769230766,False,T3,Q3,False
1.201838555396274,0.25769230769230766,False,T3,Q3,False
1.3454147458477197,0.25769230769230766,False,T3,Q3,False
1.4889909362991653,0.25769230769230766,False,T3,Q3,False
1.632567126750611,0.25769230769230766,False,T3,Q3,False
1.7761433172020566,0.25769230769230766,False,T3,Q3,False
1.9197195076535023,0.25769230769230766,False,T3,Q3,False
2.063295698104948,0.25769230769230766,False,T3,Q3,False
2.206871888556394,0.25769230769230766,False,T3,Q3,False
2.3504480790078395,0.25769230769230766,False,T3,Q3,False
2.494024269459285,0.25769230769230766,False,T3,Q3,False
2.6376004599107308,0.26153846153846155,False,T3,Q3,False
2.7811766503621764,0.26153846153846155,False,T3,Q3,False
2.924752840813622,0.26153846153846155,False,T3,Q3,False
3.0683290312650677,0.26153846153846155,False,T3,Q3,False
3.2119052217165134,0.26153846153846155,False,T3,Q3,False
3.355481412167959,0.26153846153846155,False,T3,Q3,False
3.4990576026194047,0.26153846153846155,False,T3,Q3,False
3.6426337930708503,0.2653846153846154,False,T3,Q3,False
3.786209983522296,0.2653846153846154,False,T3,Q3,False
3.9297861739737416,0.2692307692307692,False,T3,Q3,False
4.073362364425187,0.2730769230769231,False,T3,Q3,False
4.2169385548766325,0.2846153846153846,False,T3,Q3,False
4.360514745328079,0.3153846153846154,False,T3,Q3,False
4.504090935779524,0.3192307692307692,False,T3,Q3,False
4.647667126230969,0.3423076923076923,False,T3,Q3,False
4.791243316682415,0.35384615384615387,False,T3,Q3,False
4.934819507133861,0.3576923076923077,False,T3,Q3,False
5.078395697585306,0.3730769230769231,False,T3,Q3,False
5.221971888036752,0.38846153846153847,False,T3,Q3,False
5.365548078488198,0.4153846153846154,False,T3,Q3,False
5.509124268939644,0.45384615384615384,False,T3,Q3,False
5.652700459391089,0.4884615384615385,False,T3,Q3,False
5.796276649842534,0.49615384615384617,False,T3,Q3,False
5.93985284029398,0.5153846153846154,False,T3,Q3,False
6.083429030745426,0.5269230769230769,False,T3,Q3,False
6.227005221196872,0.55,False,T3,Q3,False
6.370581411648317,0.573076923076923,False,T3,Q3,False
6.514157602099763,0.6230769230769231,False,T3,Q3,False
6.657733792551209,0.6461538461538462,False,T3,Q3,False
6.801309983002654,0.6615384615384615,False,T3,Q3,False
6.944886173454099,0.6807692307692308,False,T3,Q3,False
7.0884623639055455,0.7115384615384616,False,T3,Q3,False
7.232038554356992,0.726923076923077,False,T3,Q3,False
7.375614744808437,0.7346153846153847,False,T3,Q3,False
7.519190935259882,0.7538461538461538,False,T3,Q3,False
7.662767125711328,0.7692307692307693,False,T3,Q3,False
7.806343316162774,0.7884615384615385,False,T3,Q3,False
7.949919506614219,0.7923076923076924,False,T3,Q3,False
8.093495697065665,0.8115384615384615,False,T3,Q3,False
8.23707188751711,0.8115384615384615,False,T3,Q3,False
8.380648077968557,0.8115384615384615,False,T3,Q3,False
8.524224268420003,0.8192307692307692,False,T3,Q3,False
8.667800458871447,0.826923076923077,False,T3,Q3,False
8.811376649322893,0.826923076923077,False,T3,Q3,False
8.95495283977434,0.8384615384615385,False,T3,Q3,False
9.098529030225784,0.8500000000000001,False,T3,Q3,False
9.24210522067723,0.8500000000000001,False,T3,Q3,False
9.385681411128676,0.8500000000000001,False,T3,Q3,False
9.529257601580122,0.8692307692307693,False,T3,Q3,False
9.672833792031568,0.8730769230769231,False,T3,Q3,False
9.816409982483012,0.8846153846153847,False,T3,Q3,False
9.959986172934459,0.8923076923076924,False,T3,Q3,False
10.103562363385905,0.9,False,T3,Q3,False
10.247138553837349,0.9,False,T3,Q3,False
10.390714744288795,0.9038461538461539,False,T3,Q3,False
10.534290934740241,0.9115384615384616,False,T3,Q3,False
10.677867125191687,0.9230769230769231,False,T3,Q3,False
10.821443315643133,0.9230769230769231,False,T3,Q3,False
10.965019506094578,0.9346153846153846,False,T3,Q3,False
11.108595696546024,0.9384615384615385,False,T3,Q3,False
11.25217188699747,0.9423076923076923,False,T3,Q3,False
11.395748077448914,0.9461538461538462,False,T3,Q3,False
11.53932426790036,0.9500000000000001,False,T3,Q3,False
11.682900458351806,0.9500000000000001,False,T3,Q3,False
11.826476648803252,0.9538461538461539,False,T3,Q3,False
11.970052839254699,0.9538461538461539,False,T3,Q3,False
12.113629029706143,0.9576923076923077,False,T3,Q3,False
12.257205220157589,0.9653846153846154,False,T3,Q3,False
12.400781410609035,0.9653846153846154,False,T3,Q3,False
12.54435760106048,0.9692307692307692,False,T3,Q3,False
12.687933791511925,0.9692307692307692,False,T3,Q3,False
12.831509981963372,0.9730769230769232,False,T3,Q3,False
12.975086172414818,0.9730769230769232,False,T3,Q3,False
13.118662362866264,0.976923076923077,False,T3,Q3,False
13.262238553317708,0.9846153846153847,False,T3,Q3,False
13.405814743769154,0.9846153846153847,False,T3,Q3,False
13.5493909342206,0.9884615384615385,False,T3,Q3,False
13.692967124672045,0.9884615384615385,False,T3,Q3,False
13.83654331512349,0.9884615384615385,False,T3,Q3,False
13.980119505574937,0.9884615384615385,False,T3,Q3,False
14.123695696026383,0.9923076923076923,False,T3,Q3,False
14.267271886477829,0.9961538461538462,False,T3,Q3,False
14.410848076929275,1.0,False,T3,Q3,False


==> figs/plots/data/cdf_throughput_third_time_simulation_LB_False_UL.csv <==
throughput_x,throughput_y,LB,thirdTime,block,isPassenger
3.8060551751287264,0.004166666666666667,False,T1,,True
3.832487916524371,0.008333333333333333,False,T1,,True
3.8589206579200157,0.008333333333333333,False,T1,,True
3.8853533993156604,0.0125,False,T1,,True
3.911786140711305,0.0125,False,T1,,True
3.93821888210695,0.016666666666666666,False,T1,,True
3.964651623502595,0.016666666666666666,False,T1,,True
3.9910843648982395,0.016666666666666666,False,T1,,True
4.017517106293884,0.016666666666666666,False,T1,,True
4.043949847689529,0.020833333333333332,False,T1,,True
4.070382589085174,0.049999999999999996,False,T1,,True
4.096815330480818,0.09999999999999999,False,T1,,True
4.123248071876463,0.10833333333333334,False,T1,,True
4.1496808132721075,0.10833333333333334,False,T1,,True
4.176113554667753,0.12083333333333333,False,T1,,True
4.202546296063397,0.125,False,T1,,True
4.228979037459042,0.13333333333333333,False,T1,,True
4.255411778854686,0.13333333333333333,False,T1,,True
4.281844520250331,0.1416666666666667,False,T1,,True
4.308277261645976,0.15416666666666667,False,T1,,True
4.334710003041621,0.17083333333333334,False,T1,,True
4.361142744437266,0.17916666666666667,False,T1,,True
4.38757548583291,0.1875,False,T1,,True
4.414008227228555,0.19583333333333333,False,T1,,True
4.440440968624199,0.22083333333333335,False,T1,,True
4.466873710019844,0.22083333333333335,False,T1,,True
4.493306451415489,0.24583333333333335,False,T1,,True
4.519739192811134,0.25,False,T1,,True
4.546171934206779,0.26666666666666666,False,T1,,True
4.572604675602423,0.29166666666666663,False,T1,,True
4.599037416998068,0.3083333333333333,False,T1,,True
4.625470158393712,0.33749999999999997,False,T1,,True
4.6519028997893574,0.3625,False,T1,,True
4.678335641185002,0.375,False,T1,,True
4.704768382580647,0.39999999999999997,False,T1,,True
4.731201123976291,0.425,False,T1,,True
4.757633865371936,0.4458333333333333,False,T1,,True
4.784066606767581,0.46249999999999997,False,T1,,True
4.810499348163225,0.475,False,T1,,True
4.8369320895588706,0.4958333333333333,False,T1,,True
4.863364830954515,0.5333333333333333,False,T1,,True
4.88979757235016,0.5666666666666667,False,T1,,True
4.916230313745804,0.5833333333333333,False,T1,,True
4.942663055141449,0.6,False,T1,,True
4.969095796537093,0.6124999999999999,False,T1,,True
4.9955285379327385,0.6166666666666667,False,T1,,True
5.021961279328384,0.625,False,T1,,True
5.048394020724028,0.625,False,T1,,True
5.074826762119672,0.625,False,T1,,True
5.101259503515317,0.625,False,T1,,True
5.127692244910962,0.6333333333333333,False,T1,,True
5.1541249863066065,0.6375,False,T1,,True
5.180557727702252,0.6541666666666667,False,T1,,True
5.206990469097896,0.6583333333333333,False,T1,,True
5.233423210493541,0.6666666666666666,False,T1,,True
5.259855951889186,0.6749999999999999,False,T1,,True
5.28628869328483,0.6833333333333333,False,T1,,True
5.3127214346804745,0.7083333333333333,False,T1,,True
5.33915417607612,0.7291666666666666,False,T1,,True
5.365586917471765,0.7416666666666667,False,T1,,True
5.392019658867409,0.75,False,T1,,True
5.418452400263054,0.7541666666666667,False,T1,,True
5.444885141658698,0.7583333333333333,False,T1,,True
5.471317883054343,0.775,False,T1,,True
5.4977506244499885,0.7791666666666667,False,T1,,True
5.524183365845633,0.7833333333333333,False,T1,,True
5.550616107241277,0.7999999999999999,False,T1,,True
5.577048848636922,0.8041666666666667,False,T1,,True
5.603481590032567,0.8166666666666667,False,T1,,True
5.629914331428211,0.825,False,T1,,True
5.6563470728238565,0.8333333333333333,False,T1,,True
5.682779814219501,0.8375,False,T1,,True
5.709212555615146,0.8458333333333333,False,T1,,True
5.735645297010791,0.85,False,T1,,True
5.762078038406435,0.8583333333333333,False,T1,,True
5.788510779802079,0.8666666666666666,False,T1,,True
5.8149435211977245,0.8791666666666667,False,T1,,True
5.84137626259337,0.8916666666666666,False,T1,,True
5.867809003989015,0.8958333333333333,False,T1,,True
5.894241745384659,0.8958333333333333,False,T1,,True
5.920674486780303,0.9041666666666667,False,T1,,True
5.947107228175948,0.9083333333333333,False,T1,,True
5.973539969571593,0.9125,False,T1,,True
5.999972710967238,0.9249999999999999,False,T1,,True
6.026405452362882,0.9333333333333333,False,T1,,True
6.052838193758527,0.9625,False,T1,,True
6.079270935154172,0.9625,False,T1,,True
6.105703676549817,0.9666666666666667,False,T1,,True
6.132136417945461,0.9708333333333333,False,T1,,True
6.158569159341106,0.9833333333333333,False,T1,,True
6.185001900736751,0.9833333333333333,False,T1,,True
6.211434642132396,0.9874999999999999,False,T1,,True
6.23786738352804,0.9874999999999999,False,T1,,True
6.264300124923684,0.9916666666666666,False,T1,,True
6.290732866319329,0.9916666666666666,False,T1,,True
6.3171656077149745,0.9958333333333333,False,T1,,True
6.343598349110619,0.9958333333333333,False,T1,,True
6.370031090506264,0.9958333333333333,False,T1,,True
6.396463831901908,0.9958333333333333,False,T1,,True
6.422896573297553,1.0,False,T1,,True
2.37917057658616,0.005,False,T1,Q1,False
2.5206334934788086,0.005,False,T1,Q1,False
2.662096410371457,0.01,False,T1,Q1,False
2.8035593272641055,0.015,False,T1,Q1,False
2.9450222441567537,0.015,False,T1,Q1,False
3.0864851610494024,0.015,False,T1,Q1,False
3.2279480779420506,0.02,False,T1,Q1,False
3.3694109948346993,0.025,False,T1,Q1,False
3.510873911727348,0.030000000000000002,False,T1,Q1,False
3.652336828619996,0.030000000000000002,False,T1,Q1,False
3.7937997455126444,0.030000000000000002,False,T1,Q1,False
3.935262662405293,0.04,False,T1,Q1,False
4.076725579297942,0.04,False,T1,Q1,False
4.21818849619059,0.085,False,T1,Q1,False
4.359651413083238,0.095,False,T1,Q1,False
4.501114329975887,0.135,False,T1,Q1,False
4.642577246868536,0.17,False,T1,Q1,False
4.784040163761184,0.18000000000000002,False,T1,Q1,False
4.925503080653833,0.23500000000000001,False,T1,Q1,False
5.066965997546481,0.25,False,T1,Q1,False
5.208428914439129,0.28,False,T1,Q1,False
5.349891831331778,0.31,False,T1,Q1,False
5.491354748224426,0.34500000000000003,False,T1,Q1,False
5.632817665117075,0.36,False,T1,Q1,False
5.774280582009723,0.39,False,T1,Q1,False
5.915743498902372,0.395,False,T1,Q1,False
6.0572064157950205,0.41500000000000004,False,T1,Q1,False
6.198669332687668,0.45,False,T1,Q1,False
6.340132249580318,0.47500000000000003,False,T1,Q1,False
6.481595166472966,0.49,False,T1,Q1,False
6.623058083365613,0.51,False,T1,Q1,False
6.764521000258263,0.525,False,T1,Q1,False
6.905983917150911,0.535,False,T1,Q1,False
7.04744683404356,0.545,False,T1,Q1,False
7.188909750936208,0.56,False,T1,Q1,False
7.330372667828856,0.56,False,T1,Q1,False
7.471835584721505,0.5700000000000001,False,T1,Q1,False
7.613298501614153,0.61,False,T1,Q1,False
7.754761418506803,0.645,False,T1,Q1,False
7.896224335399451,0.675,False,T1,Q1,False
8.037687252292098,0.71,False,T1,Q1,False
8.179150169184748,0.73,False,T1,Q1,False
8.320613086077396,0.75,False,T1,Q1,False
8.462076002970045,0.75,False,T1,Q1,False
8.603538919862693,0.75,False,T1,Q1,False
8.74500183675534,0.75,False,T1,Q1,False
8.88646475364799,0.76,False,T1,Q1,False
9.027927670540638,0.76,False,T1,Q1,False
9.169390587433288,0.76,False,T1,Q1,False
9.310853504325936,0.76,False,T1,Q1,False
9.452316421218583,0.77,False,T1,Q1,False
9.593779338111233,0.77,False,T1,Q1,False
9.73524225500388,0.77,False,T1,Q1,False
9.876705171896528,0.775,False,T1,Q1,False
10.018168088789178,0.775,False,T1,Q1,False
10.159631005681826,0.78,False,T1,Q1,False
10.301093922574475,0.79,False,T1,Q1,False
10.442556839467123,0.795,False,T1,Q1,False
10.584019756359773,0.8,False,T1,Q1,False
10.72548267325242,0.805,False,T1,Q1,False
10.866945590145068,0.8150000000000001,False,T1,Q1,False
11.008408507037718,0.8150000000000001,False,T1,Q1,False
11.149871423930366,0.8150000000000001,False,T1,Q1,False
11.291334340823015,0.8150000000000001,False,T1,Q1,False
11.432797257715663,0.8250000000000001,False,T1,Q1,False
11.57426017460831,0.8250000000000001,False,T1,Q1,False
11.71572309150096,0.8300000000000001,False,T1,Q1,False
11.857186008393608,0.8300000000000001,False,T1,Q1,False
11.998648925286258,0.84,False,T1,Q1,False
12.140111842178905,0.84,False,T1,Q1,False
12.281574759071553,0.84,False,T1,Q1,False
12.423037675964203,0.84,False,T1,Q1,False
12.56450059285685,0.845,False,T1,Q1,False
12.7059635097495,0.845,False,T1,Q1,False
12.847426426642148,0.85,False,T1,Q1,False
12.988889343534796,0.85,False,T1,Q1,False
13.130352260427445,0.855,False,T1,Q1,False
13.271815177320093,0.855,False,T1,Q1,False
13.41327809421274,0.855,False,T1,Q1,False
13.55474101110539,0.855,False,T1,Q1,False
13.696203927998038,0.86,False,T1,Q1,False
13.837666844890688,0.865,False,T1,Q1,False
13.979129761783335,0.875,False,T1,Q1,False
14.120592678675983,0.885,False,T1,Q1,False
14.262055595568633,0.885,False,T1,Q1,False
14.40351851246128,0.885,False,T1,Q1,False
14.54498142935393,0.885,False,T1,Q1,False
14.686444346246578,0.905,False,T1,Q1,False
14.827907263139226,0.905,False,T1,Q1,False
14.969370180031875,0.92,False,T1,Q1,False
15.110833096924523,0.925,False,T1,Q1,False
15.252296013817173,0.935,False,T1,Q1,False
15.39375893070982,0.935,False,T1,Q1,False
15.535221847602468,0.9400000000000001,False,T1,Q1,False
15.676684764495118,0.9500000000000001,False,T1,Q1,False
15.818147681387766,0.9600000000000001,False,T1,Q1,False
15.959610598280415,0.965,False,T1,Q1,False
16.101073515173063,0.965,False,T1,Q1,False
16.24253643206571,0.97,False,T1,Q1,False
16.38399934895836,1.0,False,T1,Q1,False
3.8060551751287264,0.004166666666666667,False,T1,,True
3.832487916524371,0.008333333333333333,False,T1,,True
3.8589206579200157,0.008333333333333333,False,T1,,True
3.8853533993156604,0.0125,False,T1,,True
3.911786140711305,0.0125,False,T1,,True
3.93821888210695,0.016666666666666666,False,T1,,True
3.964651623502595,0.016666666666666666,False,T1,,True
3.9910843648982395,0.016666666666666666,False,T1,,True
4.017517106293884,0.016666666666666666,False,T1,,True
4.043949847689529,0.020833333333333332,False,T1,,True
4.070382589085174,0.049999999999999996,False,T1,,True
4.096815330480818,0.09999999999999999,False,T1,,True
4.123248071876463,0.10833333333333334,False,T1,,True
4.1496808132721075,0.10833333333333334,False,T1,,True
4.176113554667753,0.12083333333333333,False,T1,,True
4.202546296063397,0.125,False,T1,,True
4.228979037459042,0.13333333333333333,False,T1,,True
4.255411778854686,0.13333333333333333,False,T1,,True
4.281844520250331,0.1416666666666667,False,T1,,True
4.308277261645976,0.15416666666666667,False,T1,,True
4.334710003041621,0.17083333333333334,False,T1,,True
4.361142744437266,0.17916666666666667,False,T1,,True
4.38757548583291,0.1875,False,T1,,True
4.414008227228555,0.19583333333333333,False,T1,,True
4.440440968624199,0.22083333333333335,False,T1,,True
4.466873710019844,0.22083333333333335,False,T1,,True
4.493306451415489,0.24583333333333335,False,T1,,True
4.519739192811134,0.25,False,T1,,True
4.546171934206779,0.26666666666666666,False,T1,,True
4.572604675602423,0.29166666666666663,False,T1,,True
4.599037416998068,0.3083333333333333,False,T1,,True
4.625470158393712,0.33749999999999997,False,T1,,True
4.6519028997893574,0.3625,False,T1,,True
4.678335641185002,0.375,False,T1,,True
4.704768382580647,0.39999999999999997,False,T1,,True
4.731201123976291,0.425,False,T1,,True
4.757633865371936,0.4458333333333333,False,T1,,True
4.784066606767581,0.46249999999999997,False,T1,,True
4.810499348163225,0.475,False,T1,,True
4.8369320895588706,0.4958333333333333,False,T1,,True
4.863364830954515,0.5333333333333333,False,T1,,True
4.88979757235016,0.5666666666666667,False,T1,,True
4.916230313745804,0.5833333333333333,False,T1,,True
4.942663055141449,0.6,False,T1,,True
4.969095796537093,0.6124999999999999,False,T1,,True
4.9955285379327385,0.6166666666666667,False,T1,,True
5.021961279328384,0.625,False,T1,,True
5.048394020724028,0.625,False,T1,,True
5.074826762119672,0.625,False,T1,,True
5.101259503515317,0.625,False,T1,,True
5.127692244910962,0.6333333333333333,False,T1,,True
5.1541249863066065,0.6375,False,T1,,True
5.180557727702252,0.6541666666666667,False,T1,,True
5.206990469097896,0.6583333333333333,False,T1,,True
5.233423210493541,0.6666666666666666,False,T1,,True
5.259855951889186,0.6749999999999999,False,T1,,True
5.28628869328483,0.6833333333333333,False,T1,,True
5.3127214346804745,0.7083333333333333,False,T1,,True
5.33915417607612,0.7291666666666666,False,T1,,True
5.365586917471765,0.7416666666666667,False,T1,,True
5.392019658867409,0.75,False,T1,,True
5.418452400263054,0.7541666666666667,False,T1,,True
5.444885141658698,0.7583333333333333,False,T1,,True
5.471317883054343,0.775,False,T1,,True
5.4977506244499885,0.7791666666666667,False,T1,,True
5.524183365845633,0.7833333333333333,False,T1,,True
5.550616107241277,0.7999999999999999,False,T1,,True
5.577048848636922,0.8041666666666667,False,T1,,True
5.603481590032567,0.8166666666666667,False,T1,,True
5.629914331428211,0.825,False,T1,,True
5.6563470728238565,0.8333333333333333,False,T1,,True
5.682779814219501,0.8375,False,T1,,True
5.709212555615146,0.8458333333333333,False,T1,,True
5.735645297010791,0.85,False,T1,,True
5.762078038406435,0.8583333333333333,False,T1,,True
5.788510779802079,0.8666666666666666,False,T1,,True
5.8149435211977245,0.8791666666666667,False,T1,,True
5.84137626259337,0.8916666666666666,False,T1,,True
5.867809003989015,0.8958333333333333,False,T1,,True
5.894241745384659,0.8958333333333333,False,T1,,True
5.920674486780303,0.9041666666666667,False,T1,,True
5.947107228175948,0.9083333333333333,False,T1,,True
5.973539969571593,0.9125,False,T1,,True
5.999972710967238,0.9249999999999999,False,T1,,True
6.026405452362882,0.9333333333333333,False,T1,,True
6.052838193758527,0.9625,False,T1,,True
6.079270935154172,0.9625,False,T1,,True
6.105703676549817,0.9666666666666667,False,T1,,True
6.132136417945461,0.9708333333333333,False,T1,,True
6.158569159341106,0.9833333333333333,False,T1,,True
6.185001900736751,0.9833333333333333,False,T1,,True
6.211434642132396,0.9874999999999999,False,T1,,True
6.23786738352804,0.9874999999999999,False,T1,,True
6.264300124923684,0.9916666666666666,False,T1,,True
6.290732866319329,0.9916666666666666,False,T1,,True
6.3171656077149745,0.9958333333333333,False,T1,,True
6.343598349110619,0.9958333333333333,False,T1,,True
6.370031090506264,0.9958333333333333,False,T1,,True
6.396463831901908,0.9958333333333333,False,T1,,True
6.422896573297553,1.0,False,T1,,True
0.3076013777718317,0.000625,False,T1,Q2,False
0.3148649583176423,0.000625,False,T1,Q2,False
0.32212853886345283,0.000625,False,T1,Q2,False
0.3293921194092634,0.000625,False,T1,Q2,False
0.336655699955074,0.00125,False,T1,Q2,False
0.34391928050088455,0.00125,False,T1,Q2,False
0.3511828610466951,0.00125,False,T1,Q2,False
0.35844644159250566,0.00125,False,T1,Q2,False
0.3657100221383162,0.00125,False,T1,Q2,False
0.37297360268412677,0.00125,False,T1,Q2,False
0.3802371832299374,0.0025,False,T1,Q2,False
0.38750076377574794,0.0037500000000000003,False,T1,Q2,False
0.3947643443215585,0.0037500000000000003,False,T1,Q2,False
0.40202792486736905,0.0037500000000000003,False,T1,Q2,False
0.4092915054131796,0.0037500000000000003,False,T1,Q2,False
0.41655508595899016,0.005,False,T1,Q2,False
0.4238186665048007,0.005,False,T1,Q2,False
0.43108224705061127,0.0062499999999999995,False,T1,Q2,False
0.4383458275964218,0.0062499999999999995,False,T1,Q2,False
0.4456094081422324,0.0062499999999999995,False,T1,Q2,False
0.452872988688043,0.0062499999999999995,False,T1,Q2,False
0.46013656923385354,0.006875,False,T1,Q2,False
0.4674001497796641,0.008125,False,T1,Q2,False
0.47466373032547465,0.008125,False,T1,Q2,False
0.48192731087128526,0.00875,False,T1,Q2,False
0.4891908914170958,0.009375000000000001,False,T1,Q2,False
0.4964544719629064,0.01,False,T1,Q2,False
0.5037180525087169,0.01,False,T1,Q2,False
0.5109816330545275,0.010625,False,T1,Q2,False
0.518245213600338,0.011250000000000001,False,T1,Q2,False
0.5255087941461486,0.0125,False,T1,Q2,False
0.5327723746919591,0.0125,False,T1,Q2,False
0.5400359552377697,0.0125,False,T1,Q2,False
0.5472995357835803,0.013125000000000001,False,T1,Q2,False
0.5545631163293909,0.015000000000000001,False,T1,Q2,False
0.5618266968752015,0.01625,False,T1,Q2,False
0.569090277421012,0.01625,False,T1,Q2,False
0.5763538579668226,0.01625,False,T1,Q2,False
0.5836174385126331,0.01625,False,T1,Q2,False
0.5908810190584437,0.016875,False,T1,Q2,False
0.5981445996042543,0.016875,False,T1,Q2,False
0.6054081801500648,0.02,False,T1,Q2,False
0.6126717606958754,0.02125,False,T1,Q2,False
0.6199353412416859,0.02125,False,T1,Q2,False
0.6271989217874965,0.023125,False,T1,Q2,False
0.634462502333307,0.024375,False,T1,Q2,False
0.6417260828791176,0.0275,False,T1,Q2,False
0.6489896634249281,0.029375000000000002,False,T1,Q2,False
0.6562532439707387,0.034375,False,T1,Q2,False
0.6635168245165493,0.035,False,T1,Q2,False
0.6707804050623598,0.038125,False,T1,Q2,False
0.6780439856081704,0.04,False,T1,Q2,False
0.6853075661539809,0.040625,False,T1,Q2,False
0.6925711466997915,0.040625,False,T1,Q2,False
0.6998347272456021,0.04125,False,T1,Q2,False
0.7070983077914127,0.043750000000000004,False,T1,Q2,False
0.7143618883372232,0.046875,False,T1,Q2,False
0.7216254688830338,0.050625,False,T1,Q2,False
0.7288890494288444,0.052500000000000005,False,T1,Q2,False
0.7361526299746549,0.0575,False,T1,Q2,False
0.7434162105204655,0.063125,False,T1,Q2,False
0.7506797910662761,0.069375,False,T1,Q2,False
0.7579433716120867,0.07375,False,T1,Q2,False
0.7652069521578972,0.0775,False,T1,Q2,False
0.7724705327037078,0.08125,False,T1,Q2,False
0.7797341132495184,0.089375,False,T1,Q2,False
0.7869976937953289,0.096875,False,T1,Q2,False
0.7942612743411395,0.105,False,T1,Q2,False
0.80152485488695,0.1125,False,T1,Q2,False
0.8087884354327606,0.11875000000000001,False,T1,Q2,False
0.8160520159785711,0.125,False,T1,Q2,False
0.8233155965243817,0.134375,False,T1,Q2,False
0.8305791770701922,0.13999999999999999,False,T1,Q2,False
0.8378427576160028,0.14937499999999998,False,T1,Q2,False
0.8451063381618134,0.155,False,T1,Q2,False
0.8523699187076239,0.163125,False,T1,Q2,False
0.8596334992534345,0.173125,False,T1,Q2,False
0.866897079799245,0.1825,False,T1,Q2,False
0.8741606603450556,0.19374999999999998,False,T1,Q2,False
0.8814242408908662,0.204375,False,T1,Q2,False
0.8886878214366768,0.2125,False,T1,Q2,False
0.8959514019824873,0.221875,False,T1,Q2,False
0.9032149825282979,0.238125,False,T1,Q2,False
0.9104785630741085,0.25125,False,T1,Q2,False
0.917742143619919,0.265625,False,T1,Q2,False
0.9250057241657296,0.28125,False,T1,Q2,False
0.9322693047115401,0.2975,False,T1,Q2,False
0.9395328852573507,0.3175,False,T1,Q2,False
0.9467964658031612,0.344375,False,T1,Q2,False
0.9540600463489718,0.375625,False,T1,Q2,False
0.9613236268947823,0.405625,False,T1,Q2,False
0.9685872074405929,0.44375,False,T1,Q2,False
0.9758507879864035,0.484375,False,T1,Q2,False
0.9831143685322141,0.536875,False,T1,Q2,False
0.9903779490780247,0.595625,False,T1,Q2,False
0.9976415296238352,0.653125,False,T1,Q2,False
1.0049051101696458,0.70625,False,T1,Q2,False
1.0121686907154563,0.783125,False,T1,Q2,False
1.019432271261267,0.870625,False,T1,Q2,False
1.0266958518070775,1.0,False,T1,Q2,False
3.8060551751287264,0.004166666666666667,False,T1,,True
3.832487916524371,0.008333333333333333,False,T1,,True
3.8589206579200157,0.008333333333333333,False,T1,,True
3.8853533993156604,0.0125,False,T1,,True
3.911786140711305,0.0125,False,T1,,True
3.93821888210695,0.016666666666666666,False,T1,,True
3.964651623502595,0.016666666666666666,False,T1,,True
3.9910843648982395,0.016666666666666666,False,T1,,True
4.017517106293884,0.016666666666666666,False,T1,,True
4.043949847689529,0.020833333333333332,False,T1,,True
4.070382589085174,0.049999999999999996,False,T1,,True
4.096815330480818,0.09999999999999999,False,T1,,True
4.123248071876463,0.10833333333333334,False,T1,,True
4.1496808132721075,0.10833333333333334,False,T1,,True
4.176113554667753,0.12083333333333333,False,T1,,True
4.202546296063397,0.125,False,T1,,True
4.228979037459042,0.13333333333333333,False,T1,,True
4.255411778854686,0.13333333333333333,False,T1,,True
4.281844520250331,0.1416666666666667,False,T1,,True
4.308277261645976,0.15416666666666667,False,T1,,True
4.334710003041621,0.17083333333333334,False,T1,,True
4.361142744437266,0.17916666666666667,False,T1,,True
4.38757548583291,0.1875,False,T1,,True
4.414008227228555,0.19583333333333333,False,T1,,True
4.440440968624199,0.22083333333333335,False,T1,,True
4.466873710019844,0.22083333333333335,False,T1,,True
4.493306451415489,0.24583333333333335,False,T1,,True
4.519739192811134,0.25,False,T1,,True
4.546171934206779,0.26666666666666666,False,T1,,True
4.572604675602423,0.29166666666666663,False,T1,,True
4.599037416998068,0.3083333333333333,False,T1,,True
4.625470158393712,0.33749999999999997,False,T1,,True
4.6519028997893574,0.3625,False,T1,,True
4.678335641185002,0.375,False,T1,,True
4.704768382580647,0.39999999999999997,False,T1,,True
4.731201123976291,0.425,False,T1,,True
4.757633865371936,0.4458333333333333,False,T1,,True
4.784066606767581,0.46249999999999997,False,T1,,True
4.810499348163225,0.475,False,T1,,True
4.8369320895588706,0.4958333333333333,False,T1,,True
4.863364830954515,0.5333333333333333,False,T1,,True
4.88979757235016,0.5666666666666667,False,T1,,True
4.916230313745804,0.5833333333333333,False,T1,,True
4.942663055141449,0.6,False,T1,,True
4.969095796537093,0.6124999999999999,False,T1,,True
4.9955285379327385,0.6166666666666667,False,T1,,True
5.021961279328384,0.625,False,T1,,True
5.048394020724028,0.625,False,T1,,True
5.074826762119672,0.625,False,T1,,True
5.101259503515317,0.625,False,T1,,True
5.127692244910962,0.6333333333333333,False,T1,,True
5.1541249863066065,0.6375,False,T1,,True
5.180557727702252,0.6541666666666667,False,T1,,True
5.206990469097896,0.6583333333333333,False,T1,,True
5.233423210493541,0.6666666666666666,False,T1,,True
5.259855951889186,0.6749999999999999,False,T1,,True
5.28628869328483,0.6833333333333333,False,T1,,True
5.3127214346804745,0.7083333333333333,False,T1,,True
5.33915417607612,0.7291666666666666,False,T1,,True
5.365586917471765,0.7416666666666667,False,T1,,True
5.392019658867409,0.75,False,T1,,True
5.418452400263054,0.7541666666666667,False,T1,,True
5.444885141658698,0.7583333333333333,False,T1,,True
5.471317883054343,0.775,False,T1,,True
5.4977506244499885,0.7791666666666667,False,T1,,True
5.524183365845633,0.7833333333333333,False,T1,,True
5.550616107241277,0.7999999999999999,False,T1,,True
5.577048848636922,0.8041666666666667,False,T1,,True
5.603481590032567,0.8166666666666667,False,T1,,True
5.629914331428211,0.825,False,T1,,True
5.6563470728238565,0.8333333333333333,False,T1,,True
5.682779814219501,0.8375,False,T1,,True
5.709212555615146,0.8458333333333333,False,T1,,True
5.735645297010791,0.85,False,T1,,True
5.762078038406435,0.8583333333333333,False,T1,,True
5.788510779802079,0.8666666666666666,False,T1,,True
5.8149435211977245,0.8791666666666667,False,T1,,True
5.84137626259337,0.8916666666666666,False,T1,,True
5.867809003989015,0.8958333333333333,False,T1,,True
5.894241745384659,0.8958333333333333,False,T1,,True
5.920674486780303,0.9041666666666667,False,T1,,True
5.947107228175948,0.9083333333333333,False,T1,,True
5.973539969571593,0.9125,False,T1,,True
5.999972710967238,0.9249999999999999,False,T1,,True
6.026405452362882,0.9333333333333333,False,T1,,True
6.052838193758527,0.9625,False,T1,,True
6.079270935154172,0.9625,False,T1,,True
6.105703676549817,0.9666666666666667,False,T1,,True
6.132136417945461,0.9708333333333333,False,T1,,True
6.158569159341106,0.9833333333333333,False,T1,,True
6.185001900736751,0.9833333333333333,False,T1,,True
6.211434642132396,0.9874999999999999,False,T1,,True
6.23786738352804,0.9874999999999999,False,T1,,True
6.264300124923684,0.9916666666666666,False,T1,,True
6.290732866319329,0.9916666666666666,False,T1,,True
6.3171656077149745,0.9958333333333333,False,T1,,True
6.343598349110619,0.9958333333333333,False,T1,,True
6.370031090506264,0.9958333333333333,False,T1,,True
6.396463831901908,0.9958333333333333,False,T1,,True
6.422896573297553,1.0,False,T1,,True
3.0616860962848733,0.005,False,T1,Q3,False
3.196254917018949,0.005,False,T1,Q3,False
3.3308237377530245,0.005,False,T1,Q3,False
3.4653925584871,0.005,False,T1,Q3,False
3.5999613792211758,0.005,False,T1,Q3,False
3.7345301999552514,0.005,False,T1,Q3,False
3.869099020689327,0.005,False,T1,Q3,False
4.003667841423402,0.005,False,T1,Q3,False
4.138236662157478,0.01,False,T1,Q3,False
4.272805482891554,0.015,False,T1,Q3,False
4.407374303625629,0.015,False,T1,Q3,False
4.541943124359705,0.02,False,T1,Q3,False
4.676511945093781,0.025,False,T1,Q3,False
4.811080765827857,0.030000000000000002,False,T1,Q3,False
4.945649586561932,0.034999999999999996,False,T1,Q3,False
5.080218407296007,0.049999999999999996,False,T1,Q3,False
5.214787228030083,0.055,False,T1,Q3,False
5.349356048764159,0.07,False,T1,Q3,False
5.483924869498234,0.08,False,T1,Q3,False
5.6184936902323095,0.08,False,T1,Q3,False
5.7530625109663855,0.085,False,T1,Q3,False
5.887631331700462,0.10500000000000001,False,T1,Q3,False
6.022200152434537,0.125,False,T1,Q3,False
6.156768973168612,0.135,False,T1,Q3,False
6.291337793902688,0.17,False,T1,Q3,False
6.425906614636764,0.185,False,T1,Q3,False
6.560475435370839,0.20500000000000002,False,T1,Q3,False
6.695044256104914,0.22,False,T1,Q3,False
6.82961307683899,0.23500000000000001,False,T1,Q3,False
6.9641818975730665,0.255,False,T1,Q3,False
7.098750718307142,0.27,False,T1,Q3,False
7.233319539041217,0.275,False,T1,Q3,False
7.367888359775293,0.295,False,T1,Q3,False
7.502457180509369,0.305,False,T1,Q3,False
7.637026001243444,0.32,False,T1,Q3,False
7.771594821977519,0.35000000000000003,False,T1,Q3,False
7.906163642711595,0.375,False,T1,Q3,False
8.040732463445671,0.435,False,T1,Q3,False
8.175301284179746,0.515,False,T1,Q3,False
8.309870104913822,0.59,False,T1,Q3,False
8.444438925647898,0.59,False,T1,Q3,False
8.579007746381974,0.59,False,T1,Q3,False
8.71357656711605,0.59,False,T1,Q3,False
8.848145387850124,0.605,False,T1,Q3,False
8.9827142085842,0.615,False,T1,Q3,False
9.117283029318276,0.615,False,T1,Q3,False
9.25185185005235,0.625,False,T1,Q3,False
9.386420670786427,0.635,False,T1,Q3,False
9.520989491520503,0.635,False,T1,Q3,False
9.655558312254579,0.64,False,T1,Q3,False
9.790127132988655,0.645,False,T1,Q3,False
9.924695953722729,0.65,False,T1,Q3,False
10.059264774456805,0.655,False,T1,Q3,False
10.193833595190881,0.655,False,T1,Q3,False
10.328402415924955,0.66,False,T1,Q3,False
10.462971236659032,0.665,False,T1,Q3,False
10.597540057393108,0.68,False,T1,Q3,False
10.732108878127184,0.68,False,T1,Q3,False
10.86667769886126,0.6900000000000001,False,T1,Q3,False
11.001246519595334,0.6950000000000001,False,T1,Q3,False
11.13581534032941,0.6950000000000001,False,T1,Q3,False
11.270384161063486,0.6950000000000001,False,T1,Q3,False
11.40495298179756,0.7000000000000001,False,T1,Q3,False
11.539521802531636,0.7000000000000001,False,T1,Q3,False
11.674090623265712,0.7050000000000001,False,T1,Q3,False
11.808659443999789,0.7050000000000001,False,T1,Q3,False
11.943228264733865,0.7050000000000001,False,T1,Q3,False
12.077797085467939,0.71,False,T1,Q3,False
12.212365906202015,0.72,False,T1,Q3,False
12.346934726936091,0.72,False,T1,Q3,False
12.481503547670165,0.73,False,T1,Q3,False
12.616072368404241,0.735,False,T1,Q3,False
12.750641189138317,0.735,False,T1,Q3,False
12.885210009872393,0.74,False,T1,Q3,False
13.01977883060647,0.74,False,T1,Q3,False
13.154347651340544,0.745,False,T1,Q3,False
13.28891647207462,0.745,False,T1,Q3,False
13.423485292808696,0.755,False,T1,Q3,False
13.55805411354277,0.77,False,T1,Q3,False
13.692622934276846,0.775,False,T1,Q3,False
13.827191755010922,0.785,False,T1,Q3,False
13.961760575744998,0.79,False,T1,Q3,False
14.096329396479074,0.79,False,T1,Q3,False
14.230898217213149,0.795,False,T1,Q3,False
14.365467037947225,0.8,False,T1,Q3,False
14.5000358586813,0.81,False,T1,Q3,False
14.634604679415375,0.8150000000000001,False,T1,Q3,False
14.769173500149451,0.8250000000000001,False,T1,Q3,False
14.903742320883527,0.8300000000000001,False,T1,Q3,False
15.038311141617603,0.84,False,T1,Q3,False
15.17287996235168,0.85,False,T1,Q3,False
15.307448783085754,0.865,False,T1,Q3,False
15.44201760381983,0.875,False,T1,Q3,False
15.576586424553906,0.89,False,T1,Q3,False
15.71115524528798,0.89,False,T1,Q3,False
15.845724066022056,0.905,False,T1,Q3,False
15.980292886756132,0.91,False,T1,Q3,False
16.114861707490206,0.91,False,T1,Q3,False
16.249430528224284,0.92,False,T1,Q3,False
16.38399934895836,1.0,False,T1,Q3,False
1.630208924320043,0.004166666666666667,False,T2,,True
1.670964686872705,0.024999999999999998,False,T2,,True
1.711720449425367,0.024999999999999998,False,T2,,True
1.752476211978029,0.024999999999999998,False,T2,,True
1.793231974530691,0.024999999999999998,False,T2,,True
1.833987737083353,0.024999999999999998,False,T2,,True
1.874743499636015,0.024999999999999998,False,T2,,True
1.915499262188677,0.024999999999999998,False,T2,,True
1.956255024741339,0.024999999999999998,False,T2,,True
1.997010787294001,0.024999999999999998,False,T2,,True
2.037766549846663,0.04583333333333333,False,T2,,True
2.078522312399325,0.049999999999999996,False,T2,,True
2.119278074951987,0.049999999999999996,False,T2,,True
2.160033837504649,0.049999999999999996,False,T2,,True
2.200789600057311,0.049999999999999996,False,T2,,True
2.241545362609973,0.049999999999999996,False,T2,,True
2.282301125162635,0.049999999999999996,False,T2,,True
2.323056887715297,0.049999999999999996,False,T2,,True
2.363812650267959,0.049999999999999996,False,T2,,True
2.404568412820621,0.049999999999999996,False,T2,,True
2.445324175373283,0.049999999999999996,False,T2,,True
2.486079937925945,0.049999999999999996,False,T2,,True
2.526835700478607,0.049999999999999996,False,T2,,True
2.567591463031269,0.049999999999999996,False,T2,,True
2.608347225583931,0.058333333333333334,False,T2,,True
2.649102988136593,0.058333333333333334,False,T2,,True
2.689858750689255,0.058333333333333334,False,T2,,True
2.7306145132419166,0.07083333333333333,False,T2,,True
2.771370275794579,0.075,False,T2,,True
2.812126038347241,0.075,False,T2,,True
2.852881800899903,0.075,False,T2,,True
2.8936375634525646,0.075,False,T2,,True
2.934393326005227,0.075,False,T2,,True
2.975149088557889,0.075,False,T2,,True
3.015904851110551,0.075,False,T2,,True
3.0566606136632126,0.075,False,T2,,True
3.097416376215875,0.09583333333333333,False,T2,,True
3.138172138768537,0.10416666666666667,False,T2,,True
3.178927901321199,0.1125,False,T2,,True
3.2196836638738606,0.12916666666666668,False,T2,,True
3.260439426426523,0.1416666666666667,False,T2,,True
3.301195188979185,0.1416666666666667,False,T2,,True
3.341950951531847,0.15000000000000002,False,T2,,True
3.3827067140845086,0.18333333333333335,False,T2,,True
3.423462476637171,0.1875,False,T2,,True
3.464218239189833,0.19166666666666668,False,T2,,True
3.504974001742495,0.21666666666666667,False,T2,,True
3.5457297642951566,0.225,False,T2,,True
3.5864855268478184,0.22916666666666669,False,T2,,True
3.6272412894004806,0.25416666666666665,False,T2,,True
3.667997051953143,0.26249999999999996,False,T2,,True
3.7087528145058046,0.26666666666666666,False,T2,,True
3.7495085770584664,0.26666666666666666,False,T2,,True
3.790264339611129,0.2708333333333333,False,T2,,True
3.831020102163791,0.2708333333333333,False,T2,,True
3.8717758647164526,0.2875,False,T2,,True
3.9125316272691144,0.29166666666666663,False,T2,,True
3.953287389821777,0.3,False,T2,,True
3.994043152374439,0.3208333333333333,False,T2,,True
4.034798914927101,0.35416666666666663,False,T2,,True
4.075554677479762,0.375,False,T2,,True
4.116310440032425,0.4125,False,T2,,True
4.157066202585087,0.4666666666666666,False,T2,,True
4.197821965137749,0.5333333333333333,False,T2,,True
4.23857772769041,0.6124999999999999,False,T2,,True
4.279333490243072,0.6458333333333333,False,T2,,True
4.320089252795735,0.7041666666666666,False,T2,,True
4.360845015348397,0.75,False,T2,,True
4.401600777901058,0.7958333333333333,False,T2,,True
4.44235654045372,0.8458333333333333,False,T2,,True
4.483112303006383,0.875,False,T2,,True
4.523868065559045,0.8958333333333333,False,T2,,True
4.564623828111706,0.9041666666666667,False,T2,,True
4.605379590664368,0.9249999999999999,False,T2,,True
4.646135353217031,0.9375,False,T2,,True
4.686891115769693,0.9541666666666666,False,T2,,True
4.727646878322354,0.9625,False,T2,,True
4.768402640875016,0.9708333333333333,False,T2,,True
4.809158403427679,0.975,False,T2,,True
4.849914165980341,0.975,False,T2,,True
4.890669928533002,0.975,False,T2,,True
4.931425691085664,0.975,False,T2,,True
4.972181453638327,0.9833333333333333,False,T2,,True
5.012937216190989,0.9874999999999999,False,T2,,True
5.05369297874365,0.9874999999999999,False,T2,,True
5.094448741296312,0.9874999999999999,False,T2,,True
5.135204503848975,0.9874999999999999,False,T2,,True
5.175960266401637,0.9874999999999999,False,T2,,True
5.216716028954298,0.9874999999999999,False,T2,,True
5.25747179150696,0.9874999999999999,False,T2,,True
5.298227554059623,0.9916666666666666,False,T2,,True
5.338983316612285,0.9916666666666666,False,T2,,True
5.379739079164946,0.9916666666666666,False,T2,,True
5.420494841717608,0.9916666666666666,False,T2,,True
5.461250604270271,0.9916666666666666,False,T2,,True
5.502006366822933,0.9916666666666666,False,T2,,True
5.542762129375594,0.9916666666666666,False,T2,,True
5.583517891928256,0.9916666666666666,False,T2,,True
5.624273654480918,0.9958333333333333,False,T2,,True
5.665029417033581,1.0,False,T2,,True
0.896824518150605,0.004975124378109453,False,T2,Q1,False
1.0532606458198666,0.004975124378109453,False,T2,Q1,False
1.209696773489128,0.004975124378109453,False,T2,Q1,False
1.3661329011583894,0.004975124378109453,False,T2,Q1,False
1.5225690288276508,0.004975124378109453,False,T2,Q1,False
1.6790051564969124,0.004975124378109453,False,T2,Q1,False
1.8354412841661738,0.004975124378109453,False,T2,Q1,False
1.9918774118354352,0.004975124378109453,False,T2,Q1,False
2.148313539504697,0.004975124378109453,False,T2,Q1,False
2.304749667173958,0.004975124378109453,False,T2,Q1,False
2.4611857948432196,0.004975124378109453,False,T2,Q1,False
2.6176219225124813,0.004975124378109453,False,T2,Q1,False
2.7740580501817425,0.004975124378109453,False,T2,Q1,False
2.930494177851004,0.004975124378109453,False,T2,Q1,False
3.0869303055202657,0.004975124378109453,False,T2,Q1,False
3.243366433189527,0.004975124378109453,False,T2,Q1,False
3.3998025608587885,0.004975124378109453,False,T2,Q1,False
3.55623868852805,0.004975124378109453,False,T2,Q1,False
3.7126748161973113,0.004975124378109453,False,T2,Q1,False
3.869110943866573,0.004975124378109453,False,T2,Q1,False
4.025547071535834,0.004975124378109453,False,T2,Q1,False
4.181983199205096,0.004975124378109453,False,T2,Q1,False
4.338419326874357,0.009950248756218905,False,T2,Q1,False
4.494855454543618,0.029850746268656712,False,T2,Q1,False
4.65129158221288,0.03482587064676617,False,T2,Q1,False
4.807727709882141,0.03482587064676617,False,T2,Q1,False
4.964163837551403,0.03980099502487562,False,T2,Q1,False
5.120599965220664,0.03980099502487562,False,T2,Q1,False
5.277036092889926,0.04975124378109452,False,T2,Q1,False
5.433472220559187,0.06467661691542288,False,T2,Q1,False
5.589908348228448,0.0845771144278607,False,T2,Q1,False
5.74634447589771,0.0945273631840796,False,T2,Q1,False
5.902780603566971,0.11442786069651742,False,T2,Q1,False
6.059216731236233,0.1492537313432836,False,T2,Q1,False
6.215652858905495,0.1691542288557214,False,T2,Q1,False
6.372088986574756,0.19402985074626866,False,T2,Q1,False
6.528525114244017,0.21890547263681592,False,T2,Q1,False
6.684961241913279,0.2537313432835821,False,T2,Q1,False
6.84139736958254,0.26865671641791045,False,T2,Q1,False
6.9978334972518015,0.2885572139303482,False,T2,Q1,False
7.154269624921063,0.31840796019900497,False,T2,Q1,False
7.310705752590325,0.3582089552238806,False,T2,Q1,False
7.467141880259586,0.3980099502487562,False,T2,Q1,False
7.623578007928847,0.4079601990049751,False,T2,Q1,False
7.780014135598109,0.42288557213930345,False,T2,Q1,False
7.93645026326737,0.47761194029850745,False,T2,Q1,False
8.092886390936632,0.5373134328358209,False,T2,Q1,False
8.249322518605894,0.6119402985074627,False,T2,Q1,False
8.405758646275155,0.6218905472636815,False,T2,Q1,False
8.562194773944416,0.6218905472636815,False,T2,Q1,False
8.718630901613679,0.6218905472636815,False,T2,Q1,False
8.87506702928294,0.6218905472636815,False,T2,Q1,False
9.031503156952201,0.6218905472636815,False,T2,Q1,False
9.187939284621462,0.6318407960199005,False,T2,Q1,False
9.344375412290724,0.6318407960199005,False,T2,Q1,False
9.500811539959987,0.6368159203980099,False,T2,Q1,False
9.657247667629248,0.6467661691542288,False,T2,Q1,False
9.813683795298509,0.6467661691542288,False,T2,Q1,False
9.97011992296777,0.6467661691542288,False,T2,Q1,False
10.126556050637031,0.6567164179104478,False,T2,Q1,False
10.282992178306293,0.6567164179104478,False,T2,Q1,False
10.439428305975555,0.6666666666666666,False,T2,Q1,False
10.595864433644817,0.6666666666666666,False,T2,Q1,False
10.752300561314078,0.6766169154228855,False,T2,Q1,False
10.908736688983339,0.6865671641791045,False,T2,Q1,False
11.0651728166526,0.6915422885572139,False,T2,Q1,False
11.221608944321861,0.6915422885572139,False,T2,Q1,False
11.378045071991123,0.6965174129353233,False,T2,Q1,False
11.534481199660386,0.7014925373134328,False,T2,Q1,False
11.690917327329647,0.7014925373134328,False,T2,Q1,False
11.847353454998908,0.7164179104477612,False,T2,Q1,False
12.003789582668169,0.7164179104477612,False,T2,Q1,False
12.16022571033743,0.7164179104477612,False,T2,Q1,False
12.316661838006691,0.7164179104477612,False,T2,Q1,False
12.473097965675954,0.7313432835820896,False,T2,Q1,False
12.629534093345216,0.736318407960199,False,T2,Q1,False
12.785970221014477,0.7462686567164178,False,T2,Q1,False
12.942406348683738,0.7611940298507462,False,T2,Q1,False
13.098842476353,0.7661691542288557,False,T2,Q1,False
13.25527860402226,0.7661691542288557,False,T2,Q1,False
13.411714731691522,0.7761194029850745,False,T2,Q1,False
13.568150859360784,0.7860696517412935,False,T2,Q1,False
13.724586987030046,0.7910447761194029,False,T2,Q1,False
13.881023114699307,0.7910447761194029,False,T2,Q1,False
14.037459242368568,0.7910447761194029,False,T2,Q1,False
14.19389537003783,0.7910447761194029,False,T2,Q1,False
14.35033149770709,0.8059701492537313,False,T2,Q1,False
14.506767625376353,0.8208955223880596,False,T2,Q1,False
14.663203753045615,0.835820895522388,False,T2,Q1,False
14.819639880714876,0.8557213930348259,False,T2,Q1,False
14.976076008384137,0.8606965174129353,False,T2,Q1,False
15.132512136053398,0.8855721393034826,False,T2,Q1,False
15.28894826372266,0.8955223880597014,False,T2,Q1,False
15.445384391391922,0.9054726368159204,False,T2,Q1,False
15.601820519061183,0.9203980099502487,False,T2,Q1,False
15.758256646730445,0.9353233830845771,False,T2,Q1,False
15.914692774399706,0.9452736318407959,False,T2,Q1,False
16.071128902068967,0.9502487562189055,False,T2,Q1,False
16.227565029738226,0.9502487562189055,False,T2,Q1,False
16.38400115740749,1.0,False,T2,Q1,False
1.630208924320043,0.004166666666666667,False,T2,,True
1.670964686872705,0.024999999999999998,False,T2,,True
1.711720449425367,0.024999999999999998,False,T2,,True
1.752476211978029,0.024999999999999998,False,T2,,True
1.793231974530691,0.024999999999999998,False,T2,,True
1.833987737083353,0.024999999999999998,False,T2,,True
1.874743499636015,0.024999999999999998,False,T2,,True
1.915499262188677,0.024999999999999998,False,T2,,True
1.956255024741339,0.024999999999999998,False,T2,,True
1.997010787294001,0.024999999999999998,False,T2,,True
2.037766549846663,0.04583333333333333,False,T2,,True
2.078522312399325,0.049999999999999996,False,T2,,True
2.119278074951987,0.049999999999999996,False,T2,,True
2.160033837504649,0.049999999999999996,False,T2,,True
2.200789600057311,0.049999999999999996,False,T2,,True
2.241545362609973,0.049999999999999996,False,T2,,True
2.282301125162635,0.049999999999999996,False,T2,,True
2.323056887715297,0.049999999999999996,False,T2,,True
2.363812650267959,0.049999999999999996,False,T2,,True
2.404568412820621,0.049999999999999996,False,T2,,True
2.445324175373283,0.049999999999999996,False,T2,,True
2.486079937925945,0.049999999999999996,False,T2,,True
2.526835700478607,0.049999999999999996,False,T2,,True
2.567591463031269,0.049999999999999996,False,T2,,True
2.608347225583931,0.058333333333333334,False,T2,,True
2.649102988136593,0.058333333333333334,False,T2,,True
2.689858750689255,0.058333333333333334,False,T2,,True
2.7306145132419166,0.07083333333333333,False,T2,,True
2.771370275794579,0.075,False,T2,,True
2.812126038347241,0.075,False,T2,,True
2.852881800899903,0.075,False,T2,,True
2.8936375634525646,0.075,False,T2,,True
2.934393326005227,0.075,False,T2,,True
2.975149088557889,0.075,False,T2,,True
3.015904851110551,0.075,False,T2,,True
3.0566606136632126,0.075,False,T2,,True
3.097416376215875,0.09583333333333333,False,T2,,True
3.138172138768537,0.10416666666666667,False,T2,,True
3.178927901321199,0.1125,False,T2,,True
3.2196836638738606,0.12916666666666668,False,T2,,True
3.260439426426523,0.1416666666666667,False,T2,,True
3.301195188979185,0.1416666666666667,False,T2,,True
3.341950951531847,0.15000000000000002,False,T2,,True
3.3827067140845086,0.18333333333333335,False,T2,,True
3.423462476637171,0.1875,False,T2,,True
3.464218239189833,0.19166666666666668,False,T2,,True
3.504974001742495,0.21666666666666667,False,T2,,True
3.5457297642951566,0.225,False,T2,,True
3.5864855268478184,0.22916666666666669,False,T2,,True
3.6272412894004806,0.25416666666666665,False,T2,,True
3.667997051953143,0.26249999999999996,False,T2,,True
3.7087528145058046,0.26666666666666666,False,T2,,True
3.7495085770584664,0.26666666666666666,False,T2,,True
3.790264339611129,0.2708333333333333,False,T2,,True
3.831020102163791,0.2708333333333333,False,T2,,True
3.8717758647164526,0.2875,False,T2,,True
3.9125316272691144,0.29166666666666663,False,T2,,True
3.953287389821777,0.3,False,T2,,True
3.994043152374439,0.3208333333333333,False,T2,,True
4.034798914927101,0.35416666666666663,False,T2,,True
4.075554677479762,0.375,False,T2,,True
4.116310440032425,0.4125,False,T2,,True
4.157066202585087,0.4666666666666666,False,T2,,True
4.197821965137749,0.5333333333333333,False,T2,,True
4.23857772769041,0.6124999999999999,False,T2,,True
4.279333490243072,0.6458333333333333,False,T2,,True
4.320089252795735,0.7041666666666666,False,T2,,True
4.360845015348397,0.75,False,T2,,True
4.401600777901058,0.7958333333333333,False,T2,,True
4.44235654045372,0.8458333333333333,False,T2,,True
4.483112303006383,0.875,False,T2,,True
4.523868065559045,0.8958333333333333,False,T2,,True
4.564623828111706,0.9041666666666667,False,T2,,True
4.605379590664368,0.9249999999999999,False,T2,,True
4.646135353217031,0.9375,False,T2,,True
4.686891115769693,0.9541666666666666,False,T2,,True
4.727646878322354,0.9625,False,T2,,True
4.768402640875016,0.9708333333333333,False,T2,,True
4.809158403427679,0.975,False,T2,,True
4.849914165980341,0.975,False,T2,,True
4.890669928533002,0.975,False,T2,,True
4.931425691085664,0.975,False,T2,,True
4.972181453638327,0.9833333333333333,False,T2,,True
5.012937216190989,0.9874999999999999,False,T2,,True
5.05369297874365,0.9874999999999999,False,T2,,True
5.094448741296312,0.9874999999999999,False,T2,,True
5.135204503848975,0.9874999999999999,False,T2,,True
5.175960266401637,0.9874999999999999,False,T2,,True
5.216716028954298,0.9874999999999999,False,T2,,True
5.25747179150696,0.9874999999999999,False,T2,,True
5.298227554059623,0.9916666666666666,False,T2,,True
5.338983316612285,0.9916666666666666,False,T2,,True
5.379739079164946,0.9916666666666666,False,T2,,True
5.420494841717608,0.9916666666666666,False,T2,,True
5.461250604270271,0.9916666666666666,False,T2,,True
5.502006366822933,0.9916666666666666,False,T2,,True
5.542762129375594,0.9916666666666666,False,T2,,True
5.583517891928256,0.9916666666666666,False,T2,,True
5.624273654480918,0.9958333333333333,False,T2,,True
5.665029417033581,1.0,False,T2,,True
0.14051538793493865,0.0006309148264984228,False,T2,Q2,False
0.257453488211193,0.0025236593059936906,False,T2,Q2,False
0.37439158848744736,0.006309148264984226,False,T2,Q2,False
0.49132968876370176,0.018296529968454257,False,T2,Q2,False
0.608267789039956,0.054258675078864345,False,T2,Q2,False
0.7252058893162104,0.12870662460567822,False,T2,Q2,False
0.8421439895924648,0.33059936908517346,False,T2,Q2,False
0.9590820898687191,0.9533123028391166,False,T2,Q2,False
1.0760201901449735,0.9987381703470031,False,T2,Q2,False
1.1929582904212277,0.9987381703470031,False,T2,Q2,False
1.309896390697482,0.9987381703470031,False,T2,Q2,False
1.4268344909737365,0.9987381703470031,False,T2,Q2,False
1.5437725912499909,0.9987381703470031,False,T2,Q2,False
1.6607106915262453,0.9987381703470031,False,T2,Q2,False
1.7776487918024995,0.9987381703470031,False,T2,Q2,False
1.8945868920787539,0.9987381703470031,False,T2,Q2,False
2.0115249923550085,0.9987381703470031,False,T2,Q2,False
2.1284630926312627,0.9987381703470031,False,T2,Q2,False
2.245401192907517,0.9987381703470031,False,T2,Q2,False
2.3623392931837714,0.9987381703470031,False,T2,Q2,False
2.4792773934600256,0.9987381703470031,False,T2,Q2,False
2.5962154937362802,0.9987381703470031,False,T2,Q2,False
2.7131535940125344,0.9987381703470031,False,T2,Q2,False
2.8300916942887886,0.9987381703470031,False,T2,Q2,False
2.947029794565043,0.9987381703470031,False,T2,Q2,False
3.0639678948412974,0.9987381703470031,False,T2,Q2,False
3.180905995117552,0.9987381703470031,False,T2,Q2,False
3.297844095393806,0.9987381703470031,False,T2,Q2,False
3.4147821956700604,0.9987381703470031,False,T2,Q2,False
3.531720295946315,0.9987381703470031,False,T2,Q2,False
3.648658396222569,0.9987381703470031,False,T2,Q2,False
3.7655964964988238,0.9987381703470031,False,T2,Q2,False
3.882534596775078,0.9987381703470031,False,T2,Q2,False
3.999472697051332,0.9987381703470031,False,T2,Q2,False
4.116410797327587,0.9987381703470031,False,T2,Q2,False
4.233348897603841,0.9987381703470031,False,T2,Q2,False
4.3502869978800955,0.9987381703470031,False,T2,Q2,False
4.467225098156351,0.9987381703470031,False,T2,Q2,False
4.584163198432605,0.9987381703470031,False,T2,Q2,False
4.701101298708859,0.9987381703470031,False,T2,Q2,False
4.818039398985113,0.9987381703470031,False,T2,Q2,False
4.934977499261367,0.9987381703470031,False,T2,Q2,False
5.051915599537622,0.9987381703470031,False,T2,Q2,False
5.1688536998138765,0.9987381703470031,False,T2,Q2,False
5.285791800090131,0.9987381703470031,False,T2,Q2,False
5.402729900366385,0.9987381703470031,False,T2,Q2,False
5.519668000642639,0.9993690851735015,False,T2,Q2,False
5.636606100918894,0.9993690851735015,False,T2,Q2,False
5.753544201195148,0.9993690851735015,False,T2,Q2,False
5.8704823014714025,0.9993690851735015,False,T2,Q2,False
5.987420401747657,0.9993690851735015,False,T2,Q2,False
6.104358502023911,0.9993690851735015,False,T2,Q2,False
6.221296602300166,0.9993690851735015,False,T2,Q2,False
6.33823470257642,0.9993690851735015,False,T2,Q2,False
6.455172802852674,0.9993690851735015,False,T2,Q2,False
6.572110903128928,0.9993690851735015,False,T2,Q2,False
6.689049003405183,0.9993690851735015,False,T2,Q2,False
6.805987103681438,0.9993690851735015,False,T2,Q2,False
6.922925203957692,0.9993690851735015,False,T2,Q2,False
7.039863304233946,0.9993690851735015,False,T2,Q2,False
7.1568014045102,0.9993690851735015,False,T2,Q2,False
7.273739504786454,0.9993690851735015,False,T2,Q2,False
7.390677605062709,0.9993690851735015,False,T2,Q2,False
7.507615705338964,0.9993690851735015,False,T2,Q2,False
7.624553805615218,0.9993690851735015,False,T2,Q2,False
7.741491905891472,0.9993690851735015,False,T2,Q2,False
7.858430006167726,0.9993690851735015,False,T2,Q2,False
7.975368106443981,0.9993690851735015,False,T2,Q2,False
8.092306206720234,0.9993690851735015,False,T2,Q2,False
8.209244306996489,0.9993690851735015,False,T2,Q2,False
8.326182407272743,0.9993690851735015,False,T2,Q2,False
8.443120507548997,0.9993690851735015,False,T2,Q2,False
8.560058607825251,0.9993690851735015,False,T2,Q2,False
8.676996708101505,0.9993690851735015,False,T2,Q2,False
8.793934808377761,0.9993690851735015,False,T2,Q2,False
8.910872908654015,0.9993690851735015,False,T2,Q2,False
9.02781100893027,0.9993690851735015,False,T2,Q2,False
9.144749109206524,0.9993690851735015,False,T2,Q2,False
9.261687209482778,0.9993690851735015,False,T2,Q2,False
9.378625309759032,0.9993690851735015,False,T2,Q2,False
9.495563410035286,0.9993690851735015,False,T2,Q2,False
9.61250151031154,0.9993690851735015,False,T2,Q2,False
9.729439610587795,0.9993690851735015,False,T2,Q2,False
9.846377710864049,0.9993690851735015,False,T2,Q2,False
9.963315811140305,0.9993690851735015,False,T2,Q2,False
10.080253911416559,0.9993690851735015,False,T2,Q2,False
10.197192011692813,0.9993690851735015,False,T2,Q2,False
10.314130111969067,0.9993690851735015,False,T2,Q2,False
10.431068212245322,0.9993690851735015,False,T2,Q2,False
10.548006312521576,0.9993690851735015,False,T2,Q2,False
10.66494441279783,0.9993690851735015,False,T2,Q2,False
10.781882513074084,0.9993690851735015,False,T2,Q2,False
10.898820613350338,0.9993690851735015,False,T2,Q2,False
11.015758713626592,0.9993690851735015,False,T2,Q2,False
11.132696813902848,0.9993690851735015,False,T2,Q2,False
11.249634914179103,0.9993690851735015,False,T2,Q2,False
11.366573014455357,0.9993690851735015,False,T2,Q2,False
11.483511114731611,0.9993690851735015,False,T2,Q2,False
11.600449215007865,0.9993690851735015,False,T2,Q2,False
11.71738731528412,1.0,False,T2,Q2,False
1.630208924320043,0.004166666666666667,False,T2,,True
1.670964686872705,0.024999999999999998,False,T2,,True
1.711720449425367,0.024999999999999998,False,T2,,True
1.752476211978029,0.024999999999999998,False,T2,,True
1.793231974530691,0.024999999999999998,False,T2,,True
1.833987737083353,0.024999999999999998,False,T2,,True
1.874743499636015,0.024999999999999998,False,T2,,True
1.915499262188677,0.024999999999999998,False,T2,,True
1.956255024741339,0.024999999999999998,False,T2,,True
1.997010787294001,0.024999999999999998,False,T2,,True
2.037766549846663,0.04583333333333333,False,T2,,True
2.078522312399325,0.049999999999999996,False,T2,,True
2.119278074951987,0.049999999999999996,False,T2,,True
2.160033837504649,0.049999999999999996,False,T2,,True
2.200789600057311,0.049999999999999996,False,T2,,True
2.241545362609973,0.049999999999999996,False,T2,,True
2.282301125162635,0.049999999999999996,False,T2,,True
2.323056887715297,0.049999999999999996,False,T2,,True
2.363812650267959,0.049999999999999996,False,T2,,True
2.404568412820621,0.049999999999999996,False,T2,,True
2.445324175373283,0.049999999999999996,False,T2,,True
2.486079937925945,0.049999999999999996,False,T2,,True
2.526835700478607,0.049999999999999996,False,T2,,True
2.567591463031269,0.049999999999999996,False,T2,,True
2.608347225583931,0.058333333333333334,False,T2,,True
2.649102988136593,0.058333333333333334,False,T2,,True
2.689858750689255,0.058333333333333334,False,T2,,True
2.7306145132419166,0.07083333333333333,False,T2,,True
2.771370275794579,0.075,False,T2,,True
2.812126038347241,0.075,False,T2,,True
2.852881800899903,0.075,False,T2,,True
2.8936375634525646,0.075,False,T2,,True
2.934393326005227,0.075,False,T2,,True
2.975149088557889,0.075,False,T2,,True
3.015904851110551,0.075,False,T2,,True
3.0566606136632126,0.075,False,T2,,True
3.097416376215875,0.09583333333333333,False,T2,,True
3.138172138768537,0.10416666666666667,False,T2,,True
3.178927901321199,0.1125,False,T2,,True
3.2196836638738606,0.12916666666666668,False,T2,,True
3.260439426426523,0.1416666666666667,False,T2,,True
3.301195188979185,0.1416666666666667,False,T2,,True
3.341950951531847,0.15000000000000002,False,T2,,True
3.3827067140845086,0.18333333333333335,False,T2,,True
3.423462476637171,0.1875,False,T2,,True
3.464218239189833,0.19166666666666668,False,T2,,True
3.504974001742495,0.21666666666666667,False,T2,,True
3.5457297642951566,0.225,False,T2,,True
3.5864855268478184,0.22916666666666669,False,T2,,True
3.6272412894004806,0.25416666666666665,False,T2,,True
3.667997051953143,0.26249999999999996,False,T2,,True
3.7087528145058046,0.26666666666666666,False,T2,,True
3.7495085770584664,0.26666666666666666,False,T2,,True
3.790264339611129,0.2708333333333333,False,T2,,True
3.831020102163791,0.2708333333333333,False,T2,,True
3.8717758647164526,0.2875,False,T2,,True
3.9125316272691144,0.29166666666666663,False,T2,,True
3.953287389821777,0.3,False,T2,,True
3.994043152374439,0.3208333333333333,False,T2,,True
4.034798914927101,0.35416666666666663,False,T2,,True
4.075554677479762,0.375,False,T2,,True
4.116310440032425,0.4125,False,T2,,True
4.157066202585087,0.4666666666666666,False,T2,,True
4.197821965137749,0.5333333333333333,False,T2,,True
4.23857772769041,0.6124999999999999,False,T2,,True
4.279333490243072,0.6458333333333333,False,T2,,True
4.320089252795735,0.7041666666666666,False,T2,,True
4.360845015348397,0.75,False,T2,,True
4.401600777901058,0.7958333333333333,False,T2,,True
4.44235654045372,0.8458333333333333,False,T2,,True
4.483112303006383,0.875,False,T2,,True
4.523868065559045,0.8958333333333333,False,T2,,True
4.564623828111706,0.9041666666666667,False,T2,,True
4.605379590664368,0.9249999999999999,False,T2,,True
4.646135353217031,0.9375,False,T2,,True
4.686891115769693,0.9541666666666666,False,T2,,True
4.727646878322354,0.9625,False,T2,,True
4.768402640875016,0.9708333333333333,False,T2,,True
4.809158403427679,0.975,False,T2,,True
4.849914165980341,0.975,False,T2,,True
4.890669928533002,0.975,False,T2,,True
4.931425691085664,0.975,False,T2,,True
4.972181453638327,0.9833333333333333,False,T2,,True
5.012937216190989,0.9874999999999999,False,T2,,True
5.05369297874365,0.9874999999999999,False,T2,,True
5.094448741296312,0.9874999999999999,False,T2,,True
5.135204503848975,0.9874999999999999,False,T2,,True
5.175960266401637,0.9874999999999999,False,T2,,True
5.216716028954298,0.9874999999999999,False,T2,,True
5.25747179150696,0.9874999999999999,False,T2,,True
5.298227554059623,0.9916666666666666,False,T2,,True
5.338983316612285,0.9916666666666666,False,T2,,True
5.379739079164946,0.9916666666666666,False,T2,,True
5.420494841717608,0.9916666666666666,False,T2,,True
5.461250604270271,0.9916666666666666,False,T2,,True
5.502006366822933,0.9916666666666666,False,T2,,True
5.542762129375594,0.9916666666666666,False,T2,,True
5.583517891928256,0.9916666666666666,False,T2,,True
5.624273654480918,0.9958333333333333,False,T2,,True
5.665029417033581,1.0,False,T2,,True
0.5078428635797794,0.004672897196261682,False,T2,Q3,False
0.6682080806038054,0.01869158878504673,False,T2,Q3,False
0.8285732976278315,0.03738317757009346,False,T2,Q3,False
0.9889385146518576,0.07476635514018692,False,T2,Q3,False
1.1493037316758836,0.07476635514018692,False,T2,Q3,False
1.3096689486999096,0.07476635514018692,False,T2,Q3,False
1.4700341657239357,0.07476635514018692,False,T2,Q3,False
1.630399382747962,0.07476635514018692,False,T2,Q3,False
1.7907645997719879,0.07476635514018692,False,T2,Q3,False
1.9511298167960138,0.07476635514018692,False,T2,Q3,False
2.11149503382004,0.07476635514018692,False,T2,Q3,False
2.271860250844066,0.07476635514018692,False,T2,Q3,False
2.432225467868092,0.07476635514018692,False,T2,Q3,False
2.592590684892118,0.07476635514018692,False,T2,Q3,False
2.7529559019161445,0.07476635514018692,False,T2,Q3,False
2.9133211189401704,0.07476635514018692,False,T2,Q3,False
3.0736863359641964,0.07476635514018692,False,T2,Q3,False
3.2340515529882223,0.07476635514018692,False,T2,Q3,False
3.3944167700122483,0.07476635514018692,False,T2,Q3,False
3.5547819870362747,0.07476635514018692,False,T2,Q3,False
3.7151472040603006,0.07476635514018692,False,T2,Q3,False
3.8755124210843266,0.08411214953271029,False,T2,Q3,False
4.035877638108353,0.08411214953271029,False,T2,Q3,False
4.196242855132379,0.09345794392523366,False,T2,Q3,False
4.356608072156405,0.09345794392523366,False,T2,Q3,False
4.516973289180431,0.1074766355140187,False,T2,Q3,False
4.677338506204457,0.1074766355140187,False,T2,Q3,False
4.837703723228483,0.11682242990654207,False,T2,Q3,False
4.99806894025251,0.12616822429906543,False,T2,Q3,False
5.1584341572765355,0.14018691588785048,False,T2,Q3,False
5.3187993743005615,0.14953271028037385,False,T2,Q3,False
5.479164591324587,0.17289719626168226,False,T2,Q3,False
5.639529808348613,0.19626168224299068,False,T2,Q3,False
5.799895025372639,0.21028037383177572,False,T2,Q3,False
5.960260242396665,0.2429906542056075,False,T2,Q3,False
6.120625459420691,0.28037383177570097,False,T2,Q3,False
6.280990676444717,0.28971962616822433,False,T2,Q3,False
6.441355893468744,0.294392523364486,False,T2,Q3,False
6.60172111049277,0.2990654205607477,False,T2,Q3,False
6.762086327516796,0.31775700934579443,False,T2,Q3,False
6.922451544540822,0.34112149532710284,False,T2,Q3,False
7.082816761564848,0.38785046728971967,False,T2,Q3,False
7.243181978588874,0.4345794392523365,False,T2,Q3,False
7.4035471956129,0.4906542056074767,False,T2,Q3,False
7.563912412636927,0.5280373831775701,False,T2,Q3,False
7.7242776296609525,0.5560747663551402,False,T2,Q3,False
7.8846428466849785,0.5700934579439253,False,T2,Q3,False
8.045008063709005,0.6074766355140188,False,T2,Q3,False
8.205373280733031,0.6588785046728972,False,T2,Q3,False
8.365738497757057,0.663551401869159,False,T2,Q3,False
8.526103714781083,0.6682242990654206,False,T2,Q3,False
8.68646893180511,0.6822429906542057,False,T2,Q3,False
8.846834148829135,0.6869158878504673,False,T2,Q3,False
9.007199365853161,0.6869158878504673,False,T2,Q3,False
9.167564582877187,0.6915887850467289,False,T2,Q3,False
9.327929799901213,0.6962616822429907,False,T2,Q3,False
9.488295016925239,0.7009345794392524,False,T2,Q3,False
9.648660233949265,0.7102803738317757,False,T2,Q3,False
9.80902545097329,0.7102803738317757,False,T2,Q3,False
9.969390667997317,0.7196261682242991,False,T2,Q3,False
10.129755885021343,0.7289719626168224,False,T2,Q3,False
10.290121102045369,0.7336448598130841,False,T2,Q3,False
10.450486319069395,0.7476635514018691,False,T2,Q3,False
10.61085153609342,0.7476635514018691,False,T2,Q3,False
10.771216753117447,0.7476635514018691,False,T2,Q3,False
10.931581970141472,0.7523364485981309,False,T2,Q3,False
11.091947187165498,0.7663551401869159,False,T2,Q3,False
11.252312404189524,0.780373831775701,False,T2,Q3,False
11.41267762121355,0.780373831775701,False,T2,Q3,False
11.573042838237576,0.780373831775701,False,T2,Q3,False
11.733408055261602,0.7850467289719626,False,T2,Q3,False
11.893773272285628,0.7943925233644861,False,T2,Q3,False
12.054138489309654,0.7943925233644861,False,T2,Q3,False
12.214503706333684,0.8084112149532711,False,T2,Q3,False
12.37486892335771,0.8130841121495328,False,T2,Q3,False
12.535234140381736,0.822429906542056,False,T2,Q3,False
12.695599357405762,0.8271028037383178,False,T2,Q3,False
12.855964574429787,0.8317757009345795,False,T2,Q3,False
13.016329791453813,0.8411214953271028,False,T2,Q3,False
13.17669500847784,0.8411214953271028,False,T2,Q3,False
13.337060225501865,0.8457943925233645,False,T2,Q3,False
13.497425442525891,0.8504672897196263,False,T2,Q3,False
13.657790659549917,0.8644859813084113,False,T2,Q3,False
13.818155876573943,0.8738317757009346,False,T2,Q3,False
13.97852109359797,0.8738317757009346,False,T2,Q3,False
14.138886310621995,0.8785046728971962,False,T2,Q3,False
14.299251527646021,0.8785046728971962,False,T2,Q3,False
14.459616744670047,0.897196261682243,False,T2,Q3,False
14.619981961694073,0.9112149532710281,False,T2,Q3,False
14.780347178718099,0.9158878504672897,False,T2,Q3,False
14.940712395742125,0.9299065420560748,False,T2,Q3,False
15.10107761276615,0.9299065420560748,False,T2,Q3,False
15.261442829790177,0.9345794392523364,False,T2,Q3,False
15.421808046814203,0.9345794392523364,False,T2,Q3,False
15.582173263838229,0.9392523364485982,False,T2,Q3,False
15.742538480862255,0.9532710280373832,False,T2,Q3,False
15.90290369788628,0.9766355140186916,False,T2,Q3,False
16.063268914910307,0.9813084112149534,False,T2,Q3,False
16.223634131934332,0.9813084112149534,False,T2,Q3,False
16.38399934895836,1.0,False,T2,Q3,False
4.05919449971478,0.004166666666666667,False,T3,,True
4.091947750076135,0.024999999999999998,False,T3,,True
4.124701000437488,0.024999999999999998,False,T3,,True
4.157454250798843,0.024999999999999998,False,T3,,True
4.190207501160196,0.041666666666666664,False,T3,,True
4.22296075152155,0.049999999999999996,False,T3,,True
4.255714001882905,0.05416666666666667,False,T3,,True
4.288467252244258,0.06666666666666667,False,T3,,True
4.3212205026056125,0.10416666666666667,False,T3,,True
4.353973752966967,0.10833333333333334,False,T3,,True
4.38672700332832,0.12083333333333333,False,T3,,True
4.419480253689675,0.13333333333333333,False,T3,,True
4.452233504051028,0.15000000000000002,False,T3,,True
4.4849867544123825,0.17500000000000002,False,T3,,True
4.517740004773737,0.21250000000000002,False,T3,,True
4.55049325513509,0.225,False,T3,,True
4.583246505496445,0.24166666666666667,False,T3,,True
4.615999755857798,0.25,False,T3,,True
4.648753006219152,0.2791666666666667,False,T3,,True
4.681506256580507,0.29583333333333334,False,T3,,True
4.71425950694186,0.32916666666666666,False,T3,,True
4.747012757303215,0.36666666666666664,False,T3,,True
4.779766007664568,0.4083333333333333,False,T3,,True
4.812519258025922,0.4375,False,T3,,True
4.845272508387277,0.4583333333333333,False,T3,,True
4.87802575874863,0.4666666666666666,False,T3,,True
4.9107790091099845,0.48333333333333334,False,T3,,True
4.943532259471338,0.5041666666666667,False,T3,,True
4.976285509832692,0.5041666666666667,False,T3,,True
5.009038760194047,0.5166666666666666,False,T3,,True
5.0417920105554,0.5166666666666666,False,T3,,True
5.0745452609167545,0.5291666666666667,False,T3,,True
5.107298511278108,0.5291666666666667,False,T3,,True
5.140051761639462,0.5416666666666666,False,T3,,True
5.172805012000817,0.5541666666666667,False,T3,,True
5.20555826236217,0.5625,False,T3,,True
5.2383115127235245,0.5791666666666666,False,T3,,True
5.271064763084878,0.5833333333333333,False,T3,,True
5.303818013446232,0.5875,False,T3,,True
5.336571263807587,0.6,False,T3,,True
5.369324514168941,0.6124999999999999,False,T3,,True
5.402077764530294,0.6458333333333333,False,T3,,True
5.434831014891648,0.65,False,T3,,True
5.467584265253002,0.6708333333333333,False,T3,,True
5.500337515614357,0.6791666666666667,False,T3,,True
5.533090765975711,0.6916666666666667,False,T3,,True
5.565844016337064,0.6916666666666667,False,T3,,True
5.598597266698419,0.6958333333333333,False,T3,,True
5.631350517059772,0.7,False,T3,,True
5.6641037674211265,0.7166666666666667,False,T3,,True
5.696857017782481,0.7166666666666667,False,T3,,True
5.729610268143834,0.75,False,T3,,True
5.762363518505189,0.7625,False,T3,,True
5.795116768866542,0.7958333333333333,False,T3,,True
5.8278700192278965,0.825,False,T3,,True
5.860623269589251,0.85,False,T3,,True
5.893376519950604,0.875,False,T3,,True
5.926129770311959,0.8875,False,T3,,True
5.958883020673312,0.8958333333333333,False,T3,,True
5.9916362710346664,0.8958333333333333,False,T3,,True
6.024389521396021,0.9,False,T3,,True
6.057142771757374,0.9,False,T3,,True
6.089896022118729,0.9125,False,T3,,True
6.122649272480082,0.9208333333333333,False,T3,,True
6.155402522841436,0.9208333333333333,False,T3,,True
6.188155773202791,0.9208333333333333,False,T3,,True
6.220909023564144,0.9249999999999999,False,T3,,True
6.253662273925499,0.9291666666666666,False,T3,,True
6.286415524286852,0.9333333333333333,False,T3,,True
6.319168774648206,0.9375,False,T3,,True
6.351922025009561,0.9458333333333333,False,T3,,True
6.384675275370915,0.95,False,T3,,True
6.4174285257322685,0.95,False,T3,,True
6.450181776093622,0.95,False,T3,,True
6.482935026454976,0.95,False,T3,,True
6.515688276816331,0.95,False,T3,,True
6.548441527177685,0.95,False,T3,,True
6.5811947775390385,0.95,False,T3,,True
6.613948027900392,0.95,False,T3,,True
6.646701278261746,0.9541666666666666,False,T3,,True
6.679454528623101,0.9583333333333333,False,T3,,True
6.712207778984455,0.9625,False,T3,,True
6.744961029345808,0.9666666666666667,False,T3,,True
6.777714279707162,0.9874999999999999,False,T3,,True
6.810467530068516,0.9874999999999999,False,T3,,True
6.843220780429871,0.9874999999999999,False,T3,,True
6.875974030791225,0.9874999999999999,False,T3,,True
6.908727281152578,0.9874999999999999,False,T3,,True
6.941480531513932,0.9874999999999999,False,T3,,True
6.974233781875286,0.9874999999999999,False,T3,,True
7.0069870322366405,0.9874999999999999,False,T3,,True
7.039740282597995,0.9874999999999999,False,T3,,True
7.072493532959348,0.9874999999999999,False,T3,,True
7.105246783320702,0.9874999999999999,False,T3,,True
7.138000033682056,0.9874999999999999,False,T3,,True
7.1707532840434105,0.9874999999999999,False,T3,,True
7.203506534404765,0.9874999999999999,False,T3,,True
7.236259784766118,0.9874999999999999,False,T3,,True
7.269013035127472,0.9874999999999999,False,T3,,True
7.301766285488826,1.0,False,T3,,True
0.517552584344423,0.004219409282700422,False,T3,Q1,False
0.6778197416480903,0.008438818565400845,False,T3,Q1,False
0.8380868989517576,0.05485232067510549,False,T3,Q1,False
0.998354056255425,0.1308016877637131,False,T3,Q1,False
1.1586212135590923,0.17299578059071732,False,T3,Q1,False
1.3188883708627597,0.17299578059071732,False,T3,Q1,False
1.479155528166427,0.17299578059071732,False,T3,Q1,False
1.6394226854700942,0.17299578059071732,False,T3,Q1,False
1.7996898427737618,0.17299578059071732,False,T3,Q1,False
1.959957000077429,0.17299578059071732,False,T3,Q1,False
2.1202241573810965,0.17299578059071732,False,T3,Q1,False
2.2804913146847636,0.17299578059071732,False,T3,Q1,False
2.4407584719884308,0.17299578059071732,False,T3,Q1,False
2.6010256292920984,0.17299578059071732,False,T3,Q1,False
2.7612927865957655,0.17721518987341775,False,T3,Q1,False
2.921559943899433,0.17721518987341775,False,T3,Q1,False
3.0818271012031,0.17721518987341775,False,T3,Q1,False
3.2420942585067674,0.17721518987341775,False,T3,Q1,False
3.402361415810435,0.17721518987341775,False,T3,Q1,False
3.562628573114102,0.17721518987341775,False,T3,Q1,False
3.7228957304177697,0.17721518987341775,False,T3,Q1,False
3.883162887721437,0.17721518987341775,False,T3,Q1,False
4.043430045025104,0.17721518987341775,False,T3,Q1,False
4.2036972023287715,0.17721518987341775,False,T3,Q1,False
4.363964359632439,0.1856540084388186,False,T3,Q1,False
4.524231516936106,0.1856540084388186,False,T3,Q1,False
4.684498674239774,0.19409282700421943,False,T3,Q1,False
4.844765831543441,0.19409282700421943,False,T3,Q1,False
5.005032988847108,0.19831223628691985,False,T3,Q1,False
5.165300146150775,0.19831223628691985,False,T3,Q1,False
5.325567303454443,0.20253164556962028,False,T3,Q1,False
5.48583446075811,0.2067510548523207,False,T3,Q1,False
5.646101618061778,0.21518987341772156,False,T3,Q1,False
5.806368775365445,0.21518987341772156,False,T3,Q1,False
5.966635932669112,0.21940928270042198,False,T3,Q1,False
6.12690308997278,0.21940928270042198,False,T3,Q1,False
6.287170247276447,0.24894514767932494,False,T3,Q1,False
6.447437404580114,0.24894514767932494,False,T3,Q1,False
6.607704561883781,0.27426160337552746,False,T3,Q1,False
6.767971719187449,0.28691983122362874,False,T3,Q1,False
6.9282388764911165,0.29957805907173,False,T3,Q1,False
7.088506033794784,0.3248945147679325,False,T3,Q1,False
7.248773191098451,0.32911392405063294,False,T3,Q1,False
7.409040348402118,0.3713080168776372,False,T3,Q1,False
7.569307505705786,0.3924050632911393,False,T3,Q1,False
7.729574663009453,0.42194092827004226,False,T3,Q1,False
7.88984182031312,0.44725738396624476,False,T3,Q1,False
8.050108977616787,0.5147679324894515,False,T3,Q1,False
8.210376134920455,0.6455696202531646,False,T3,Q1,False
8.370643292224123,0.6540084388185654,False,T3,Q1,False
8.53091044952779,0.6540084388185654,False,T3,Q1,False
8.691177606831458,0.6624472573839663,False,T3,Q1,False
8.851444764135126,0.6624472573839663,False,T3,Q1,False
9.011711921438792,0.6708860759493671,False,T3,Q1,False
9.17197907874246,0.6708860759493671,False,T3,Q1,False
9.332246236046128,0.6835443037974683,False,T3,Q1,False
9.492513393349794,0.6877637130801688,False,T3,Q1,False
9.652780550653462,0.6877637130801688,False,T3,Q1,False
9.813047707957129,0.6877637130801688,False,T3,Q1,False
9.973314865260797,0.6877637130801688,False,T3,Q1,False
10.133582022564465,0.6919831223628692,False,T3,Q1,False
10.29384917986813,0.6962025316455697,False,T3,Q1,False
10.454116337171799,0.70042194092827,False,T3,Q1,False
10.614383494475465,0.7046413502109705,False,T3,Q1,False
10.774650651779133,0.7046413502109705,False,T3,Q1,False
10.934917809082801,0.7088607594936709,False,T3,Q1,False
11.095184966386467,0.7130801687763714,False,T3,Q1,False
11.255452123690135,0.7130801687763714,False,T3,Q1,False
11.415719280993802,0.7172995780590717,False,T3,Q1,False
11.57598643829747,0.7341772151898734,False,T3,Q1,False
11.736253595601138,0.7341772151898734,False,T3,Q1,False
11.896520752904804,0.7383966244725739,False,T3,Q1,False
12.056787910208472,0.7383966244725739,False,T3,Q1,False
12.217055067512138,0.7383966244725739,False,T3,Q1,False
12.377322224815806,0.7383966244725739,False,T3,Q1,False
12.537589382119474,0.7426160337552743,False,T3,Q1,False
12.69785653942314,0.7510548523206751,False,T3,Q1,False
12.858123696726809,0.7510548523206751,False,T3,Q1,False
13.018390854030477,0.7510548523206751,False,T3,Q1,False
13.178658011334143,0.7552742616033755,False,T3,Q1,False
13.338925168637811,0.759493670886076,False,T3,Q1,False
13.499192325941477,0.7637130801687764,False,T3,Q1,False
13.659459483245145,0.7679324894514769,False,T3,Q1,False
13.819726640548813,0.7721518987341772,False,T3,Q1,False
13.97999379785248,0.7721518987341772,False,T3,Q1,False
14.140260955156148,0.7805907172995781,False,T3,Q1,False
14.300528112459814,0.7805907172995781,False,T3,Q1,False
14.460795269763482,0.7848101265822786,False,T3,Q1,False
14.62106242706715,0.7932489451476794,False,T3,Q1,False
14.781329584370816,0.7974683544303798,False,T3,Q1,False
14.941596741674484,0.8016877637130803,False,T3,Q1,False
15.10186389897815,0.8059071729957806,False,T3,Q1,False
15.262131056281818,0.8143459915611815,False,T3,Q1,False
15.422398213585486,0.8227848101265823,False,T3,Q1,False
15.582665370889153,0.8227848101265823,False,T3,Q1,False
15.74293252819282,0.839662447257384,False,T3,Q1,False
15.903199685496487,0.8523206751054853,False,T3,Q1,False
16.063466842800153,0.8607594936708861,False,T3,Q1,False
16.22373400010382,0.8818565400843883,False,T3,Q1,False
16.38400115740749,1.0,False,T3,Q1,False
4.05919449971478,0.004166666666666667,False,T3,,True
4.091947750076135,0.024999999999999998,False,T3,,True
4.124701000437488,0.024999999999999998,False,T3,,True
4.157454250798843,0.024999999999999998,False,T3,,True
4.190207501160196,0.041666666666666664,False,T3,,True
4.22296075152155,0.049999999999999996,False,T3,,True
4.255714001882905,0.05416666666666667,False,T3,,True
4.288467252244258,0.06666666666666667,False,T3,,True
4.3212205026056125,0.10416666666666667,False,T3,,True
4.353973752966967,0.10833333333333334,False,T3,,True
4.38672700332832,0.12083333333333333,False,T3,,True
4.419480253689675,0.13333333333333333,False,T3,,True
4.452233504051028,0.15000000000000002,False,T3,,True
4.4849867544123825,0.17500000000000002,False,T3,,True
4.517740004773737,0.21250000000000002,False,T3,,True
4.55049325513509,0.225,False,T3,,True
4.583246505496445,0.24166666666666667,False,T3,,True
4.615999755857798,0.25,False,T3,,True
4.648753006219152,0.2791666666666667,False,T3,,True
4.681506256580507,0.29583333333333334,False,T3,,True
4.71425950694186,0.32916666666666666,False,T3,,True
4.747012757303215,0.36666666666666664,False,T3,,True
4.779766007664568,0.4083333333333333,False,T3,,True
4.812519258025922,0.4375,False,T3,,True
4.845272508387277,0.4583333333333333,False,T3,,True
4.87802575874863,0.4666666666666666,False,T3,,True
4.9107790091099845,0.48333333333333334,False,T3,,True
4.943532259471338,0.5041666666666667,False,T3,,True
4.976285509832692,0.5041666666666667,False,T3,,True
5.009038760194047,0.5166666666666666,False,T3,,True
5.0417920105554,0.5166666666666666,False,T3,,True
5.0745452609167545,0.5291666666666667,False,T3,,True
5.107298511278108,0.5291666666666667,False,T3,,True
5.140051761639462,0.5416666666666666,False,T3,,True
5.172805012000817,0.5541666666666667,False,T3,,True
5.20555826236217,0.5625,False,T3,,True
5.2383115127235245,0.5791666666666666,False,T3,,True
5.271064763084878,0.5833333333333333,False,T3,,True
5.303818013446232,0.5875,False,T3,,True
5.336571263807587,0.6,False,T3,,True
5.369324514168941,0.6124999999999999,False,T3,,True
5.402077764530294,0.6458333333333333,False,T3,,True
5.434831014891648,0.65,False,T3,,True
5.467584265253002,0.6708333333333333,False,T3,,True
5.500337515614357,0.6791666666666667,False,T3,,True
5.533090765975711,0.6916666666666667,False,T3,,True
5.565844016337064,0.6916666666666667,False,T3,,True
5.598597266698419,0.6958333333333333,False,T3,,True
5.631350517059772,0.7,False,T3,,True
5.6641037674211265,0.7166666666666667,False,T3,,True
5.696857017782481,0.7166666666666667,False,T3,,True
5.729610268143834,0.75,False,T3,,True
5.762363518505189,0.7625,False,T3,,True
5.795116768866542,0.7958333333333333,False,T3,,True
5.8278700192278965,0.825,False,T3,,True
5.860623269589251,0.85,False,T3,,True
5.893376519950604,0.875,False,T3,,True
5.926129770311959,0.8875,False,T3,,True
5.958883020673312,0.8958333333333333,False,T3,,True
5.9916362710346664,0.8958333333333333,False,T3,,True
6.024389521396021,0.9,False,T3,,True
6.057142771757374,0.9,False,T3,,True
6.089896022118729,0.9125,False,T3,,True
6.122649272480082,0.9208333333333333,False,T3,,True
6.155402522841436,0.9208333333333333,False,T3,,True
6.188155773202791,0.9208333333333333,False,T3,,True
6.220909023564144,0.9249999999999999,False,T3,,True
6.253662273925499,0.9291666666666666,False,T3,,True
6.286415524286852,0.9333333333333333,False,T3,,True
6.319168774648206,0.9375,False,T3,,True
6.351922025009561,0.9458333333333333,False,T3,,True
6.384675275370915,0.95,False,T3,,True
6.4174285257322685,0.95,False,T3,,True
6.450181776093622,0.95,False,T3,,True
6.482935026454976,0.95,False,T3,,True
6.515688276816331,0.95,False,T3,,True
6.548441527177685,0.95,False,T3,,True
6.5811947775390385,0.95,False,T3,,True
6.613948027900392,0.95,False,T3,,True
6.646701278261746,0.9541666666666666,False,T3,,True
6.679454528623101,0.9583333333333333,False,T3,,True
6.712207778984455,0.9625,False,T3,,True
6.744961029345808,0.9666666666666667,False,T3,,True
6.777714279707162,0.9874999999999999,False,T3,,True
6.810467530068516,0.9874999999999999,False,T3,,True
6.843220780429871,0.9874999999999999,False,T3,,True
6.875974030791225,0.9874999999999999,False,T3,,True
6.908727281152578,0.9874999999999999,False,T3,,True
6.941480531513932,0.9874999999999999,False,T3,,True
6.974233781875286,0.9874999999999999,False,T3,,True
7.0069870322366405,0.9874999999999999,False,T3,,True
7.039740282597995,0.9874999999999999,False,T3,,True
7.072493532959348,0.9874999999999999,False,T3,,True
7.105246783320702,0.9874999999999999,False,T3,,True
7.138000033682056,0.9874999999999999,False,T3,,True
7.1707532840434105,0.9874999999999999,False,T3,,True
7.203506534404765,0.9874999999999999,False,T3,,True
7.236259784766118,0.9874999999999999,False,T3,,True
7.269013035127472,0.9874999999999999,False,T3,,True
7.301766285488826,1.0,False,T3,,True
0.12570186073175083,0.0006653359946773121,False,T3,Q2,False
0.2078555063759985,0.0006653359946773121,False,T3,Q2,False
0.2900091520202462,0.0026613439787092482,False,T3,Q2,False
0.3721627976644939,0.003992015968063873,False,T3,Q2,False
0.45431644330874155,0.009314703925482368,False,T3,Q2,False
0.5364700889529892,0.023286759813705923,False,T3,Q2,False
0.618623734597237,0.03925482368596141,False,T3,Q2,False
0.7007773802414846,0.07385229540918165,False,T3,Q2,False
0.7829310258857323,0.1324018629407851,False,T3,Q2,False
0.8650846715299799,0.24151696606786427,False,T3,Q2,False
0.9472383171742276,0.4916833000665336,False,T3,Q2,False
1.0293919628184753,0.9926813040585496,False,T3,Q2,False
1.1115456084627229,0.9926813040585496,False,T3,Q2,False
1.1936992541069706,0.9926813040585496,False,T3,Q2,False
1.2758528997512184,0.9926813040585496,False,T3,Q2,False
1.358006545395466,0.9926813040585496,False,T3,Q2,False
1.4401601910397137,0.9926813040585496,False,T3,Q2,False
1.5223138366839615,0.9926813040585496,False,T3,Q2,False
1.604467482328209,0.9926813040585496,False,T3,Q2,False
1.6866211279724568,0.9926813040585496,False,T3,Q2,False
1.7687747736167043,0.9926813040585496,False,T3,Q2,False
1.850928419260952,0.9926813040585496,False,T3,Q2,False
1.9330820649051998,0.9926813040585496,False,T3,Q2,False
2.0152357105494474,0.9926813040585496,False,T3,Q2,False
2.097389356193695,0.9926813040585496,False,T3,Q2,False
2.179543001837943,0.9926813040585496,False,T3,Q2,False
2.2616966474821902,0.9926813040585496,False,T3,Q2,False
2.3438502931264384,0.9926813040585496,False,T3,Q2,False
2.4260039387706858,0.9926813040585496,False,T3,Q2,False
2.508157584414934,0.9926813040585496,False,T3,Q2,False
2.5903112300591813,0.9926813040585496,False,T3,Q2,False
2.6724648757034286,0.9926813040585496,False,T3,Q2,False
2.754618521347677,0.9926813040585496,False,T3,Q2,False
2.836772166991924,0.9926813040585496,False,T3,Q2,False
2.9189258126361723,0.9926813040585496,False,T3,Q2,False
3.0010794582804197,0.9926813040585496,False,T3,Q2,False
3.083233103924667,0.9926813040585496,False,T3,Q2,False
3.165386749568915,0.9926813040585496,False,T3,Q2,False
3.2475403952131625,0.9926813040585496,False,T3,Q2,False
3.3296940408574107,0.9926813040585496,False,T3,Q2,False
3.411847686501658,0.9926813040585496,False,T3,Q2,False
3.4940013321459054,0.9926813040585496,False,T3,Q2,False
3.5761549777901536,0.9926813040585496,False,T3,Q2,False
3.658308623434401,0.9926813040585496,False,T3,Q2,False
3.740462269078649,0.9933466400532269,False,T3,Q2,False
3.8226159147228964,0.9933466400532269,False,T3,Q2,False
3.9047695603671437,0.9933466400532269,False,T3,Q2,False
3.986923206011392,0.9933466400532269,False,T3,Q2,False
4.069076851655639,0.9933466400532269,False,T3,Q2,False
4.1512304972998875,0.9940119760479043,False,T3,Q2,False
4.233384142944135,0.9946773120425816,False,T3,Q2,False
4.315537788588383,0.9953426480372588,False,T3,Q2,False
4.39769143423263,0.9953426480372588,False,T3,Q2,False
4.4798450798768785,0.9953426480372588,False,T3,Q2,False
4.561998725521126,0.9953426480372588,False,T3,Q2,False
4.644152371165373,0.9960079840319361,False,T3,Q2,False
4.726306016809621,0.9960079840319361,False,T3,Q2,False
4.808459662453869,0.9960079840319361,False,T3,Q2,False
4.890613308098117,0.9966733200266135,False,T3,Q2,False
4.972766953742364,0.9966733200266135,False,T3,Q2,False
5.0549205993866115,0.9966733200266135,False,T3,Q2,False
5.13707424503086,0.9966733200266135,False,T3,Q2,False
5.219227890675107,0.9966733200266135,False,T3,Q2,False
5.301381536319355,0.9966733200266135,False,T3,Q2,False
5.383535181963603,0.9966733200266135,False,T3,Q2,False
5.46568882760785,0.9966733200266135,False,T3,Q2,False
5.547842473252098,0.9966733200266135,False,T3,Q2,False
5.629996118896345,0.9966733200266135,False,T3,Q2,False
5.712149764540594,0.9973386560212908,False,T3,Q2,False
5.794303410184841,0.9973386560212908,False,T3,Q2,False
5.876457055829088,0.9973386560212908,False,T3,Q2,False
5.9586107014733365,0.9980039920159681,False,T3,Q2,False
6.040764347117584,0.9980039920159681,False,T3,Q2,False
6.122917992761832,0.9980039920159681,False,T3,Q2,False
6.205071638406079,0.9980039920159681,False,T3,Q2,False
6.287225284050327,0.9980039920159681,False,T3,Q2,False
6.369378929694575,0.9980039920159681,False,T3,Q2,False
6.451532575338822,0.9980039920159681,False,T3,Q2,False
6.53368622098307,0.9980039920159681,False,T3,Q2,False
6.615839866627318,0.9980039920159681,False,T3,Q2,False
6.697993512271565,0.9986693280106455,False,T3,Q2,False
6.780147157915813,0.9986693280106455,False,T3,Q2,False
6.862300803560061,0.9986693280106455,False,T3,Q2,False
6.944454449204309,0.9986693280106455,False,T3,Q2,False
7.026608094848556,0.9986693280106455,False,T3,Q2,False
7.108761740492804,0.9986693280106455,False,T3,Q2,False
7.190915386137052,0.9993346640053228,False,T3,Q2,False
7.273069031781299,0.9993346640053228,False,T3,Q2,False
7.355222677425547,0.9993346640053228,False,T3,Q2,False
7.4373763230697945,0.9993346640053228,False,T3,Q2,False
7.519529968714043,0.9993346640053228,False,T3,Q2,False
7.60168361435829,0.9993346640053228,False,T3,Q2,False
7.683837260002537,0.9993346640053228,False,T3,Q2,False
7.7659909056467855,0.9993346640053228,False,T3,Q2,False
7.848144551291033,0.9993346640053228,False,T3,Q2,False
7.930298196935281,0.9993346640053228,False,T3,Q2,False
8.012451842579528,0.9993346640053228,False,T3,Q2,False
8.094605488223776,0.9993346640053228,False,T3,Q2,False
8.176759133868023,0.9993346640053228,False,T3,Q2,False
8.25891277951227,1.0,False,T3,Q2,False
4.05919449971478,0.004166666666666667,False,T3,,True
4.091947750076135,0.024999999999999998,False,T3,,True
4.124701000437488,0.024999999999999998,False,T3,,True
4.157454250798843,0.024999999999999998,False,T3,,True
4.190207501160196,0.041666666666666664,False,T3,,True
4.22296075152155,0.049999999999999996,False,T3,,True
4.255714001882905,0.05416666666666667,False,T3,,True
4.288467252244258,0.06666666666666667,False,T3,,True
4.3212205026056125,0.10416666666666667,False,T3,,True
4.353973752966967,0.10833333333333334,False,T3,,True
4.38672700332832,0.12083333333333333,False,T3,,True
4.419480253689675,0.13333333333333333,False,T3,,True
4.452233504051028,0.15000000000000002,False,T3,,True
4.4849867544123825,0.17500000000000002,False,T3,,True
4.517740004773737,0.21250000000000002,False,T3,,True
4.55049325513509,0.225,False,T3,,True
4.583246505496445,0.24166666666666667,False,T3,,True
4.615999755857798,0.25,False,T3,,True
4.648753006219152,0.2791666666666667,False,T3,,True
4.681506256580507,0.29583333333333334,False,T3,,True
4.71425950694186,0.32916666666666666,False,T3,,True
4.747012757303215,0.36666666666666664,False,T3,,True
4.779766007664568,0.4083333333333333,False,T3,,True
4.812519258025922,0.4375,False,T3,,True
4.845272508387277,0.4583333333333333,False,T3,,True
4.87802575874863,0.4666666666666666,False,T3,,True
4.9107790091099845,0.48333333333333334,False,T3,,True
4.943532259471338,0.5041666666666667,False,T3,,True
4.976285509832692,0.5041666666666667,False,T3,,True
5.009038760194047,0.5166666666666666,False,T3,,True
5.0417920105554,0.5166666666666666,False,T3,,True
5.0745452609167545,0.5291666666666667,False,T3,,True
5.107298511278108,0.5291666666666667,False,T3,,True
5.140051761639462,0.5416666666666666,False,T3,,True
5.172805012000817,0.5541666666666667,False,T3,,True
5.20555826236217,0.5625,False,T3,,True
5.2383115127235245,0.5791666666666666,False,T3,,True
5.271064763084878,0.5833333333333333,False,T3,,True
5.303818013446232,0.5875,False,T3,,True
5.336571263807587,0.6,False,T3,,True
5.369324514168941,0.6124999999999999,False,T3,,True
5.402077764530294,0.6458333333333333,False,T3,,True
5.434831014891648,0.65,False,T3,,True
5.467584265253002,0.6708333333333333,False,T3,,True
5.500337515614357,0.6791666666666667,False,T3,,True
5.533090765975711,0.6916666666666667,False,T3,,True
5.565844016337064,0.6916666666666667,False,T3,,True
5.598597266698419,0.6958333333333333,False,T3,,True
5.631350517059772,0.7,False,T3,,True
5.6641037674211265,0.7166666666666667,False,T3,,True
5.696857017782481,0.7166666666666667,False,T3,,True
5.729610268143834,0.75,False,T3,,True
5.762363518505189,0.7625,False,T3,,True
5.795116768866542,0.7958333333333333,False,T3,,True
5.8278700192278965,0.825,False,T3,,True
5.860623269589251,0.85,False,T3,,True
5.893376519950604,0.875,False,T3,,True
5.926129770311959,0.8875,False,T3,,True
5.958883020673312,0.8958333333333333,False,T3,,True
5.9916362710346664,0.8958333333333333,False,T3,,True
6.024389521396021,0.9,False,T3,,True
6.057142771757374,0.9,False,T3,,True
6.089896022118729,0.9125,False,T3,,True
6.122649272480082,0.9208333333333333,False,T3,,True
6.155402522841436,0.9208333333333333,False,T3,,True
6.188155773202791,0.9208333333333333,False,T3,,True
6.220909023564144,0.9249999999999999,False,T3,,True
6.253662273925499,0.9291666666666666,False,T3,,True
6.286415524286852,0.9333333333333333,False,T3,,True
6.319168774648206,0.9375,False,T3,,True
6.351922025009561,0.9458333333333333,False,T3,,True
6.384675275370915,0.95,False,T3,,True
6.4174285257322685,0.95,False,T3,,True
6.450181776093622,0.95,False,T3,,True
6.482935026454976,0.95,False,T3,,True
6.515688276816331,0.95,False,T3,,True
6.548441527177685,0.95,False,T3,,True
6.5811947775390385,0.95,False,T3,,True
6.613948027900392,0.95,False,T3,,True
6.646701278261746,0.9541666666666666,False,T3,,True
6.679454528623101,0.9583333333333333,False,T3,,True
6.712207778984455,0.9625,False,T3,,True
6.744961029345808,0.9666666666666667,False,T3,,True
6.777714279707162,0.9874999999999999,False,T3,,True
6.810467530068516,0.9874999999999999,False,T3,,True
6.843220780429871,0.9874999999999999,False,T3,,True
6.875974030791225,0.9874999999999999,False,T3,,True
6.908727281152578,0.9874999999999999,False,T3,,True
6.941480531513932,0.9874999999999999,False,T3,,True
6.974233781875286,0.9874999999999999,False,T3,,True
7.0069870322366405,0.9874999999999999,False,T3,,True
7.039740282597995,0.9874999999999999,False,T3,,True
7.072493532959348,0.9874999999999999,False,T3,,True
7.105246783320702,0.9874999999999999,False,T3,,True
7.138000033682056,0.9874999999999999,False,T3,,True
7.1707532840434105,0.9874999999999999,False,T3,,True
7.203506534404765,0.9874999999999999,False,T3,,True
7.236259784766118,0.9874999999999999,False,T3,,True
7.269013035127472,0.9874999999999999,False,T3,,True
7.301766285488826,1.0,False,T3,,True
0.37604577688307045,0.007692307692307693,False,T3,Q3,False
0.5075155675678602,0.019230769230769232,False,T3,Q3,False
0.6389853582526499,0.03461538461538462,False,T3,Q3,False
0.7704551489374397,0.06923076923076923,False,T3,Q3,False
0.9019249396222295,0.16153846153846152,False,T3,Q3,False
1.0333947303070192,0.25769230769230766,False,T3,Q3,False
1.164864520991809,0.25769230769230766,False,T3,Q3,False
1.2963343116765988,0.25769230769230766,False,T3,Q3,False
1.4278041023613885,0.25769230769230766,False,T3,Q3,False
1.5592738930461782,0.25769230769230766,False,T3,Q3,False
1.690743683730968,0.25769230769230766,False,T3,Q3,False
1.8222134744157579,0.25769230769230766,False,T3,Q3,False
1.9536832651005476,0.25769230769230766,False,T3,Q3,False
2.0851530557853373,0.25769230769230766,False,T3,Q3,False
2.216622846470127,0.25769230769230766,False,T3,Q3,False
2.3480926371549167,0.25769230769230766,False,T3,Q3,False
2.4795624278397064,0.25769230769230766,False,T3,Q3,False
2.611032218524496,0.25769230769230766,False,T3,Q3,False
2.7425020092092858,0.26153846153846155,False,T3,Q3,False
2.8739717998940755,0.2692307692307692,False,T3,Q3,False
3.005441590578865,0.2692307692307692,False,T3,Q3,False
3.1369113812636553,0.2692307692307692,False,T3,Q3,False
3.268381171948445,0.28076923076923077,False,T3,Q3,False
3.3998509626332347,0.28076923076923077,False,T3,Q3,False
3.5313207533180244,0.28076923076923077,False,T3,Q3,False
3.662790544002814,0.28076923076923077,False,T3,Q3,False
3.794260334687604,0.28076923076923077,False,T3,Q3,False
3.9257301253723935,0.28846153846153844,False,T3,Q3,False
4.057199916057184,0.3,False,T3,Q3,False
4.188669706741973,0.33076923076923076,False,T3,Q3,False
4.320139497426763,0.36923076923076925,False,T3,Q3,False
4.451609288111553,0.38461538461538464,False,T3,Q3,False
4.5830790787963425,0.4153846153846154,False,T3,Q3,False
4.714548869481132,0.4307692307692308,False,T3,Q3,False
4.846018660165922,0.4346153846153846,False,T3,Q3,False
4.977488450850712,0.45,False,T3,Q3,False
5.108958241535501,0.46923076923076923,False,T3,Q3,False
5.240428032220291,0.49230769230769234,False,T3,Q3,False
5.371897822905081,0.5,False,T3,Q3,False
5.50336761358987,0.5346153846153846,False,T3,Q3,False
5.63483740427466,0.5615384615384615,False,T3,Q3,False
5.766307194959451,0.573076923076923,False,T3,Q3,False
5.89777698564424,0.5961538461538461,False,T3,Q3,False
6.02924677632903,0.6153846153846154,False,T3,Q3,False
6.16071656701382,0.6461538461538462,False,T3,Q3,False
6.2921863576986095,0.6923076923076923,False,T3,Q3,False
6.423656148383399,0.7076923076923077,False,T3,Q3,False
6.555125939068189,0.7230769230769231,False,T3,Q3,False
6.686595729752979,0.7461538461538462,False,T3,Q3,False
6.818065520437768,0.7692307692307693,False,T3,Q3,False
6.949535311122558,0.7730769230769231,False,T3,Q3,False
7.081005101807348,0.7884615384615385,False,T3,Q3,False
7.212474892492137,0.7923076923076924,False,T3,Q3,False
7.343944683176927,0.8192307692307692,False,T3,Q3,False
7.475414473861717,0.8307692307692308,False,T3,Q3,False
7.6068842645465065,0.8538461538461539,False,T3,Q3,False
7.738354055231297,0.8615384615384616,False,T3,Q3,False
7.869823845916087,0.8615384615384616,False,T3,Q3,False
8.001293636600877,0.8769230769230769,False,T3,Q3,False
8.132763427285667,0.8884615384615385,False,T3,Q3,False
8.264233217970457,0.8923076923076924,False,T3,Q3,False
8.395703008655246,0.8923076923076924,False,T3,Q3,False
8.527172799340036,0.8923076923076924,False,T3,Q3,False
8.658642590024826,0.8923076923076924,False,T3,Q3,False
8.790112380709616,0.8961538461538462,False,T3,Q3,False
8.921582171394405,0.9,False,T3,Q3,False
9.053051962079195,0.9038461538461539,False,T3,Q3,False
9.184521752763985,0.9076923076923077,False,T3,Q3,False
9.315991543448774,0.9153846153846155,False,T3,Q3,False
9.447461334133564,0.9230769230769231,False,T3,Q3,False
9.578931124818354,0.9307692307692308,False,T3,Q3,False
9.710400915503143,0.9307692307692308,False,T3,Q3,False
9.841870706187933,0.9384615384615385,False,T3,Q3,False
9.973340496872723,0.9384615384615385,False,T3,Q3,False
10.104810287557513,0.9384615384615385,False,T3,Q3,False
10.236280078242302,0.9384615384615385,False,T3,Q3,False
10.367749868927092,0.9423076923076923,False,T3,Q3,False
10.499219659611882,0.9423076923076923,False,T3,Q3,False
10.630689450296671,0.9423076923076923,False,T3,Q3,False
10.762159240981461,0.9423076923076923,False,T3,Q3,False
10.89362903166625,0.9423076923076923,False,T3,Q3,False
11.025098822351042,0.9500000000000001,False,T3,Q3,False
11.156568613035832,0.9538461538461539,False,T3,Q3,False
11.288038403720622,0.9576923076923077,False,T3,Q3,False
11.419508194405411,0.9576923076923077,False,T3,Q3,False
11.550977985090201,0.9615384615384616,False,T3,Q3,False
11.68244777577499,0.9653846153846154,False,T3,Q3,False
11.81391756645978,0.9653846153846154,False,T3,Q3,False
11.94538735714457,0.9653846153846154,False,T3,Q3,False
12.07685714782936,0.9653846153846154,False,T3,Q3,False
12.20832693851415,0.9692307692307692,False,T3,Q3,False
12.33979672919894,0.9730769230769232,False,T3,Q3,False
12.471266519883729,0.976923076923077,False,T3,Q3,False
12.602736310568519,0.976923076923077,False,T3,Q3,False
12.734206101253308,0.976923076923077,False,T3,Q3,False
12.865675891938098,0.9846153846153847,False,T3,Q3,False
12.997145682622888,0.9846153846153847,False,T3,Q3,False
13.128615473307677,0.9884615384615385,False,T3,Q3,False
13.260085263992467,0.9923076923076923,False,T3,Q3,False
13.391555054677257,1.0,False,T3,Q3,False


==> figs/plots/data/cdf_throughput_third_time_simulation_LB_True_DL.csv <==
throughput_x,throughput_y,LB,thirdTime,block,isPassenger
4.018566198409693,0.0041666666666666,True,T1,,True
4.038276424379308,0.0041666666666666,True,T1,,True
4.057986650348925,0.0083333333333333,True,T1,,True
4.07769687631854,0.0125,True,T1,,True
4.097407102288155,0.0125,True,T1,,True
4.117117328257772,0.0125,True,T1,,True
4.136827554227387,0.0125,True,T1,,True
4.156537780197003,0.0249999999999999,True,T1,,True
4.1762480061666185,0.0291666666666666,True,T1,,True
4.195958232136234,0.0375,True,T1,,True
4.21566845810585,0.0499999999999999,True,T1,,True
4.2353786840754655,0.0499999999999999,True,T1,,True
4.255088910045082,0.0499999999999999,True,T1,,True
4.274799136014697,0.0499999999999999,True,T1,,True
4.294509361984312,0.0499999999999999,True,T1,,True
4.314219587953929,0.0499999999999999,True,T1,,True
4.333929813923544,0.0666666666666666,True,T1,,True
4.353640039893159,0.0708333333333333,True,T1,,True
4.373350265862776,0.0791666666666666,True,T1,,True
4.393060491832391,0.0916666666666666,True,T1,,True
4.412770717802006,0.0999999999999999,True,T1,,True
4.432480943771623,0.0999999999999999,True,T1,,True
4.452191169741238,0.1083333333333333,True,T1,,True
4.471901395710854,0.1083333333333333,True,T1,,True
4.49161162168047,0.1166666666666666,True,T1,,True
4.511321847650085,0.1208333333333333,True,T1,,True
4.531032073619701,0.1375,True,T1,,True
4.5507422995893165,0.1458333333333333,True,T1,,True
4.570452525558933,0.1541666666666666,True,T1,,True
4.590162751528548,0.1875,True,T1,,True
4.609872977498164,0.2125,True,T1,,True
4.62958320346778,0.2333333333333333,True,T1,,True
4.649293429437395,0.2458333333333333,True,T1,,True
4.6690036554070105,0.2833333333333333,True,T1,,True
4.688713881376627,0.3125,True,T1,,True
4.708424107346242,0.35,True,T1,,True
4.728134333315857,0.3541666666666666,True,T1,,True
4.747844559285474,0.3583333333333333,True,T1,,True
4.767554785255089,0.4041666666666667,True,T1,,True
4.787265011224705,0.4291666666666666,True,T1,,True
4.806975237194321,0.4416666666666666,True,T1,,True
4.826685463163936,0.4708333333333333,True,T1,,True
4.846395689133552,0.4958333333333333,True,T1,,True
4.866105915103168,0.5041666666666667,True,T1,,True
4.885816141072784,0.5083333333333333,True,T1,,True
4.905526367042399,0.5083333333333333,True,T1,,True
4.925236593012015,0.5083333333333333,True,T1,,True
4.944946818981631,0.5166666666666666,True,T1,,True
4.964657044951246,0.525,True,T1,,True
4.9843672709208615,0.525,True,T1,,True
5.004077496890478,0.525,True,T1,,True
5.023787722860093,0.5333333333333333,True,T1,,True
5.0434979488297085,0.5416666666666666,True,T1,,True
5.063208174799325,0.5583333333333333,True,T1,,True
5.08291840076894,0.5708333333333333,True,T1,,True
5.102628626738555,0.575,True,T1,,True
5.122338852708172,0.5958333333333333,True,T1,,True
5.142049078677788,0.6166666666666667,True,T1,,True
5.161759304647403,0.6333333333333333,True,T1,,True
5.181469530617019,0.6458333333333333,True,T1,,True
5.201179756586635,0.65,True,T1,,True
5.22088998255625,0.6583333333333333,True,T1,,True
5.240600208525866,0.6583333333333333,True,T1,,True
5.260310434495482,0.6583333333333333,True,T1,,True
5.280020660465097,0.6583333333333333,True,T1,,True
5.299730886434713,0.6666666666666666,True,T1,,True
5.319441112404329,0.6791666666666667,True,T1,,True
5.339151338373944,0.6833333333333333,True,T1,,True
5.35886156434356,0.6958333333333333,True,T1,,True
5.378571790313176,0.7125,True,T1,,True
5.398282016282791,0.7166666666666667,True,T1,,True
5.417992242252407,0.7333333333333333,True,T1,,True
5.437702468222023,0.7416666666666667,True,T1,,True
5.457412694191639,0.7416666666666667,True,T1,,True
5.477122920161254,0.7625,True,T1,,True
5.49683314613087,0.7791666666666667,True,T1,,True
5.516543372100486,0.7999999999999999,True,T1,,True
5.536253598070101,0.8125,True,T1,,True
5.555963824039717,0.8166666666666667,True,T1,,True
5.575674050009333,0.8208333333333333,True,T1,,True
5.595384275978948,0.825,True,T1,,True
5.615094501948564,0.8333333333333333,True,T1,,True
5.63480472791818,0.8375,True,T1,,True
5.654514953887795,0.8416666666666667,True,T1,,True
5.674225179857411,0.8541666666666666,True,T1,,True
5.693935405827027,0.8624999999999999,True,T1,,True
5.713645631796642,0.8791666666666667,True,T1,,True
5.733355857766258,0.8916666666666666,True,T1,,True
5.753066083735874,0.8958333333333333,True,T1,,True
5.77277630970549,0.9083333333333332,True,T1,,True
5.792486535675105,0.9208333333333332,True,T1,,True
5.812196761644721,0.925,True,T1,,True
5.831906987614337,0.9416666666666668,True,T1,,True
5.851617213583952,0.9625,True,T1,,True
5.871327439553568,0.9708333333333332,True,T1,,True
5.891037665523184,0.9791666666666666,True,T1,,True
5.910747891492799,0.9791666666666666,True,T1,,True
5.930458117462415,0.9875,True,T1,,True
5.950168343432031,0.9958333333333332,True,T1,,True
5.969878569401646,1.0,True,T1,,True
3.532921375798204,0.005,True,T1,Q1,False
3.662309927565536,0.005,True,T1,Q1,False
3.791698479332868,0.01,True,T1,Q1,False
3.9210870311002,0.01,True,T1,Q1,False
4.0504755828675325,0.025,True,T1,Q1,False
4.179864134634864,0.08,True,T1,Q1,False
4.309252686402196,0.115,True,T1,Q1,False
4.438641238169529,0.16,True,T1,Q1,False
4.568029789936861,0.17,True,T1,Q1,False
4.697418341704193,0.185,True,T1,Q1,False
4.826806893471525,0.19,True,T1,Q1,False
4.956195445238857,0.22,True,T1,Q1,False
5.085583997006189,0.245,True,T1,Q1,False
5.214972548773521,0.265,True,T1,Q1,False
5.344361100540853,0.28,True,T1,Q1,False
5.473749652308186,0.32,True,T1,Q1,False
5.603138204075518,0.335,True,T1,Q1,False
5.73252675584285,0.355,True,T1,Q1,False
5.861915307610182,0.37,True,T1,Q1,False
5.991303859377514,0.4,True,T1,Q1,False
6.120692411144846,0.445,True,T1,Q1,False
6.250080962912179,0.475,True,T1,Q1,False
6.37946951467951,0.505,True,T1,Q1,False
6.508858066446843,0.525,True,T1,Q1,False
6.638246618214176,0.55,True,T1,Q1,False
6.7676351699815065,0.5700000000000001,True,T1,Q1,False
6.897023721748839,0.585,True,T1,Q1,False
7.026412273516171,0.61,True,T1,Q1,False
7.155800825283503,0.635,True,T1,Q1,False
7.285189377050836,0.665,True,T1,Q1,False
7.414577928818168,0.675,True,T1,Q1,False
7.5439664805855,0.7000000000000001,True,T1,Q1,False
7.673355032352832,0.72,True,T1,Q1,False
7.802743584120163,0.725,True,T1,Q1,False
7.932132135887496,0.735,True,T1,Q1,False
8.061520687654829,0.745,True,T1,Q1,False
8.19090923942216,0.76,True,T1,Q1,False
8.320297791189493,0.77,True,T1,Q1,False
8.449686342956825,0.775,True,T1,Q1,False
8.579074894724156,0.79,True,T1,Q1,False
8.70846344649149,0.81,True,T1,Q1,False
8.837851998258822,0.8250000000000001,True,T1,Q1,False
8.967240550026153,0.8250000000000001,True,T1,Q1,False
9.096629101793486,0.8300000000000001,True,T1,Q1,False
9.226017653560817,0.855,True,T1,Q1,False
9.35540620532815,0.875,True,T1,Q1,False
9.484794757095482,0.88,True,T1,Q1,False
9.614183308862811,0.895,True,T1,Q1,False
9.743571860630146,0.9,True,T1,Q1,False
9.87296041239748,0.9,True,T1,Q1,False
10.00234896416481,0.9,True,T1,Q1,False
10.131737515932144,0.9,True,T1,Q1,False
10.261126067699475,0.905,True,T1,Q1,False
10.390514619466806,0.915,True,T1,Q1,False
10.51990317123414,0.92,True,T1,Q1,False
10.64929172300147,0.93,True,T1,Q1,False
10.778680274768805,0.93,True,T1,Q1,False
10.908068826536136,0.935,True,T1,Q1,False
11.037457378303468,0.935,True,T1,Q1,False
11.1668459300708,0.935,True,T1,Q1,False
11.296234481838132,0.945,True,T1,Q1,False
11.425623033605463,0.945,True,T1,Q1,False
11.555011585372796,0.95,True,T1,Q1,False
11.684400137140129,0.955,True,T1,Q1,False
11.81378868890746,0.96,True,T1,Q1,False
11.943177240674792,0.96,True,T1,Q1,False
12.072565792442123,0.96,True,T1,Q1,False
12.201954344209456,0.96,True,T1,Q1,False
12.331342895976787,0.965,True,T1,Q1,False
12.46073144774412,0.965,True,T1,Q1,False
12.590119999511453,0.965,True,T1,Q1,False
12.719508551278784,0.965,True,T1,Q1,False
12.848897103046117,0.97,True,T1,Q1,False
12.97828565481345,0.975,True,T1,Q1,False
13.10767420658078,0.98,True,T1,Q1,False
13.237062758348111,0.985,True,T1,Q1,False
13.366451310115446,0.985,True,T1,Q1,False
13.495839861882777,0.99,True,T1,Q1,False
13.62522841365011,0.995,True,T1,Q1,False
13.754616965417442,0.995,True,T1,Q1,False
13.884005517184772,0.995,True,T1,Q1,False
14.013394068952106,0.995,True,T1,Q1,False
14.14278262071944,0.995,True,T1,Q1,False
14.27217117248677,0.995,True,T1,Q1,False
14.401559724254104,0.995,True,T1,Q1,False
14.530948276021434,0.995,True,T1,Q1,False
14.660336827788766,0.995,True,T1,Q1,False
14.7897253795561,0.995,True,T1,Q1,False
14.91911393132343,0.995,True,T1,Q1,False
15.048502483090765,0.995,True,T1,Q1,False
15.177891034858096,0.995,True,T1,Q1,False
15.307279586625429,0.995,True,T1,Q1,False
15.43666813839276,0.995,True,T1,Q1,False
15.566056690160092,0.995,True,T1,Q1,False
15.695445241927423,0.995,True,T1,Q1,False
15.824833793694756,0.995,True,T1,Q1,False
15.954222345462089,0.995,True,T1,Q1,False
16.08361089722942,0.995,True,T1,Q1,False
16.212999448996754,0.995,True,T1,Q1,False
16.342388000764085,1.0,True,T1,Q1,False
4.018566198409693,0.0041666666666666,True,T1,,True
4.038276424379308,0.0041666666666666,True,T1,,True
4.057986650348925,0.0083333333333333,True,T1,,True
4.07769687631854,0.0125,True,T1,,True
4.097407102288155,0.0125,True,T1,,True
4.117117328257772,0.0125,True,T1,,True
4.136827554227387,0.0125,True,T1,,True
4.156537780197003,0.0249999999999999,True,T1,,True
4.1762480061666185,0.0291666666666666,True,T1,,True
4.195958232136234,0.0375,True,T1,,True
4.21566845810585,0.0499999999999999,True,T1,,True
4.2353786840754655,0.0499999999999999,True,T1,,True
4.255088910045082,0.0499999999999999,True,T1,,True
4.274799136014697,0.0499999999999999,True,T1,,True
4.294509361984312,0.0499999999999999,True,T1,,True
4.314219587953929,0.0499999999999999,True,T1,,True
4.333929813923544,0.0666666666666666,True,T1,,True
4.353640039893159,0.0708333333333333,True,T1,,True
4.373350265862776,0.0791666666666666,True,T1,,True
4.393060491832391,0.0916666666666666,True,T1,,True
4.412770717802006,0.0999999999999999,True,T1,,True
4.432480943771623,0.0999999999999999,True,T1,,True
4.452191169741238,0.1083333333333333,True,T1,,True
4.471901395710854,0.1083333333333333,True,T1,,True
4.49161162168047,0.1166666666666666,True,T1,,True
4.511321847650085,0.1208333333333333,True,T1,,True
4.531032073619701,0.1375,True,T1,,True
4.5507422995893165,0.1458333333333333,True,T1,,True
4.570452525558933,0.1541666666666666,True,T1,,True
4.590162751528548,0.1875,True,T1,,True
4.609872977498164,0.2125,True,T1,,True
4.62958320346778,0.2333333333333333,True,T1,,True
4.649293429437395,0.2458333333333333,True,T1,,True
4.6690036554070105,0.2833333333333333,True,T1,,True
4.688713881376627,0.3125,True,T1,,True
4.708424107346242,0.35,True,T1,,True
4.728134333315857,0.3541666666666666,True,T1,,True
4.747844559285474,0.3583333333333333,True,T1,,True
4.767554785255089,0.4041666666666667,True,T1,,True
4.787265011224705,0.4291666666666666,True,T1,,True
4.806975237194321,0.4416666666666666,True,T1,,True
4.826685463163936,0.4708333333333333,True,T1,,True
4.846395689133552,0.4958333333333333,True,T1,,True
4.866105915103168,0.5041666666666667,True,T1,,True
4.885816141072784,0.5083333333333333,True,T1,,True
4.905526367042399,0.5083333333333333,True,T1,,True
4.925236593012015,0.5083333333333333,True,T1,,True
4.944946818981631,0.5166666666666666,True,T1,,True
4.964657044951246,0.525,True,T1,,True
4.9843672709208615,0.525,True,T1,,True
5.004077496890478,0.525,True,T1,,True
5.023787722860093,0.5333333333333333,True,T1,,True
5.0434979488297085,0.5416666666666666,True,T1,,True
5.063208174799325,0.5583333333333333,True,T1,,True
5.08291840076894,0.5708333333333333,True,T1,,True
5.102628626738555,0.575,True,T1,,True
5.122338852708172,0.5958333333333333,True,T1,,True
5.142049078677788,0.6166666666666667,True,T1,,True
5.161759304647403,0.6333333333333333,True,T1,,True
5.181469530617019,0.6458333333333333,True,T1,,True
5.201179756586635,0.65,True,T1,,True
5.22088998255625,0.6583333333333333,True,T1,,True
5.240600208525866,0.6583333333333333,True,T1,,True
5.260310434495482,0.6583333333333333,True,T1,,True
5.280020660465097,0.6583333333333333,True,T1,,True
5.299730886434713,0.6666666666666666,True,T1,,True
5.319441112404329,0.6791666666666667,True,T1,,True
5.339151338373944,0.6833333333333333,True,T1,,True
5.35886156434356,0.6958333333333333,True,T1,,True
5.378571790313176,0.7125,True,T1,,True
5.398282016282791,0.7166666666666667,True,T1,,True
5.417992242252407,0.7333333333333333,True,T1,,True
5.437702468222023,0.7416666666666667,True,T1,,True
5.457412694191639,0.7416666666666667,True,T1,,True
5.477122920161254,0.7625,True,T1,,True
5.49683314613087,0.7791666666666667,True,T1,,True
5.516543372100486,0.7999999999999999,True,T1,,True
5.536253598070101,0.8125,True,T1,,True
5.555963824039717,0.8166666666666667,True,T1,,True
5.575674050009333,0.8208333333333333,True,T1,,True
5.595384275978948,0.825,True,T1,,True
5.615094501948564,0.8333333333333333,True,T1,,True
5.63480472791818,0.8375,True,T1,,True
5.654514953887795,0.8416666666666667,True,T1,,True
5.674225179857411,0.8541666666666666,True,T1,,True
5.693935405827027,0.8624999999999999,True,T1,,True
5.713645631796642,0.8791666666666667,True,T1,,True
5.733355857766258,0.8916666666666666,True,T1,,True
5.753066083735874,0.8958333333333333,True,T1,,True
5.77277630970549,0.9083333333333332,True,T1,,True
5.792486535675105,0.9208333333333332,True,T1,,True
5.812196761644721,0.925,True,T1,,True
5.831906987614337,0.9416666666666668,True,T1,,True
5.851617213583952,0.9625,True,T1,,True
5.871327439553568,0.9708333333333332,True,T1,,True
5.891037665523184,0.9791666666666666,True,T1,,True
5.910747891492799,0.9791666666666666,True,T1,,True
5.930458117462415,0.9875,True,T1,,True
5.950168343432031,0.9958333333333332,True,T1,,True
5.969878569401646,1.0,True,T1,,True
0.1574464254688478,0.000625,True,T1,Q2,False
0.1662564595842408,0.000625,True,T1,Q2,False
0.1750664936996339,0.000625,True,T1,Q2,False
0.183876527815027,0.000625,True,T1,Q2,False
0.1926865619304201,0.000625,True,T1,Q2,False
0.2014965960458132,0.000625,True,T1,Q2,False
0.2103066301612063,0.000625,True,T1,Q2,False
0.2191166642765994,0.00125,True,T1,Q2,False
0.2279266983919925,0.00125,True,T1,Q2,False
0.2367367325073855,0.00125,True,T1,Q2,False
0.2455467666227787,0.00125,True,T1,Q2,False
0.2543568007381718,0.00125,True,T1,Q2,False
0.2631668348535648,0.00125,True,T1,Q2,False
0.2719768689689579,0.0025,True,T1,Q2,False
0.280786903084351,0.003125,True,T1,Q2,False
0.2895969371997441,0.0043749999999999,True,T1,Q2,False
0.2984069713151372,0.005,True,T1,Q2,False
0.3072170054305303,0.005625,True,T1,Q2,False
0.3160270395459233,0.005625,True,T1,Q2,False
0.3248370736613165,0.0075,True,T1,Q2,False
0.3336471077767096,0.00875,True,T1,Q2,False
0.3424571418921026,0.00875,True,T1,Q2,False
0.3512671760074957,0.00875,True,T1,Q2,False
0.3600772101228888,0.00875,True,T1,Q2,False
0.3688872442382819,0.00875,True,T1,Q2,False
0.377697278353675,0.009375,True,T1,Q2,False
0.3865073124690681,0.009375,True,T1,Q2,False
0.3953173465844611,0.010625,True,T1,Q2,False
0.4041273806998542,0.010625,True,T1,Q2,False
0.4129374148152474,0.011875,True,T1,Q2,False
0.4217474489306405,0.0125,True,T1,Q2,False
0.4305574830460335,0.0125,True,T1,Q2,False
0.4393675171614266,0.01375,True,T1,Q2,False
0.4481775512768197,0.01375,True,T1,Q2,False
0.4569875853922128,0.015,True,T1,Q2,False
0.4657976195076059,0.015625,True,T1,Q2,False
0.474607653622999,0.015625,True,T1,Q2,False
0.483417687738392,0.015625,True,T1,Q2,False
0.4922277218537851,0.018125,True,T1,Q2,False
0.5010377559691783,0.01875,True,T1,Q2,False
0.5098477900845714,0.019375,True,T1,Q2,False
0.5186578241999644,0.02,True,T1,Q2,False
0.5274678583153576,0.02125,True,T1,Q2,False
0.5362778924307506,0.023125,True,T1,Q2,False
0.5450879265461437,0.025625,True,T1,Q2,False
0.5538979606615368,0.02875,True,T1,Q2,False
0.5627079947769299,0.03,True,T1,Q2,False
0.571518028892323,0.031875,True,T1,Q2,False
0.5803280630077161,0.03375,True,T1,Q2,False
0.5891380971231092,0.03375,True,T1,Q2,False
0.5979481312385022,0.034375,True,T1,Q2,False
0.6067581653538954,0.035,True,T1,Q2,False
0.6155681994692884,0.038125,True,T1,Q2,False
0.6243782335846815,0.04125,True,T1,Q2,False
0.6331882677000746,0.0425,True,T1,Q2,False
0.6419983018154677,0.045625,True,T1,Q2,False
0.6508083359308607,0.05,True,T1,Q2,False
0.6596183700462539,0.051875,True,T1,Q2,False
0.668428404161647,0.055625,True,T1,Q2,False
0.67723843827704,0.05875,True,T1,Q2,False
0.6860484723924332,0.06125,True,T1,Q2,False
0.6948585065078262,0.064375,True,T1,Q2,False
0.7036685406232193,0.068125,True,T1,Q2,False
0.7124785747386124,0.068125,True,T1,Q2,False
0.7212886088540055,0.073125,True,T1,Q2,False
0.7300986429693985,0.076875,True,T1,Q2,False
0.7389086770847917,0.078125,True,T1,Q2,False
0.7477187112001847,0.08375,True,T1,Q2,False
0.7565287453155778,0.0875,True,T1,Q2,False
0.765338779430971,0.09,True,T1,Q2,False
0.774148813546364,0.095,True,T1,Q2,False
0.782958847661757,0.1025,True,T1,Q2,False
0.7917688817771502,0.105625,True,T1,Q2,False
0.8005789158925433,0.11,True,T1,Q2,False
0.8093889500079363,0.115,True,T1,Q2,False
0.8181989841233295,0.125,True,T1,Q2,False
0.8270090182387225,0.1362499999999999,True,T1,Q2,False
0.8358190523541156,0.1475,True,T1,Q2,False
0.8446290864695087,0.1575,True,T1,Q2,False
0.8534391205849018,0.164375,True,T1,Q2,False
0.862249154700295,0.174375,True,T1,Q2,False
0.871059188815688,0.1831249999999999,True,T1,Q2,False
0.879869222931081,0.1949999999999999,True,T1,Q2,False
0.8886792570464742,0.203125,True,T1,Q2,False
0.8974892911618673,0.2175,True,T1,Q2,False
0.9062993252772604,0.2299999999999999,True,T1,Q2,False
0.9151093593926536,0.2475,True,T1,Q2,False
0.9239193935080464,0.265,True,T1,Q2,False
0.9327294276234396,0.2749999999999999,True,T1,Q2,False
0.9415394617388329,0.2906249999999999,True,T1,Q2,False
0.9503494958542258,0.3125,True,T1,Q2,False
0.9591595299696188,0.336875,True,T1,Q2,False
0.967969564085012,0.36375,True,T1,Q2,False
0.976779598200405,0.394375,True,T1,Q2,False
0.985589632315798,0.42,True,T1,Q2,False
0.9943996664311912,0.45875,True,T1,Q2,False
1.0032097005465843,0.5075,True,T1,Q2,False
1.0120197346619777,0.58,True,T1,Q2,False
1.0208297687773706,0.684375,True,T1,Q2,False
1.0296398028927636,1.0,True,T1,Q2,False
4.018566198409693,0.0041666666666666,True,T1,,True
4.038276424379308,0.0041666666666666,True,T1,,True
4.057986650348925,0.0083333333333333,True,T1,,True
4.07769687631854,0.0125,True,T1,,True
4.097407102288155,0.0125,True,T1,,True
4.117117328257772,0.0125,True,T1,,True
4.136827554227387,0.0125,True,T1,,True
4.156537780197003,0.0249999999999999,True,T1,,True
4.1762480061666185,0.0291666666666666,True,T1,,True
4.195958232136234,0.0375,True,T1,,True
4.21566845810585,0.0499999999999999,True,T1,,True
4.2353786840754655,0.0499999999999999,True,T1,,True
4.255088910045082,0.0499999999999999,True,T1,,True
4.274799136014697,0.0499999999999999,True,T1,,True
4.294509361984312,0.0499999999999999,True,T1,,True
4.314219587953929,0.0499999999999999,True,T1,,True
4.333929813923544,0.0666666666666666,True,T1,,True
4.353640039893159,0.0708333333333333,True,T1,,True
4.373350265862776,0.0791666666666666,True,T1,,True
4.393060491832391,0.0916666666666666,True,T1,,True
4.412770717802006,0.0999999999999999,True,T1,,True
4.432480943771623,0.0999999999999999,True,T1,,True
4.452191169741238,0.1083333333333333,True,T1,,True
4.471901395710854,0.1083333333333333,True,T1,,True
4.49161162168047,0.1166666666666666,True,T1,,True
4.511321847650085,0.1208333333333333,True,T1,,True
4.531032073619701,0.1375,True,T1,,True
4.5507422995893165,0.1458333333333333,True,T1,,True
4.570452525558933,0.1541666666666666,True,T1,,True
4.590162751528548,0.1875,True,T1,,True
4.609872977498164,0.2125,True,T1,,True
4.62958320346778,0.2333333333333333,True,T1,,True
4.649293429437395,0.2458333333333333,True,T1,,True
4.6690036554070105,0.2833333333333333,True,T1,,True
4.688713881376627,0.3125,True,T1,,True
4.708424107346242,0.35,True,T1,,True
4.728134333315857,0.3541666666666666,True,T1,,True
4.747844559285474,0.3583333333333333,True,T1,,True
4.767554785255089,0.4041666666666667,True,T1,,True
4.787265011224705,0.4291666666666666,True,T1,,True
4.806975237194321,0.4416666666666666,True,T1,,True
4.826685463163936,0.4708333333333333,True,T1,,True
4.846395689133552,0.4958333333333333,True,T1,,True
4.866105915103168,0.5041666666666667,True,T1,,True
4.885816141072784,0.5083333333333333,True,T1,,True
4.905526367042399,0.5083333333333333,True,T1,,True
4.925236593012015,0.5083333333333333,True,T1,,True
4.944946818981631,0.5166666666666666,True,T1,,True
4.964657044951246,0.525,True,T1,,True
4.9843672709208615,0.525,True,T1,,True
5.004077496890478,0.525,True,T1,,True
5.023787722860093,0.5333333333333333,True,T1,,True
5.0434979488297085,0.5416666666666666,True,T1,,True
5.063208174799325,0.5583333333333333,True,T1,,True
5.08291840076894,0.5708333333333333,True,T1,,True
5.102628626738555,0.575,True,T1,,True
5.122338852708172,0.5958333333333333,True,T1,,True
5.142049078677788,0.6166666666666667,True,T1,,True
5.161759304647403,0.6333333333333333,True,T1,,True
5.181469530617019,0.6458333333333333,True,T1,,True
5.201179756586635,0.65,True,T1,,True
5.22088998255625,0.6583333333333333,True,T1,,True
5.240600208525866,0.6583333333333333,True,T1,,True
5.260310434495482,0.6583333333333333,True,T1,,True
5.280020660465097,0.6583333333333333,True,T1,,True
5.299730886434713,0.6666666666666666,True,T1,,True
5.319441112404329,0.6791666666666667,True,T1,,True
5.339151338373944,0.6833333333333333,True,T1,,True
5.35886156434356,0.6958333333333333,True,T1,,True
5.378571790313176,0.7125,True,T1,,True
5.398282016282791,0.7166666666666667,True,T1,,True
5.417992242252407,0.7333333333333333,True,T1,,True
5.437702468222023,0.7416666666666667,True,T1,,True
5.457412694191639,0.7416666666666667,True,T1,,True
5.477122920161254,0.7625,True,T1,,True
5.49683314613087,0.7791666666666667,True,T1,,True
5.516543372100486,0.7999999999999999,True,T1,,True
5.536253598070101,0.8125,True,T1,,True
5.555963824039717,0.8166666666666667,True,T1,,True
5.575674050009333,0.8208333333333333,True,T1,,True
5.595384275978948,0.825,True,T1,,True
5.615094501948564,0.8333333333333333,True,T1,,True
5.63480472791818,0.8375,True,T1,,True
5.654514953887795,0.8416666666666667,True,T1,,True
5.674225179857411,0.8541666666666666,True,T1,,True
5.693935405827027,0.8624999999999999,True,T1,,True
5.713645631796642,0.8791666666666667,True,T1,,True
5.733355857766258,0.8916666666666666,True,T1,,True
5.753066083735874,0.8958333333333333,True,T1,,True
5.77277630970549,0.9083333333333332,True,T1,,True
5.792486535675105,0.9208333333333332,True,T1,,True
5.812196761644721,0.925,True,T1,,True
5.831906987614337,0.9416666666666668,True,T1,,True
5.851617213583952,0.9625,True,T1,,True
5.871327439553568,0.9708333333333332,True,T1,,True
5.891037665523184,0.9791666666666666,True,T1,,True
5.910747891492799,0.9791666666666666,True,T1,,True
5.930458117462415,0.9875,True,T1,,True
5.950168343432031,0.9958333333333332,True,T1,,True
5.969878569401646,1.0,True,T1,,True
2.1271149961878635,0.01,True,T1,Q3,False
2.271123929044131,0.01,True,T1,Q3,False
2.415132861900399,0.01,True,T1,Q3,False
2.559141794756666,0.01,True,T1,Q3,False
2.703150727612934,0.01,True,T1,Q3,False
2.847159660469201,0.01,True,T1,Q3,False
2.991168593325469,0.01,True,T1,Q3,False
3.135177526181737,0.01,True,T1,Q3,False
3.279186459038004,0.01,True,T1,Q3,False
3.4231953918942724,0.01,True,T1,Q3,False
3.56720432475054,0.01,True,T1,Q3,False
3.7112132576068073,0.01,True,T1,Q3,False
3.855222190463075,0.01,True,T1,Q3,False
3.9992311233193423,0.01,True,T1,Q3,False
4.14324005617561,0.01,True,T1,Q3,False
4.287248989031878,0.02,True,T1,Q3,False
4.431257921888145,0.025,True,T1,Q3,False
4.575266854744413,0.025,True,T1,Q3,False
4.719275787600681,0.03,True,T1,Q3,False
4.863284720456948,0.03,True,T1,Q3,False
5.007293653313216,0.03,True,T1,Q3,False
5.151302586169484,0.03,True,T1,Q3,False
5.295311519025751,0.03,True,T1,Q3,False
5.439320451882018,0.03,True,T1,Q3,False
5.583329384738287,0.075,True,T1,Q3,False
5.727338317594554,0.09,True,T1,Q3,False
5.871347250450821,0.095,True,T1,Q3,False
6.015356183307089,0.115,True,T1,Q3,False
6.1593651161633565,0.115,True,T1,Q3,False
6.303374049019625,0.13,True,T1,Q3,False
6.447382981875892,0.155,True,T1,Q3,False
6.59139191473216,0.175,True,T1,Q3,False
6.735400847588427,0.175,True,T1,Q3,False
6.879409780444695,0.19,True,T1,Q3,False
7.023418713300963,0.21,True,T1,Q3,False
7.16742764615723,0.23,True,T1,Q3,False
7.311436579013498,0.245,True,T1,Q3,False
7.455445511869765,0.25,True,T1,Q3,False
7.599454444726033,0.27,True,T1,Q3,False
7.743463377582301,0.29,True,T1,Q3,False
7.887472310438568,0.31,True,T1,Q3,False
8.031481243294836,0.335,True,T1,Q3,False
8.175490176151104,0.41,True,T1,Q3,False
8.31949910900737,0.56,True,T1,Q3,False
8.463508041863639,0.56,True,T1,Q3,False
8.607516974719907,0.56,True,T1,Q3,False
8.751525907576173,0.5650000000000001,True,T1,Q3,False
8.895534840432441,0.5750000000000001,True,T1,Q3,False
9.03954377328871,0.59,True,T1,Q3,False
9.183552706144976,0.6,True,T1,Q3,False
9.327561639001244,0.6,True,T1,Q3,False
9.471570571857512,0.6,True,T1,Q3,False
9.61557950471378,0.6,True,T1,Q3,False
9.759588437570049,0.615,True,T1,Q3,False
9.903597370426317,0.615,True,T1,Q3,False
10.04760630328258,0.625,True,T1,Q3,False
10.19161523613885,0.625,True,T1,Q3,False
10.335624168995118,0.63,True,T1,Q3,False
10.479633101851386,0.635,True,T1,Q3,False
10.623642034707652,0.635,True,T1,Q3,False
10.76765096756392,0.64,True,T1,Q3,False
10.911659900420188,0.65,True,T1,Q3,False
11.055668833276457,0.655,True,T1,Q3,False
11.199677766132725,0.66,True,T1,Q3,False
11.343686698988993,0.665,True,T1,Q3,False
11.48769563184526,0.675,True,T1,Q3,False
11.631704564701526,0.68,True,T1,Q3,False
11.775713497557794,0.685,True,T1,Q3,False
11.919722430414062,0.6950000000000001,True,T1,Q3,False
12.06373136327033,0.7000000000000001,True,T1,Q3,False
12.207740296126596,0.7050000000000001,True,T1,Q3,False
12.351749228982865,0.7050000000000001,True,T1,Q3,False
12.495758161839133,0.71,True,T1,Q3,False
12.6397670946954,0.715,True,T1,Q3,False
12.783776027551667,0.725,True,T1,Q3,False
12.927784960407935,0.735,True,T1,Q3,False
13.071793893264202,0.735,True,T1,Q3,False
13.21580282612047,0.735,True,T1,Q3,False
13.359811758976738,0.735,True,T1,Q3,False
13.503820691833006,0.735,True,T1,Q3,False
13.647829624689273,0.735,True,T1,Q3,False
13.79183855754554,0.735,True,T1,Q3,False
13.935847490401809,0.735,True,T1,Q3,False
14.079856423258075,0.735,True,T1,Q3,False
14.223865356114343,0.74,True,T1,Q3,False
14.367874288970611,0.74,True,T1,Q3,False
14.511883221826878,0.74,True,T1,Q3,False
14.655892154683146,0.745,True,T1,Q3,False
14.799901087539414,0.755,True,T1,Q3,False
14.943910020395682,0.755,True,T1,Q3,False
15.087918953251949,0.76,True,T1,Q3,False
15.231927886108217,0.765,True,T1,Q3,False
15.375936818964483,0.775,True,T1,Q3,False
15.519945751820751,0.785,True,T1,Q3,False
15.66395468467702,0.795,True,T1,Q3,False
15.807963617533288,0.795,True,T1,Q3,False
15.951972550389556,0.8,True,T1,Q3,False
16.095981483245822,0.81,True,T1,Q3,False
16.23999041610209,0.8250000000000001,True,T1,Q3,False
16.38399934895836,1.0,True,T1,Q3,False
3.429777645877776,0.0041666666666666,True,T2,,True
3.45334624378682,0.0125,True,T2,,True
3.476914841695863,0.0166666666666666,True,T2,,True
3.5004834396049067,0.0208333333333333,True,T2,,True
3.52405203751395,0.0249999999999999,True,T2,,True
3.5476206354229936,0.0249999999999999,True,T2,,True
3.5711892333320367,0.0249999999999999,True,T2,,True
3.5947578312410804,0.0249999999999999,True,T2,,True
3.618326429150124,0.0249999999999999,True,T2,,True
3.6418950270591672,0.0249999999999999,True,T2,,True
3.6654636249682095,0.0249999999999999,True,T2,,True
3.689032222877254,0.0291666666666666,True,T2,,True
3.7126008207862977,0.0333333333333333,True,T2,,True
3.736169418695341,0.0333333333333333,True,T2,,True
3.759738016604384,0.0416666666666666,True,T2,,True
3.783306614513428,0.0541666666666666,True,T2,,True
3.806875212422472,0.0541666666666666,True,T2,,True
3.8304438103315146,0.0625,True,T2,,True
3.8540124082405582,0.0666666666666666,True,T2,,True
3.8775810061496014,0.075,True,T2,,True
3.901149604058645,0.0916666666666666,True,T2,,True
3.924718201967688,0.0916666666666666,True,T2,,True
3.948286799876732,0.1041666666666666,True,T2,,True
3.971855397785776,0.1208333333333333,True,T2,,True
3.9954239956948183,0.1375,True,T2,,True
4.018992593603862,0.15,True,T2,,True
4.042561191512906,0.1791666666666666,True,T2,,True
4.066129789421949,0.1833333333333333,True,T2,,True
4.089698387330992,0.1875,True,T2,,True
4.113266985240036,0.2166666666666666,True,T2,,True
4.13683558314908,0.2333333333333333,True,T2,,True
4.160404181058123,0.25,True,T2,,True
4.183972778967166,0.2791666666666667,True,T2,,True
4.207541376876209,0.3166666666666666,True,T2,,True
4.231109974785253,0.3541666666666666,True,T2,,True
4.254678572694297,0.3916666666666666,True,T2,,True
4.27824717060334,0.4166666666666666,True,T2,,True
4.301815768512384,0.4458333333333333,True,T2,,True
4.325384366421427,0.4499999999999999,True,T2,,True
4.34895296433047,0.4708333333333333,True,T2,,True
4.3725215622395135,0.5291666666666667,True,T2,,True
4.396090160148557,0.5708333333333333,True,T2,,True
4.419658758057601,0.5833333333333333,True,T2,,True
4.443227355966644,0.6166666666666667,True,T2,,True
4.466795953875687,0.6583333333333333,True,T2,,True
4.490364551784731,0.6916666666666667,True,T2,,True
4.513933149693775,0.6958333333333333,True,T2,,True
4.537501747602818,0.6958333333333333,True,T2,,True
4.561070345511862,0.7125,True,T2,,True
4.584638943420905,0.7416666666666667,True,T2,,True
4.608207541329948,0.7666666666666666,True,T2,,True
4.631776139238991,0.7916666666666666,True,T2,,True
4.6553447371480345,0.8291666666666666,True,T2,,True
4.678913335057079,0.8541666666666666,True,T2,,True
4.702481932966122,0.8666666666666666,True,T2,,True
4.726050530875165,0.875,True,T2,,True
4.749619128784209,0.8833333333333333,True,T2,,True
4.773187726693252,0.8875,True,T2,,True
4.796756324602296,0.9,True,T2,,True
4.82032492251134,0.9166666666666666,True,T2,,True
4.843893520420383,0.9333333333333332,True,T2,,True
4.867462118329426,0.9375,True,T2,,True
4.891030716238469,0.9541666666666666,True,T2,,True
4.914599314147512,0.9541666666666666,True,T2,,True
4.9381679120565565,0.9541666666666666,True,T2,,True
4.9617365099656,0.9541666666666666,True,T2,,True
4.985305107874643,0.9541666666666666,True,T2,,True
5.008873705783687,0.9541666666666666,True,T2,,True
5.03244230369273,0.9666666666666668,True,T2,,True
5.056010901601773,0.9666666666666668,True,T2,,True
5.0795794995108166,0.9666666666666668,True,T2,,True
5.103148097419861,0.9666666666666668,True,T2,,True
5.126716695328904,0.9708333333333332,True,T2,,True
5.150285293237947,0.9708333333333332,True,T2,,True
5.17385389114699,0.975,True,T2,,True
5.197422489056034,0.975,True,T2,,True
5.2209910869650775,0.975,True,T2,,True
5.244559684874121,0.975,True,T2,,True
5.268128282783165,0.975,True,T2,,True
5.291696880692208,0.975,True,T2,,True
5.315265478601251,0.975,True,T2,,True
5.338834076510294,0.975,True,T2,,True
5.362402674419338,0.975,True,T2,,True
5.385971272328382,0.975,True,T2,,True
5.409539870237425,0.9791666666666666,True,T2,,True
5.433108468146468,0.9791666666666666,True,T2,,True
5.456677066055512,0.9833333333333332,True,T2,,True
5.480245663964555,0.9875,True,T2,,True
5.503814261873599,0.9916666666666666,True,T2,,True
5.527382859782643,0.9958333333333332,True,T2,,True
5.550951457691686,0.9958333333333332,True,T2,,True
5.574520055600729,0.9958333333333332,True,T2,,True
5.598088653509773,0.9958333333333332,True,T2,,True
5.621657251418816,0.9958333333333332,True,T2,,True
5.64522584932786,0.9958333333333332,True,T2,,True
5.668794447236903,0.9958333333333332,True,T2,,True
5.692363045145946,0.9958333333333332,True,T2,,True
5.71593164305499,0.9958333333333332,True,T2,,True
5.739500240964033,0.9958333333333332,True,T2,,True
5.763068838873076,1.0,True,T2,,True
0.61253620251185,0.0098522167487684,True,T2,Q1,False
0.7695396038359059,0.0098522167487684,True,T2,Q1,False
0.9265430051599616,0.0147783251231527,True,T2,Q1,False
1.0835464064840177,0.0147783251231527,True,T2,Q1,False
1.2405498078080734,0.0147783251231527,True,T2,Q1,False
1.3975532091321292,0.0147783251231527,True,T2,Q1,False
1.554556610456185,0.0147783251231527,True,T2,Q1,False
1.7115600117802412,0.0147783251231527,True,T2,Q1,False
1.868563413104297,0.0147783251231527,True,T2,Q1,False
2.0255668144283527,0.0197044334975369,True,T2,Q1,False
2.1825702157524085,0.0197044334975369,True,T2,Q1,False
2.3395736170764643,0.0197044334975369,True,T2,Q1,False
2.49657701840052,0.0197044334975369,True,T2,Q1,False
2.653580419724576,0.0197044334975369,True,T2,Q1,False
2.810583821048632,0.0197044334975369,True,T2,Q1,False
2.967587222372688,0.0197044334975369,True,T2,Q1,False
3.124590623696744,0.0197044334975369,True,T2,Q1,False
3.2815940250207998,0.0197044334975369,True,T2,Q1,False
3.438597426344855,0.0246305418719211,True,T2,Q1,False
3.5956008276689118,0.0246305418719211,True,T2,Q1,False
3.752604228992967,0.0246305418719211,True,T2,Q1,False
3.909607630317023,0.0344827586206896,True,T2,Q1,False
4.066611031641079,0.0492610837438423,True,T2,Q1,False
4.223614432965134,0.0492610837438423,True,T2,Q1,False
4.380617834289191,0.0886699507389162,True,T2,Q1,False
4.537621235613247,0.0935960591133004,True,T2,Q1,False
4.694624636937302,0.1330049261083744,True,T2,Q1,False
4.851628038261358,0.2019704433497537,True,T2,Q1,False
5.008631439585415,0.2610837438423645,True,T2,Q1,False
5.16563484090947,0.3054187192118227,True,T2,Q1,False
5.322638242233526,0.3596059113300492,True,T2,Q1,False
5.479641643557581,0.4285714285714285,True,T2,Q1,False
5.636645044881638,0.4630541871921182,True,T2,Q1,False
5.793648446205694,0.4975369458128079,True,T2,Q1,False
5.950651847529749,0.5270935960591133,True,T2,Q1,False
6.107655248853805,0.5960591133004927,True,T2,Q1,False
6.264658650177861,0.625615763546798,True,T2,Q1,False
6.421662051501917,0.6650246305418719,True,T2,Q1,False
6.578665452825973,0.7142857142857143,True,T2,Q1,False
6.7356688541500285,0.7438423645320197,True,T2,Q1,False
6.892672255474085,0.7881773399014779,True,T2,Q1,False
7.04967565679814,0.8177339901477833,True,T2,Q1,False
7.206679058122196,0.8522167487684729,True,T2,Q1,False
7.363682459446252,0.8571428571428571,True,T2,Q1,False
7.520685860770308,0.8571428571428571,True,T2,Q1,False
7.677689262094364,0.8620689655172414,True,T2,Q1,False
7.834692663418419,0.8719211822660099,True,T2,Q1,False
7.9916960647424755,0.8768472906403941,True,T2,Q1,False
8.14869946606653,0.8866995073891626,True,T2,Q1,False
8.305702867390586,0.8916256157635468,True,T2,Q1,False
8.462706268714642,0.9014778325123152,True,T2,Q1,False
8.619709670038699,0.9014778325123152,True,T2,Q1,False
8.776713071362753,0.9113300492610836,True,T2,Q1,False
8.93371647268681,0.9261083743842364,True,T2,Q1,False
9.090719874010864,0.9359605911330048,True,T2,Q1,False
9.247723275334922,0.9359605911330048,True,T2,Q1,False
9.404726676658978,0.9359605911330048,True,T2,Q1,False
9.561730077983032,0.9408866995073892,True,T2,Q1,False
9.718733479307089,0.9507389162561576,True,T2,Q1,False
9.875736880631145,0.9507389162561576,True,T2,Q1,False
10.0327402819552,0.955665024630542,True,T2,Q1,False
10.189743683279255,0.9753694581280788,True,T2,Q1,False
10.346747084603312,0.9802955665024632,True,T2,Q1,False
10.503750485927368,0.9802955665024632,True,T2,Q1,False
10.660753887251424,0.9802955665024632,True,T2,Q1,False
10.81775728857548,0.9802955665024632,True,T2,Q1,False
10.974760689899536,0.9802955665024632,True,T2,Q1,False
11.131764091223593,0.9901477832512317,True,T2,Q1,False
11.288767492547649,0.9950738916256158,True,T2,Q1,False
11.445770893871703,0.9950738916256158,True,T2,Q1,False
11.60277429519576,0.9950738916256158,True,T2,Q1,False
11.759777696519816,0.9950738916256158,True,T2,Q1,False
11.91678109784387,0.9950738916256158,True,T2,Q1,False
12.073784499167926,0.9950738916256158,True,T2,Q1,False
12.230787900491984,0.9950738916256158,True,T2,Q1,False
12.38779130181604,0.9950738916256158,True,T2,Q1,False
12.544794703140097,0.9950738916256158,True,T2,Q1,False
12.70179810446415,0.9950738916256158,True,T2,Q1,False
12.858801505788206,0.9950738916256158,True,T2,Q1,False
13.015804907112262,0.9950738916256158,True,T2,Q1,False
13.172808308436318,0.9950738916256158,True,T2,Q1,False
13.329811709760374,0.9950738916256158,True,T2,Q1,False
13.486815111084429,0.9950738916256158,True,T2,Q1,False
13.643818512408483,0.9950738916256158,True,T2,Q1,False
13.80082191373254,0.9950738916256158,True,T2,Q1,False
13.957825315056596,0.9950738916256158,True,T2,Q1,False
14.114828716380654,0.9950738916256158,True,T2,Q1,False
14.271832117704708,0.9950738916256158,True,T2,Q1,False
14.428835519028764,0.9950738916256158,True,T2,Q1,False
14.58583892035282,0.9950738916256158,True,T2,Q1,False
14.742842321676877,0.9950738916256158,True,T2,Q1,False
14.899845723000931,0.9950738916256158,True,T2,Q1,False
15.056849124324987,0.9950738916256158,True,T2,Q1,False
15.213852525649044,0.9950738916256158,True,T2,Q1,False
15.3708559269731,0.9950738916256158,True,T2,Q1,False
15.527859328297156,0.9950738916256158,True,T2,Q1,False
15.68486272962121,0.9950738916256158,True,T2,Q1,False
15.841866130945268,0.9950738916256158,True,T2,Q1,False
15.998869532269325,0.9950738916256158,True,T2,Q1,False
16.15587293359338,1.0,True,T2,Q1,False
3.429777645877776,0.0041666666666666,True,T2,,True
3.45334624378682,0.0125,True,T2,,True
3.476914841695863,0.0166666666666666,True,T2,,True
3.5004834396049067,0.0208333333333333,True,T2,,True
3.52405203751395,0.0249999999999999,True,T2,,True
3.5476206354229936,0.0249999999999999,True,T2,,True
3.5711892333320367,0.0249999999999999,True,T2,,True
3.5947578312410804,0.0249999999999999,True,T2,,True
3.618326429150124,0.0249999999999999,True,T2,,True
3.6418950270591672,0.0249999999999999,True,T2,,True
3.6654636249682095,0.0249999999999999,True,T2,,True
3.689032222877254,0.0291666666666666,True,T2,,True
3.7126008207862977,0.0333333333333333,True,T2,,True
3.736169418695341,0.0333333333333333,True,T2,,True
3.759738016604384,0.0416666666666666,True,T2,,True
3.783306614513428,0.0541666666666666,True,T2,,True
3.806875212422472,0.0541666666666666,True,T2,,True
3.8304438103315146,0.0625,True,T2,,True
3.8540124082405582,0.0666666666666666,True,T2,,True
3.8775810061496014,0.075,True,T2,,True
3.901149604058645,0.0916666666666666,True,T2,,True
3.924718201967688,0.0916666666666666,True,T2,,True
3.948286799876732,0.1041666666666666,True,T2,,True
3.971855397785776,0.1208333333333333,True,T2,,True
3.9954239956948183,0.1375,True,T2,,True
4.018992593603862,0.15,True,T2,,True
4.042561191512906,0.1791666666666666,True,T2,,True
4.066129789421949,0.1833333333333333,True,T2,,True
4.089698387330992,0.1875,True,T2,,True
4.113266985240036,0.2166666666666666,True,T2,,True
4.13683558314908,0.2333333333333333,True,T2,,True
4.160404181058123,0.25,True,T2,,True
4.183972778967166,0.2791666666666667,True,T2,,True
4.207541376876209,0.3166666666666666,True,T2,,True
4.231109974785253,0.3541666666666666,True,T2,,True
4.254678572694297,0.3916666666666666,True,T2,,True
4.27824717060334,0.4166666666666666,True,T2,,True
4.301815768512384,0.4458333333333333,True,T2,,True
4.325384366421427,0.4499999999999999,True,T2,,True
4.34895296433047,0.4708333333333333,True,T2,,True
4.3725215622395135,0.5291666666666667,True,T2,,True
4.396090160148557,0.5708333333333333,True,T2,,True
4.419658758057601,0.5833333333333333,True,T2,,True
4.443227355966644,0.6166666666666667,True,T2,,True
4.466795953875687,0.6583333333333333,True,T2,,True
4.490364551784731,0.6916666666666667,True,T2,,True
4.513933149693775,0.6958333333333333,True,T2,,True
4.537501747602818,0.6958333333333333,True,T2,,True
4.561070345511862,0.7125,True,T2,,True
4.584638943420905,0.7416666666666667,True,T2,,True
4.608207541329948,0.7666666666666666,True,T2,,True
4.631776139238991,0.7916666666666666,True,T2,,True
4.6553447371480345,0.8291666666666666,True,T2,,True
4.678913335057079,0.8541666666666666,True,T2,,True
4.702481932966122,0.8666666666666666,True,T2,,True
4.726050530875165,0.875,True,T2,,True
4.749619128784209,0.8833333333333333,True,T2,,True
4.773187726693252,0.8875,True,T2,,True
4.796756324602296,0.9,True,T2,,True
4.82032492251134,0.9166666666666666,True,T2,,True
4.843893520420383,0.9333333333333332,True,T2,,True
4.867462118329426,0.9375,True,T2,,True
4.891030716238469,0.9541666666666666,True,T2,,True
4.914599314147512,0.9541666666666666,True,T2,,True
4.9381679120565565,0.9541666666666666,True,T2,,True
4.9617365099656,0.9541666666666666,True,T2,,True
4.985305107874643,0.9541666666666666,True,T2,,True
5.008873705783687,0.9541666666666666,True,T2,,True
5.03244230369273,0.9666666666666668,True,T2,,True
5.056010901601773,0.9666666666666668,True,T2,,True
5.0795794995108166,0.9666666666666668,True,T2,,True
5.103148097419861,0.9666666666666668,True,T2,,True
5.126716695328904,0.9708333333333332,True,T2,,True
5.150285293237947,0.9708333333333332,True,T2,,True
5.17385389114699,0.975,True,T2,,True
5.197422489056034,0.975,True,T2,,True
5.2209910869650775,0.975,True,T2,,True
5.244559684874121,0.975,True,T2,,True
5.268128282783165,0.975,True,T2,,True
5.291696880692208,0.975,True,T2,,True
5.315265478601251,0.975,True,T2,,True
5.338834076510294,0.975,True,T2,,True
5.362402674419338,0.975,True,T2,,True
5.385971272328382,0.975,True,T2,,True
5.409539870237425,0.9791666666666666,True,T2,,True
5.433108468146468,0.9791666666666666,True,T2,,True
5.456677066055512,0.9833333333333332,True,T2,,True
5.480245663964555,0.9875,True,T2,,True
5.503814261873599,0.9916666666666666,True,T2,,True
5.527382859782643,0.9958333333333332,True,T2,,True
5.550951457691686,0.9958333333333332,True,T2,,True
5.574520055600729,0.9958333333333332,True,T2,,True
5.598088653509773,0.9958333333333332,True,T2,,True
5.621657251418816,0.9958333333333332,True,T2,,True
5.64522584932786,0.9958333333333332,True,T2,,True
5.668794447236903,0.9958333333333332,True,T2,,True
5.692363045145946,0.9958333333333332,True,T2,,True
5.71593164305499,0.9958333333333332,True,T2,,True
5.739500240964033,0.9958333333333332,True,T2,,True
5.763068838873076,1.0,True,T2,,True
0.146626977950695,0.0006309148264984,True,T2,Q2,False
0.1843333666181485,0.0006309148264984,True,T2,Q2,False
0.2220397552856019,0.0012618296529968,True,T2,Q2,False
0.2597461439530554,0.0018927444794952,True,T2,Q2,False
0.2974525326205088,0.0031545741324921,True,T2,Q2,False
0.3351589212879623,0.0063091482649842,True,T2,Q2,False
0.3728653099554158,0.0063091482649842,True,T2,Q2,False
0.4105716986228692,0.0088328075709779,True,T2,Q2,False
0.4482780872903227,0.0132492113564668,True,T2,Q2,False
0.4859844759577761,0.0201892744479495,True,T2,Q2,False
0.5236908646252296,0.0334384858044164,True,T2,Q2,False
0.5613972532926831,0.0498422712933753,True,T2,Q2,False
0.5991036419601365,0.0675078864353312,True,T2,Q2,False
0.63681003062759,0.0826498422712933,True,T2,Q2,False
0.6745164192950435,0.0952681388012618,True,T2,Q2,False
0.7122228079624969,0.1274447949526813,True,T2,Q2,False
0.7499291966299504,0.1526813880126183,True,T2,Q2,False
0.7876355852974039,0.191167192429022,True,T2,Q2,False
0.8253419739648573,0.23596214511041,True,T2,Q2,False
0.8630483626323108,0.2845425867507886,True,T2,Q2,False
0.9007547512997642,0.3646687697160883,True,T2,Q2,False
0.9384611399672176,0.4706624605678233,True,T2,Q2,False
0.9761675286346712,0.6252365930599368,True,T2,Q2,False
1.0138739173021247,0.8302839116719243,True,T2,Q2,False
1.051580305969578,0.9993690851735016,True,T2,Q2,False
1.0892866946370316,0.9993690851735016,True,T2,Q2,False
1.126993083304485,0.9993690851735016,True,T2,Q2,False
1.1646994719719386,0.9993690851735016,True,T2,Q2,False
1.202405860639392,0.9993690851735016,True,T2,Q2,False
1.2401122493068453,0.9993690851735016,True,T2,Q2,False
1.2778186379742988,0.9993690851735016,True,T2,Q2,False
1.3155250266417524,0.9993690851735016,True,T2,Q2,False
1.3532314153092058,0.9993690851735016,True,T2,Q2,False
1.3909378039766591,0.9993690851735016,True,T2,Q2,False
1.428644192644113,0.9993690851735016,True,T2,Q2,False
1.4663505813115665,0.9993690851735016,True,T2,Q2,False
1.5040569699790196,0.9993690851735016,True,T2,Q2,False
1.541763358646473,0.9993690851735016,True,T2,Q2,False
1.5794697473139263,0.9993690851735016,True,T2,Q2,False
1.61717613598138,0.9993690851735016,True,T2,Q2,False
1.6548825246488337,0.9993690851735016,True,T2,Q2,False
1.6925889133162868,0.9993690851735016,True,T2,Q2,False
1.7302953019837404,0.9993690851735016,True,T2,Q2,False
1.768001690651194,0.9993690851735016,True,T2,Q2,False
1.8057080793186475,0.9993690851735016,True,T2,Q2,False
1.8434144679861009,0.9993690851735016,True,T2,Q2,False
1.8811208566535544,0.9993690851735016,True,T2,Q2,False
1.918827245321008,0.9993690851735016,True,T2,Q2,False
1.9565336339884607,0.9993690851735016,True,T2,Q2,False
1.9942400226559145,0.9993690851735016,True,T2,Q2,False
2.0319464113233683,0.9993690851735016,True,T2,Q2,False
2.0696527999908216,0.9993690851735016,True,T2,Q2,False
2.107359188658275,0.9993690851735016,True,T2,Q2,False
2.1450655773257283,0.9993690851735016,True,T2,Q2,False
2.182771965993182,0.9993690851735016,True,T2,Q2,False
2.2204783546606355,0.9993690851735016,True,T2,Q2,False
2.258184743328089,0.9993690851735016,True,T2,Q2,False
2.295891131995542,0.9993690851735016,True,T2,Q2,False
2.3335975206629955,0.9993690851735016,True,T2,Q2,False
2.3713039093304493,0.9993690851735016,True,T2,Q2,False
2.4090102979979027,0.9993690851735016,True,T2,Q2,False
2.446716686665356,0.9993690851735016,True,T2,Q2,False
2.48442307533281,0.9993690851735016,True,T2,Q2,False
2.522129464000263,0.9993690851735016,True,T2,Q2,False
2.5598358526677165,0.9993690851735016,True,T2,Q2,False
2.59754224133517,0.9993690851735016,True,T2,Q2,False
2.635248630002623,0.9993690851735016,True,T2,Q2,False
2.672955018670077,0.9993690851735016,True,T2,Q2,False
2.7106614073375304,0.9993690851735016,True,T2,Q2,False
2.748367796004984,0.9993690851735016,True,T2,Q2,False
2.786074184672437,0.9993690851735016,True,T2,Q2,False
2.823780573339891,0.9993690851735016,True,T2,Q2,False
2.861486962007344,0.9993690851735016,True,T2,Q2,False
2.8991933506747976,0.9993690851735016,True,T2,Q2,False
2.936899739342251,0.9993690851735016,True,T2,Q2,False
2.9746061280097047,0.9993690851735016,True,T2,Q2,False
3.012312516677158,0.9993690851735016,True,T2,Q2,False
3.0500189053446114,0.9993690851735016,True,T2,Q2,False
3.087725294012065,0.9993690851735016,True,T2,Q2,False
3.1254316826795185,0.9993690851735016,True,T2,Q2,False
3.163138071346972,0.9993690851735016,True,T2,Q2,False
3.200844460014425,0.9993690851735016,True,T2,Q2,False
3.2385508486818786,0.9993690851735016,True,T2,Q2,False
3.2762572373493324,0.9993690851735016,True,T2,Q2,False
3.3139636260167857,0.9993690851735016,True,T2,Q2,False
3.351670014684239,0.9993690851735016,True,T2,Q2,False
3.389376403351693,0.9993690851735016,True,T2,Q2,False
3.4270827920191462,0.9993690851735016,True,T2,Q2,False
3.4647891806866,0.9993690851735016,True,T2,Q2,False
3.502495569354053,0.9993690851735016,True,T2,Q2,False
3.5402019580215063,0.9993690851735016,True,T2,Q2,False
3.57790834668896,0.9993690851735016,True,T2,Q2,False
3.615614735356413,0.9993690851735016,True,T2,Q2,False
3.6533211240238663,0.9993690851735016,True,T2,Q2,False
3.691027512691321,0.9993690851735016,True,T2,Q2,False
3.728733901358774,0.9993690851735016,True,T2,Q2,False
3.7664402900262273,0.9993690851735016,True,T2,Q2,False
3.8041466786936806,0.9993690851735016,True,T2,Q2,False
3.841853067361134,0.9993690851735016,True,T2,Q2,False
3.879559456028588,1.0,True,T2,Q2,False
3.429777645877776,0.0041666666666666,True,T2,,True
3.45334624378682,0.0125,True,T2,,True
3.476914841695863,0.0166666666666666,True,T2,,True
3.5004834396049067,0.0208333333333333,True,T2,,True
3.52405203751395,0.0249999999999999,True,T2,,True
3.5476206354229936,0.0249999999999999,True,T2,,True
3.5711892333320367,0.0249999999999999,True,T2,,True
3.5947578312410804,0.0249999999999999,True,T2,,True
3.618326429150124,0.0249999999999999,True,T2,,True
3.6418950270591672,0.0249999999999999,True,T2,,True
3.6654636249682095,0.0249999999999999,True,T2,,True
3.689032222877254,0.0291666666666666,True,T2,,True
3.7126008207862977,0.0333333333333333,True,T2,,True
3.736169418695341,0.0333333333333333,True,T2,,True
3.759738016604384,0.0416666666666666,True,T2,,True
3.783306614513428,0.0541666666666666,True,T2,,True
3.806875212422472,0.0541666666666666,True,T2,,True
3.8304438103315146,0.0625,True,T2,,True
3.8540124082405582,0.0666666666666666,True,T2,,True
3.8775810061496014,0.075,True,T2,,True
3.901149604058645,0.0916666666666666,True,T2,,True
3.924718201967688,0.0916666666666666,True,T2,,True
3.948286799876732,0.1041666666666666,True,T2,,True
3.971855397785776,0.1208333333333333,True,T2,,True
3.9954239956948183,0.1375,True,T2,,True
4.018992593603862,0.15,True,T2,,True
4.042561191512906,0.1791666666666666,True,T2,,True
4.066129789421949,0.1833333333333333,True,T2,,True
4.089698387330992,0.1875,True,T2,,True
4.113266985240036,0.2166666666666666,True,T2,,True
4.13683558314908,0.2333333333333333,True,T2,,True
4.160404181058123,0.25,True,T2,,True
4.183972778967166,0.2791666666666667,True,T2,,True
4.207541376876209,0.3166666666666666,True,T2,,True
4.231109974785253,0.3541666666666666,True,T2,,True
4.254678572694297,0.3916666666666666,True,T2,,True
4.27824717060334,0.4166666666666666,True,T2,,True
4.301815768512384,0.4458333333333333,True,T2,,True
4.325384366421427,0.4499999999999999,True,T2,,True
4.34895296433047,0.4708333333333333,True,T2,,True
4.3725215622395135,0.5291666666666667,True,T2,,True
4.396090160148557,0.5708333333333333,True,T2,,True
4.419658758057601,0.5833333333333333,True,T2,,True
4.443227355966644,0.6166666666666667,True,T2,,True
4.466795953875687,0.6583333333333333,True,T2,,True
4.490364551784731,0.6916666666666667,True,T2,,True
4.513933149693775,0.6958333333333333,True,T2,,True
4.537501747602818,0.6958333333333333,True,T2,,True
4.561070345511862,0.7125,True,T2,,True
4.584638943420905,0.7416666666666667,True,T2,,True
4.608207541329948,0.7666666666666666,True,T2,,True
4.631776139238991,0.7916666666666666,True,T2,,True
4.6553447371480345,0.8291666666666666,True,T2,,True
4.678913335057079,0.8541666666666666,True,T2,,True
4.702481932966122,0.8666666666666666,True,T2,,True
4.726050530875165,0.875,True,T2,,True
4.749619128784209,0.8833333333333333,True,T2,,True
4.773187726693252,0.8875,True,T2,,True
4.796756324602296,0.9,True,T2,,True
4.82032492251134,0.9166666666666666,True,T2,,True
4.843893520420383,0.9333333333333332,True,T2,,True
4.867462118329426,0.9375,True,T2,,True
4.891030716238469,0.9541666666666666,True,T2,,True
4.914599314147512,0.9541666666666666,True,T2,,True
4.9381679120565565,0.9541666666666666,True,T2,,True
4.9617365099656,0.9541666666666666,True,T2,,True
4.985305107874643,0.9541666666666666,True,T2,,True
5.008873705783687,0.9541666666666666,True,T2,,True
5.03244230369273,0.9666666666666668,True,T2,,True
5.056010901601773,0.9666666666666668,True,T2,,True
5.0795794995108166,0.9666666666666668,True,T2,,True
5.103148097419861,0.9666666666666668,True,T2,,True
5.126716695328904,0.9708333333333332,True,T2,,True
5.150285293237947,0.9708333333333332,True,T2,,True
5.17385389114699,0.975,True,T2,,True
5.197422489056034,0.975,True,T2,,True
5.2209910869650775,0.975,True,T2,,True
5.244559684874121,0.975,True,T2,,True
5.268128282783165,0.975,True,T2,,True
5.291696880692208,0.975,True,T2,,True
5.315265478601251,0.975,True,T2,,True
5.338834076510294,0.975,True,T2,,True
5.362402674419338,0.975,True,T2,,True
5.385971272328382,0.975,True,T2,,True
5.409539870237425,0.9791666666666666,True,T2,,True
5.433108468146468,0.9791666666666666,True,T2,,True
5.456677066055512,0.9833333333333332,True,T2,,True
5.480245663964555,0.9875,True,T2,,True
5.503814261873599,0.9916666666666666,True,T2,,True
5.527382859782643,0.9958333333333332,True,T2,,True
5.550951457691686,0.9958333333333332,True,T2,,True
5.574520055600729,0.9958333333333332,True,T2,,True
5.598088653509773,0.9958333333333332,True,T2,,True
5.621657251418816,0.9958333333333332,True,T2,,True
5.64522584932786,0.9958333333333332,True,T2,,True
5.668794447236903,0.9958333333333332,True,T2,,True
5.692363045145946,0.9958333333333332,True,T2,,True
5.71593164305499,0.9958333333333332,True,T2,,True
5.739500240964033,0.9958333333333332,True,T2,,True
5.763068838873076,1.0,True,T2,,True
0.5263518309365093,0.0047169811320754,True,T2,Q3,False
0.6477117878234737,0.0141509433962264,True,T2,Q3,False
0.769071744710438,0.0235849056603773,True,T2,Q3,False
0.8904317015974025,0.0283018867924528,True,T2,Q3,False
1.011791658484367,0.0613207547169811,True,T2,Q3,False
1.1331516153713317,0.0613207547169811,True,T2,Q3,False
1.2545115722582958,0.0613207547169811,True,T2,Q3,False
1.37587152914526,0.0613207547169811,True,T2,Q3,False
1.4972314860322244,0.0613207547169811,True,T2,Q3,False
1.6185914429191888,0.0613207547169811,True,T2,Q3,False
1.7399513998061535,0.0613207547169811,True,T2,Q3,False
1.8613113566931176,0.0613207547169811,True,T2,Q3,False
1.9826713135800824,0.0613207547169811,True,T2,Q3,False
2.1040312704670465,0.0660377358490566,True,T2,Q3,False
2.225391227354011,0.070754716981132,True,T2,Q3,False
2.346751184240976,0.070754716981132,True,T2,Q3,False
2.46811114112794,0.0754716981132075,True,T2,Q3,False
2.5894710980149043,0.0754716981132075,True,T2,Q3,False
2.7108310549018686,0.0754716981132075,True,T2,Q3,False
2.8321910117888334,0.0849056603773584,True,T2,Q3,False
2.9535509686757977,0.0849056603773584,True,T2,Q3,False
3.074910925562762,0.0849056603773584,True,T2,Q3,False
3.1962708824497263,0.0849056603773584,True,T2,Q3,False
3.3176308393366907,0.0896226415094339,True,T2,Q3,False
3.438990796223655,0.0896226415094339,True,T2,Q3,False
3.56035075311062,0.0943396226415094,True,T2,Q3,False
3.681710709997584,0.0990566037735849,True,T2,Q3,False
3.803070666884549,0.1084905660377358,True,T2,Q3,False
3.9244306237715127,0.1179245283018868,True,T2,Q3,False
4.045790580658477,0.1273584905660377,True,T2,Q3,False
4.167150537545441,0.1320754716981132,True,T2,Q3,False
4.288510494432406,0.1509433962264151,True,T2,Q3,False
4.40987045131937,0.1698113207547169,True,T2,Q3,False
4.531230408206334,0.2169811320754716,True,T2,Q3,False
4.652590365093299,0.25,True,T2,Q3,False
4.773950321980263,0.2641509433962264,True,T2,Q3,False
4.895310278867227,0.2924528301886792,True,T2,Q3,False
5.016670235754192,0.3113207547169811,True,T2,Q3,False
5.138030192641157,0.3632075471698113,True,T2,Q3,False
5.259390149528121,0.4198113207547169,True,T2,Q3,False
5.3807501064150856,0.4339622641509433,True,T2,Q3,False
5.50211006330205,0.4528301886792452,True,T2,Q3,False
5.623470020189014,0.4764150943396226,True,T2,Q3,False
5.7448299770759785,0.5330188679245284,True,T2,Q3,False
5.866189933962943,0.5471698113207547,True,T2,Q3,False
5.987549890849907,0.5801886792452831,True,T2,Q3,False
6.108909847736872,0.6084905660377359,True,T2,Q3,False
6.230269804623836,0.6367924528301887,True,T2,Q3,False
6.3516297615108,0.6603773584905661,True,T2,Q3,False
6.472989718397765,0.6933962264150944,True,T2,Q3,False
6.59434967528473,0.7405660377358491,True,T2,Q3,False
6.715709632171694,0.7547169811320755,True,T2,Q3,False
6.837069589058658,0.7594339622641509,True,T2,Q3,False
6.958429545945623,0.7641509433962265,True,T2,Q3,False
7.079789502832587,0.7641509433962265,True,T2,Q3,False
7.201149459719551,0.7735849056603774,True,T2,Q3,False
7.322509416606516,0.7830188679245284,True,T2,Q3,False
7.44386937349348,0.8113207547169812,True,T2,Q3,False
7.565229330380444,0.8113207547169812,True,T2,Q3,False
7.6865892872674095,0.8160377358490566,True,T2,Q3,False
7.807949244154374,0.8254716981132075,True,T2,Q3,False
7.929309201041338,0.839622641509434,True,T2,Q3,False
8.050669157928303,0.8443396226415094,True,T2,Q3,False
8.172029114815267,0.8820754716981132,True,T2,Q3,False
8.293389071702231,0.8915094339622641,True,T2,Q3,False
8.414749028589195,0.9009433962264152,True,T2,Q3,False
8.53610898547616,0.9245283018867924,True,T2,Q3,False
8.657468942363124,0.929245283018868,True,T2,Q3,False
8.778828899250088,0.929245283018868,True,T2,Q3,False
8.900188856137053,0.9339622641509434,True,T2,Q3,False
9.021548813024015,0.9339622641509434,True,T2,Q3,False
9.14290876991098,0.9339622641509434,True,T2,Q3,False
9.264268726797946,0.9339622641509434,True,T2,Q3,False
9.38562868368491,0.9339622641509434,True,T2,Q3,False
9.506988640571874,0.9433962264150944,True,T2,Q3,False
9.62834859745884,0.9528301886792452,True,T2,Q3,False
9.749708554345805,0.9575471698113208,True,T2,Q3,False
9.87106851123277,0.9575471698113208,True,T2,Q3,False
9.992428468119734,0.9575471698113208,True,T2,Q3,False
10.113788425006698,0.9575471698113208,True,T2,Q3,False
10.235148381893662,0.9622641509433962,True,T2,Q3,False
10.356508338780626,0.9669811320754718,True,T2,Q3,False
10.47786829566759,0.9716981132075472,True,T2,Q3,False
10.599228252554555,0.9764150943396228,True,T2,Q3,False
10.72058820944152,0.9764150943396228,True,T2,Q3,False
10.841948166328484,0.9764150943396228,True,T2,Q3,False
10.963308123215448,0.9764150943396228,True,T2,Q3,False
11.084668080102412,0.9764150943396228,True,T2,Q3,False
11.206028036989377,0.9764150943396228,True,T2,Q3,False
11.32738799387634,0.981132075471698,True,T2,Q3,False
11.448747950763304,0.981132075471698,True,T2,Q3,False
11.57010790765027,0.981132075471698,True,T2,Q3,False
11.691467864537234,0.981132075471698,True,T2,Q3,False
11.812827821424198,0.9858490566037736,True,T2,Q3,False
11.934187778311165,0.9858490566037736,True,T2,Q3,False
12.055547735198129,0.9858490566037736,True,T2,Q3,False
12.176907692085091,0.9905660377358492,True,T2,Q3,False
12.298267648972056,0.9905660377358492,True,T2,Q3,False
12.419627605859022,0.9905660377358492,True,T2,Q3,False
12.540987562745986,1.0,True,T2,Q3,False
4.120882363740618,0.0041666666666666,True,T3,,True
4.142273671827093,0.0125,True,T3,,True
4.163664979913567,0.0249999999999999,True,T3,,True
4.185056288000042,0.0249999999999999,True,T3,,True
4.206447596086516,0.0333333333333333,True,T3,,True
4.227838904172991,0.0375,True,T3,,True
4.249230212259466,0.0375,True,T3,,True
4.27062152034594,0.0375,True,T3,,True
4.292012828432415,0.0375,True,T3,,True
4.313404136518889,0.0375,True,T3,,True
4.334795444605364,0.0458333333333333,True,T3,,True
4.356186752691839,0.0458333333333333,True,T3,,True
4.377578060778313,0.0458333333333333,True,T3,,True
4.398969368864788,0.0458333333333333,True,T3,,True
4.420360676951262,0.0458333333333333,True,T3,,True
4.441751985037737,0.0458333333333333,True,T3,,True
4.463143293124212,0.0458333333333333,True,T3,,True
4.484534601210686,0.0499999999999999,True,T3,,True
4.505925909297161,0.0791666666666666,True,T3,,True
4.527317217383635,0.0958333333333333,True,T3,,True
4.54870852547011,0.1041666666666666,True,T3,,True
4.570099833556585,0.125,True,T3,,True
4.591491141643059,0.1291666666666666,True,T3,,True
4.6128824497295335,0.1291666666666666,True,T3,,True
4.634273757816008,0.1291666666666666,True,T3,,True
4.6556650659024825,0.1375,True,T3,,True
4.6770563739889575,0.1416666666666667,True,T3,,True
4.698447682075432,0.15,True,T3,,True
4.719838990161906,0.1791666666666666,True,T3,,True
4.7412302982483805,0.2166666666666666,True,T3,,True
4.762621606334855,0.2458333333333333,True,T3,,True
4.78401291442133,0.2624999999999999,True,T3,,True
4.805404222507804,0.3,True,T3,,True
4.826795530594279,0.3416666666666667,True,T3,,True
4.848186838680753,0.375,True,T3,,True
4.869578146767228,0.3999999999999999,True,T3,,True
4.890969454853703,0.4125,True,T3,,True
4.912360762940177,0.4208333333333333,True,T3,,True
4.933752071026652,0.425,True,T3,,True
4.955143379113126,0.4375,True,T3,,True
4.976534687199601,0.4458333333333333,True,T3,,True
4.997925995286076,0.4624999999999999,True,T3,,True
5.01931730337255,0.4833333333333333,True,T3,,True
5.040708611459025,0.4958333333333333,True,T3,,True
5.062099919545499,0.5166666666666666,True,T3,,True
5.083491227631974,0.525,True,T3,,True
5.104882535718449,0.5416666666666666,True,T3,,True
5.126273843804923,0.5499999999999999,True,T3,,True
5.147665151891398,0.5625,True,T3,,True
5.169056459977872,0.5708333333333333,True,T3,,True
5.190447768064347,0.5791666666666666,True,T3,,True
5.211839076150822,0.6041666666666666,True,T3,,True
5.233230384237296,0.6166666666666667,True,T3,,True
5.254621692323771,0.6291666666666667,True,T3,,True
5.276013000410245,0.6375,True,T3,,True
5.29740430849672,0.6375,True,T3,,True
5.318795616583195,0.6416666666666666,True,T3,,True
5.340186924669669,0.6458333333333333,True,T3,,True
5.361578232756144,0.6541666666666667,True,T3,,True
5.382969540842618,0.6625,True,T3,,True
5.404360848929093,0.6749999999999999,True,T3,,True
5.425752157015568,0.6791666666666667,True,T3,,True
5.447143465102042,0.6916666666666667,True,T3,,True
5.468534773188517,0.6958333333333333,True,T3,,True
5.489926081274991,0.6958333333333333,True,T3,,True
5.511317389361466,0.7,True,T3,,True
5.532708697447941,0.7041666666666666,True,T3,,True
5.554100005534415,0.7208333333333333,True,T3,,True
5.57549131362089,0.7291666666666666,True,T3,,True
5.596882621707364,0.7333333333333333,True,T3,,True
5.618273929793839,0.7666666666666666,True,T3,,True
5.639665237880314,0.7958333333333333,True,T3,,True
5.661056545966788,0.8125,True,T3,,True
5.682447854053263,0.8375,True,T3,,True
5.703839162139737,0.8541666666666666,True,T3,,True
5.725230470226212,0.875,True,T3,,True
5.746621778312687,0.9083333333333332,True,T3,,True
5.7680130863991605,0.925,True,T3,,True
5.789404394485635,0.9458333333333332,True,T3,,True
5.8107957025721095,0.9625,True,T3,,True
5.8321870106585845,0.9666666666666668,True,T3,,True
5.853578318745059,0.9708333333333332,True,T3,,True
5.8749696268315335,0.9708333333333332,True,T3,,True
5.896360934918008,0.9708333333333332,True,T3,,True
5.917752243004482,0.9708333333333332,True,T3,,True
5.939143551090957,0.9708333333333332,True,T3,,True
5.960534859177432,0.9708333333333332,True,T3,,True
5.981926167263906,0.9708333333333332,True,T3,,True
6.00331747535038,0.9791666666666666,True,T3,,True
6.024708783436855,0.9791666666666666,True,T3,,True
6.04610009152333,0.9833333333333332,True,T3,,True
6.067491399609805,0.9875,True,T3,,True
6.088882707696279,0.9875,True,T3,,True
6.110274015782753,0.9875,True,T3,,True
6.131665323869228,0.9875,True,T3,,True
6.153056631955703,0.9875,True,T3,,True
6.174447940042178,0.9916666666666666,True,T3,,True
6.195839248128652,0.9958333333333332,True,T3,,True
6.217230556215126,0.9958333333333332,True,T3,,True
6.238621864301601,1.0,True,T3,,True
0.407002253717508,0.0044052863436123,True,T3,Q1,False
0.5683860810275079,0.0044052863436123,True,T3,Q1,False
0.7297699083375077,0.0308370044052863,True,T3,Q1,False
0.8911537356475074,0.0748898678414096,True,T3,Q1,False
1.0525375629575071,0.1541850220264317,True,T3,Q1,False
1.213921390267507,0.1541850220264317,True,T3,Q1,False
1.375305217577507,0.1541850220264317,True,T3,Q1,False
1.5366890448875066,0.1541850220264317,True,T3,Q1,False
1.6980728721975065,0.1541850220264317,True,T3,Q1,False
1.8594566995075064,0.1541850220264317,True,T3,Q1,False
2.0208405268175063,0.1541850220264317,True,T3,Q1,False
2.182224354127506,0.1541850220264317,True,T3,Q1,False
2.343608181437506,0.1541850220264317,True,T3,Q1,False
2.504992008747506,0.1541850220264317,True,T3,Q1,False
2.6663758360575054,0.1541850220264317,True,T3,Q1,False
2.8277596633675053,0.1541850220264317,True,T3,Q1,False
2.989143490677505,0.1541850220264317,True,T3,Q1,False
3.150527317987505,0.1541850220264317,True,T3,Q1,False
3.311911145297505,0.1541850220264317,True,T3,Q1,False
3.4732949726075044,0.1541850220264317,True,T3,Q1,False
3.634678799917504,0.1541850220264317,True,T3,Q1,False
3.796062627227504,0.1541850220264317,True,T3,Q1,False
3.957446454537504,0.1541850220264317,True,T3,Q1,False
4.118830281847504,0.158590308370044,True,T3,Q1,False
4.280214109157503,0.158590308370044,True,T3,Q1,False
4.441597936467503,0.1629955947136563,True,T3,Q1,False
4.602981763777503,0.1674008810572687,True,T3,Q1,False
4.764365591087502,0.185022026431718,True,T3,Q1,False
4.925749418397502,0.185022026431718,True,T3,Q1,False
5.087133245707502,0.185022026431718,True,T3,Q1,False
5.248517073017502,0.1894273127753304,True,T3,Q1,False
5.409900900327502,0.1938325991189427,True,T3,Q1,False
5.571284727637502,0.211453744493392,True,T3,Q1,False
5.732668554947502,0.2202643171806167,True,T3,Q1,False
5.8940523822575015,0.2290748898678413,True,T3,Q1,False
6.055436209567501,0.2555066079295153,True,T3,Q1,False
6.216820036877501,0.277533039647577,True,T3,Q1,False
6.378203864187501,0.2819383259911894,True,T3,Q1,False
6.5395876914975,0.2863436123348017,True,T3,Q1,False
6.7009715188075,0.2951541850220264,True,T3,Q1,False
6.8623553461175,0.3171806167400881,True,T3,Q1,False
7.0237391734275,0.3215859030837004,True,T3,Q1,False
7.1851230007375,0.3259911894273127,True,T3,Q1,False
7.3465068280475,0.343612334801762,True,T3,Q1,False
7.5078906553574996,0.3612334801762114,True,T3,Q1,False
7.6692744826674994,0.383259911894273,True,T3,Q1,False
7.830658309977499,0.4185022026431717,True,T3,Q1,False
7.992042137287499,0.4493392070484581,True,T3,Q1,False
8.1534259645975,0.4977973568281937,True,T3,Q1,False
8.314809791907498,0.5903083700440528,True,T3,Q1,False
8.476193619217499,0.5903083700440528,True,T3,Q1,False
8.637577446527498,0.5947136563876652,True,T3,Q1,False
8.798961273837499,0.5991189427312775,True,T3,Q1,False
8.960345101147498,0.5991189427312775,True,T3,Q1,False
9.121728928457497,0.5991189427312775,True,T3,Q1,False
9.283112755767498,0.5991189427312775,True,T3,Q1,False
9.444496583077497,0.5991189427312775,True,T3,Q1,False
9.605880410387496,0.5991189427312775,True,T3,Q1,False
9.767264237697496,0.5991189427312775,True,T3,Q1,False
9.928648065007495,0.6123348017621145,True,T3,Q1,False
10.090031892317496,0.6123348017621145,True,T3,Q1,False
10.251415719627497,0.6123348017621145,True,T3,Q1,False
10.412799546937496,0.6211453744493391,True,T3,Q1,False
10.574183374247497,0.6299559471365639,True,T3,Q1,False
10.735567201557496,0.6299559471365639,True,T3,Q1,False
10.896951028867496,0.6343612334801761,True,T3,Q1,False
11.058334856177495,0.6343612334801761,True,T3,Q1,False
11.219718683487494,0.6431718061674009,True,T3,Q1,False
11.381102510797495,0.6475770925110131,True,T3,Q1,False
11.542486338107494,0.6475770925110131,True,T3,Q1,False
11.703870165417497,0.6519823788546255,True,T3,Q1,False
11.865253992727494,0.6519823788546255,True,T3,Q1,False
12.026637820037497,0.6563876651982379,True,T3,Q1,False
12.188021647347494,0.6651982378854625,True,T3,Q1,False
12.349405474657496,0.6696035242290749,True,T3,Q1,False
12.510789301967494,0.6696035242290749,True,T3,Q1,False
12.672173129277493,0.6696035242290749,True,T3,Q1,False
12.833556956587492,0.6696035242290749,True,T3,Q1,False
12.994940783897492,0.6916299559471365,True,T3,Q1,False
13.156324611207491,0.6916299559471365,True,T3,Q1,False
13.317708438517492,0.6960352422907489,True,T3,Q1,False
13.479092265827491,0.6960352422907489,True,T3,Q1,False
13.640476093137492,0.6960352422907489,True,T3,Q1,False
13.801859920447493,0.7004405286343612,True,T3,Q1,False
13.963243747757492,0.7136563876651982,True,T3,Q1,False
14.124627575067493,0.7180616740088105,True,T3,Q1,False
14.286011402377492,0.7224669603524229,True,T3,Q1,False
14.44739522968749,0.7356828193832599,True,T3,Q1,False
14.608779056997491,0.7488986784140969,True,T3,Q1,False
14.77016288430749,0.7533039647577092,True,T3,Q1,False
14.931546711617491,0.7533039647577092,True,T3,Q1,False
15.09293053892749,0.7665198237885462,True,T3,Q1,False
15.254314366237493,0.7665198237885462,True,T3,Q1,False
15.41569819354749,0.7665198237885462,True,T3,Q1,False
15.57708202085749,0.7753303964757708,True,T3,Q1,False
15.73846584816749,0.7797356828193832,True,T3,Q1,False
15.89984967547749,0.7929515418502202,True,T3,Q1,False
16.06123350278749,0.8061674008810572,True,T3,Q1,False
16.22261733009749,0.8193832599118942,True,T3,Q1,False
16.38400115740749,1.0,True,T3,Q1,False
4.120882363740618,0.0041666666666666,True,T3,,True
4.142273671827093,0.0125,True,T3,,True
4.163664979913567,0.0249999999999999,True,T3,,True
4.185056288000042,0.0249999999999999,True,T3,,True
4.206447596086516,0.0333333333333333,True,T3,,True
4.227838904172991,0.0375,True,T3,,True
4.249230212259466,0.0375,True,T3,,True
4.27062152034594,0.0375,True,T3,,True
4.292012828432415,0.0375,True,T3,,True
4.313404136518889,0.0375,True,T3,,True
4.334795444605364,0.0458333333333333,True,T3,,True
4.356186752691839,0.0458333333333333,True,T3,,True
4.377578060778313,0.0458333333333333,True,T3,,True
4.398969368864788,0.0458333333333333,True,T3,,True
4.420360676951262,0.0458333333333333,True,T3,,True
4.441751985037737,0.0458333333333333,True,T3,,True
4.463143293124212,0.0458333333333333,True,T3,,True
4.484534601210686,0.0499999999999999,True,T3,,True
4.505925909297161,0.0791666666666666,True,T3,,True
4.527317217383635,0.0958333333333333,True,T3,,True
4.54870852547011,0.1041666666666666,True,T3,,True
4.570099833556585,0.125,True,T3,,True
4.591491141643059,0.1291666666666666,True,T3,,True
4.6128824497295335,0.1291666666666666,True,T3,,True
4.634273757816008,0.1291666666666666,True,T3,,True
4.6556650659024825,0.1375,True,T3,,True
4.6770563739889575,0.1416666666666667,True,T3,,True
4.698447682075432,0.15,True,T3,,True
4.719838990161906,0.1791666666666666,True,T3,,True
4.7412302982483805,0.2166666666666666,True,T3,,True
4.762621606334855,0.2458333333333333,True,T3,,True
4.78401291442133,0.2624999999999999,True,T3,,True
4.805404222507804,0.3,True,T3,,True
4.826795530594279,0.3416666666666667,True,T3,,True
4.848186838680753,0.375,True,T3,,True
4.869578146767228,0.3999999999999999,True,T3,,True
4.890969454853703,0.4125,True,T3,,True
4.912360762940177,0.4208333333333333,True,T3,,True
4.933752071026652,0.425,True,T3,,True
4.955143379113126,0.4375,True,T3,,True
4.976534687199601,0.4458333333333333,True,T3,,True
4.997925995286076,0.4624999999999999,True,T3,,True
5.01931730337255,0.4833333333333333,True,T3,,True
5.040708611459025,0.4958333333333333,True,T3,,True
5.062099919545499,0.5166666666666666,True,T3,,True
5.083491227631974,0.525,True,T3,,True
5.104882535718449,0.5416666666666666,True,T3,,True
5.126273843804923,0.5499999999999999,True,T3,,True
5.147665151891398,0.5625,True,T3,,True
5.169056459977872,0.5708333333333333,True,T3,,True
5.190447768064347,0.5791666666666666,True,T3,,True
5.211839076150822,0.6041666666666666,True,T3,,True
5.233230384237296,0.6166666666666667,True,T3,,True
5.254621692323771,0.6291666666666667,True,T3,,True
5.276013000410245,0.6375,True,T3,,True
5.29740430849672,0.6375,True,T3,,True
5.318795616583195,0.6416666666666666,True,T3,,True
5.340186924669669,0.6458333333333333,True,T3,,True
5.361578232756144,0.6541666666666667,True,T3,,True
5.382969540842618,0.6625,True,T3,,True
5.404360848929093,0.6749999999999999,True,T3,,True
5.425752157015568,0.6791666666666667,True,T3,,True
5.447143465102042,0.6916666666666667,True,T3,,True
5.468534773188517,0.6958333333333333,True,T3,,True
5.489926081274991,0.6958333333333333,True,T3,,True
5.511317389361466,0.7,True,T3,,True
5.532708697447941,0.7041666666666666,True,T3,,True
5.554100005534415,0.7208333333333333,True,T3,,True
5.57549131362089,0.7291666666666666,True,T3,,True
5.596882621707364,0.7333333333333333,True,T3,,True
5.618273929793839,0.7666666666666666,True,T3,,True
5.639665237880314,0.7958333333333333,True,T3,,True
5.661056545966788,0.8125,True,T3,,True
5.682447854053263,0.8375,True,T3,,True
5.703839162139737,0.8541666666666666,True,T3,,True
5.725230470226212,0.875,True,T3,,True
5.746621778312687,0.9083333333333332,True,T3,,True
5.7680130863991605,0.925,True,T3,,True
5.789404394485635,0.9458333333333332,True,T3,,True
5.8107957025721095,0.9625,True,T3,,True
5.8321870106585845,0.9666666666666668,True,T3,,True
5.853578318745059,0.9708333333333332,True,T3,,True
5.8749696268315335,0.9708333333333332,True,T3,,True
5.896360934918008,0.9708333333333332,True,T3,,True
5.917752243004482,0.9708333333333332,True,T3,,True
5.939143551090957,0.9708333333333332,True,T3,,True
5.960534859177432,0.9708333333333332,True,T3,,True
5.981926167263906,0.9708333333333332,True,T3,,True
6.00331747535038,0.9791666666666666,True,T3,,True
6.024708783436855,0.9791666666666666,True,T3,,True
6.04610009152333,0.9833333333333332,True,T3,,True
6.067491399609805,0.9875,True,T3,,True
6.088882707696279,0.9875,True,T3,,True
6.110274015782753,0.9875,True,T3,,True
6.131665323869228,0.9875,True,T3,,True
6.153056631955703,0.9875,True,T3,,True
6.174447940042178,0.9916666666666666,True,T3,,True
6.195839248128652,0.9958333333333332,True,T3,,True
6.217230556215126,0.9958333333333332,True,T3,,True
6.238621864301601,1.0,True,T3,,True
0.0904370434257396,0.0006561679790026,True,T3,Q2,False
0.1925546162274453,0.0006561679790026,True,T3,Q2,False
0.2946721890291509,0.0013123359580052,True,T3,Q2,False
0.3967897618308565,0.0091863517060367,True,T3,Q2,False
0.4989073346325621,0.0229658792650918,True,T3,Q2,False
0.6010249074342677,0.0413385826771653,True,T3,Q2,False
0.7031424802359734,0.0629921259842519,True,T3,Q2,False
0.805260053037679,0.1391076115485564,True,T3,Q2,False
0.9073776258393846,0.2677165354330709,True,T3,Q2,False
1.0094951986410905,0.6023622047244094,True,T3,Q2,False
1.111612771442796,0.9901574803149604,True,T3,Q2,False
1.2137303442445015,0.9908136482939632,True,T3,Q2,False
1.3158479170462072,0.9908136482939632,True,T3,Q2,False
1.4179654898479128,0.9908136482939632,True,T3,Q2,False
1.5200830626496185,0.9908136482939632,True,T3,Q2,False
1.622200635451324,0.9908136482939632,True,T3,Q2,False
1.7243182082530295,0.9908136482939632,True,T3,Q2,False
1.8264357810547356,0.9908136482939632,True,T3,Q2,False
1.928553353856441,0.9908136482939632,True,T3,Q2,False
2.0306709266581464,0.9908136482939632,True,T3,Q2,False
2.132788499459852,0.9908136482939632,True,T3,Q2,False
2.2349060722615577,0.9908136482939632,True,T3,Q2,False
2.337023645063263,0.9908136482939632,True,T3,Q2,False
2.439141217864969,0.9908136482939632,True,T3,Q2,False
2.5412587906666744,0.9921259842519684,True,T3,Q2,False
2.64337636346838,0.9921259842519684,True,T3,Q2,False
2.7454939362700856,0.9921259842519684,True,T3,Q2,False
2.8476115090717915,0.9921259842519684,True,T3,Q2,False
2.949729081873497,0.9921259842519684,True,T3,Q2,False
3.0518466546752028,0.9921259842519684,True,T3,Q2,False
3.153964227476908,0.9921259842519684,True,T3,Q2,False
3.256081800278614,0.9921259842519684,True,T3,Q2,False
3.3581993730803195,0.9921259842519684,True,T3,Q2,False
3.460316945882025,0.9927821522309712,True,T3,Q2,False
3.5624345186837307,0.9927821522309712,True,T3,Q2,False
3.664552091485436,0.9927821522309712,True,T3,Q2,False
3.766669664287142,0.9927821522309712,True,T3,Q2,False
3.868787237088848,0.9927821522309712,True,T3,Q2,False
3.970904809890553,0.9927821522309712,True,T3,Q2,False
4.073022382692259,0.9927821522309712,True,T3,Q2,False
4.1751399554939645,0.9927821522309712,True,T3,Q2,False
4.277257528295671,0.9927821522309712,True,T3,Q2,False
4.379375101097376,0.9927821522309712,True,T3,Q2,False
4.481492673899082,0.9934383202099736,True,T3,Q2,False
4.583610246700787,0.9934383202099736,True,T3,Q2,False
4.685727819502493,0.9940944881889764,True,T3,Q2,False
4.787845392304199,0.9940944881889764,True,T3,Q2,False
4.889962965105904,0.994750656167979,True,T3,Q2,False
4.99208053790761,0.9954068241469816,True,T3,Q2,False
5.094198110709315,0.996062992125984,True,T3,Q2,False
5.196315683511021,0.9967191601049868,True,T3,Q2,False
5.298433256312727,0.9967191601049868,True,T3,Q2,False
5.400550829114432,0.9967191601049868,True,T3,Q2,False
5.502668401916138,0.9973753280839894,True,T3,Q2,False
5.604785974717844,0.9973753280839894,True,T3,Q2,False
5.706903547519549,0.9973753280839894,True,T3,Q2,False
5.809021120321255,0.9973753280839894,True,T3,Q2,False
5.91113869312296,0.9973753280839894,True,T3,Q2,False
6.013256265924666,0.9973753280839894,True,T3,Q2,False
6.115373838726372,0.9973753280839894,True,T3,Q2,False
6.217491411528077,0.9973753280839894,True,T3,Q2,False
6.319608984329783,0.9973753280839894,True,T3,Q2,False
6.421726557131489,0.9973753280839894,True,T3,Q2,False
6.523844129933194,0.9986876640419948,True,T3,Q2,False
6.6259617027349,0.9986876640419948,True,T3,Q2,False
6.728079275536605,0.9986876640419948,True,T3,Q2,False
6.830196848338311,0.9986876640419948,True,T3,Q2,False
6.932314421140017,0.9986876640419948,True,T3,Q2,False
7.034431993941722,0.9986876640419948,True,T3,Q2,False
7.136549566743428,0.9986876640419948,True,T3,Q2,False
7.238667139545133,0.9986876640419948,True,T3,Q2,False
7.340784712346839,0.9986876640419948,True,T3,Q2,False
7.442902285148545,0.9986876640419948,True,T3,Q2,False
7.54501985795025,0.9986876640419948,True,T3,Q2,False
7.647137430751956,0.9986876640419948,True,T3,Q2,False
7.749255003553662,0.9986876640419948,True,T3,Q2,False
7.851372576355367,0.9986876640419948,True,T3,Q2,False
7.953490149157073,0.9986876640419948,True,T3,Q2,False
8.055607721958777,0.9986876640419948,True,T3,Q2,False
8.157725294760484,0.9986876640419948,True,T3,Q2,False
8.259842867562188,0.9986876640419948,True,T3,Q2,False
8.361960440363895,0.9986876640419948,True,T3,Q2,False
8.4640780131656,0.9986876640419948,True,T3,Q2,False
8.566195585967305,0.9986876640419948,True,T3,Q2,False
8.668313158769012,0.9986876640419948,True,T3,Q2,False
8.770430731570716,0.9986876640419948,True,T3,Q2,False
8.872548304372422,0.9986876640419948,True,T3,Q2,False
8.974665877174129,0.9986876640419948,True,T3,Q2,False
9.076783449975832,0.9986876640419948,True,T3,Q2,False
9.17890102277754,0.9986876640419948,True,T3,Q2,False
9.281018595579246,0.9986876640419948,True,T3,Q2,False
9.38313616838095,0.9986876640419948,True,T3,Q2,False
9.485253741182657,0.9986876640419948,True,T3,Q2,False
9.58737131398436,0.9986876640419948,True,T3,Q2,False
9.689488886786068,0.9986876640419948,True,T3,Q2,False
9.791606459587774,0.9986876640419948,True,T3,Q2,False
9.893724032389478,0.9986876640419948,True,T3,Q2,False
9.995841605191185,0.9986876640419948,True,T3,Q2,False
10.09795917799289,0.9986876640419948,True,T3,Q2,False
10.200076750794596,1.0,True,T3,Q2,False
4.120882363740618,0.0041666666666666,True,T3,,True
4.142273671827093,0.0125,True,T3,,True
4.163664979913567,0.0249999999999999,True,T3,,True
4.185056288000042,0.0249999999999999,True,T3,,True
4.206447596086516,0.0333333333333333,True,T3,,True
4.227838904172991,0.0375,True,T3,,True
4.249230212259466,0.0375,True,T3,,True
4.27062152034594,0.0375,True,T3,,True
4.292012828432415,0.0375,True,T3,,True
4.313404136518889,0.0375,True,T3,,True
4.334795444605364,0.0458333333333333,True,T3,,True
4.356186752691839,0.0458333333333333,True,T3,,True
4.377578060778313,0.0458333333333333,True,T3,,True
4.398969368864788,0.0458333333333333,True,T3,,True
4.420360676951262,0.0458333333333333,True,T3,,True
4.441751985037737,0.0458333333333333,True,T3,,True
4.463143293124212,0.0458333333333333,True,T3,,True
4.484534601210686,0.0499999999999999,True,T3,,True
4.505925909297161,0.0791666666666666,True,T3,,True
4.527317217383635,0.0958333333333333,True,T3,,True
4.54870852547011,0.1041666666666666,True,T3,,True
4.570099833556585,0.125,True,T3,,True
4.591491141643059,0.1291666666666666,True,T3,,True
4.6128824497295335,0.1291666666666666,True,T3,,True
4.634273757816008,0.1291666666666666,True,T3,,True
4.6556650659024825,0.1375,True,T3,,True
4.6770563739889575,0.1416666666666667,True,T3,,True
4.698447682075432,0.15,True,T3,,True
4.719838990161906,0.1791666666666666,True,T3,,True
4.7412302982483805,0.2166666666666666,True,T3,,True
4.762621606334855,0.2458333333333333,True,T3,,True
4.78401291442133,0.2624999999999999,True,T3,,True
4.805404222507804,0.3,True,T3,,True
4.826795530594279,0.3416666666666667,True,T3,,True
4.848186838680753,0.375,True,T3,,True
4.869578146767228,0.3999999999999999,True,T3,,True
4.890969454853703,0.4125,True,T3,,True
4.912360762940177,0.4208333333333333,True,T3,,True
4.933752071026652,0.425,True,T3,,True
4.955143379113126,0.4375,True,T3,,True
4.976534687199601,0.4458333333333333,True,T3,,True
4.997925995286076,0.4624999999999999,True,T3,,True
5.01931730337255,0.4833333333333333,True,T3,,True
5.040708611459025,0.4958333333333333,True,T3,,True
5.062099919545499,0.5166666666666666,True,T3,,True
5.083491227631974,0.525,True,T3,,True
5.104882535718449,0.5416666666666666,True,T3,,True
5.126273843804923,0.5499999999999999,True,T3,,True
5.147665151891398,0.5625,True,T3,,True
5.169056459977872,0.5708333333333333,True,T3,,True
5.190447768064347,0.5791666666666666,True,T3,,True
5.211839076150822,0.6041666666666666,True,T3,,True
5.233230384237296,0.6166666666666667,True,T3,,True
5.254621692323771,0.6291666666666667,True,T3,,True
5.276013000410245,0.6375,True,T3,,True
5.29740430849672,0.6375,True,T3,,True
5.318795616583195,0.6416666666666666,True,T3,,True
5.340186924669669,0.6458333333333333,True,T3,,True
5.361578232756144,0.6541666666666667,True,T3,,True
5.382969540842618,0.6625,True,T3,,True
5.404360848929093,0.6749999999999999,True,T3,,True
5.425752157015568,0.6791666666666667,True,T3,,True
5.447143465102042,0.6916666666666667,True,T3,,True
5.468534773188517,0.6958333333333333,True,T3,,True
5.489926081274991,0.6958333333333333,True,T3,,True
5.511317389361466,0.7,True,T3,,True
5.532708697447941,0.7041666666666666,True,T3,,True
5.554100005534415,0.7208333333333333,True,T3,,True
5.57549131362089,0.7291666666666666,True,T3,,True
5.596882621707364,0.7333333333333333,True,T3,,True
5.618273929793839,0.7666666666666666,True,T3,,True
5.639665237880314,0.7958333333333333,True,T3,,True
5.661056545966788,0.8125,True,T3,,True
5.682447854053263,0.8375,True,T3,,True
5.703839162139737,0.8541666666666666,True,T3,,True
5.725230470226212,0.875,True,T3,,True
5.746621778312687,0.9083333333333332,True,T3,,True
5.7680130863991605,0.925,True,T3,,True
5.789404394485635,0.9458333333333332,True,T3,,True
5.8107957025721095,0.9625,True,T3,,True
5.8321870106585845,0.9666666666666668,True,T3,,True
5.853578318745059,0.9708333333333332,True,T3,,True
5.8749696268315335,0.9708333333333332,True,T3,,True
5.896360934918008,0.9708333333333332,True,T3,,True
5.917752243004482,0.9708333333333332,True,T3,,True
5.939143551090957,0.9708333333333332,True,T3,,True
5.960534859177432,0.9708333333333332,True,T3,,True
5.981926167263906,0.9708333333333332,True,T3,,True
6.00331747535038,0.9791666666666666,True,T3,,True
6.024708783436855,0.9791666666666666,True,T3,,True
6.04610009152333,0.9833333333333332,True,T3,,True
6.067491399609805,0.9875,True,T3,,True
6.088882707696279,0.9875,True,T3,,True
6.110274015782753,0.9875,True,T3,,True
6.131665323869228,0.9875,True,T3,,True
6.153056631955703,0.9875,True,T3,,True
6.174447940042178,0.9916666666666666,True,T3,,True
6.195839248128652,0.9958333333333332,True,T3,,True
6.217230556215126,0.9958333333333332,True,T3,,True
6.238621864301601,1.0,True,T3,,True
0.0,0.0040160642570281,True,T3,Q3,False
0.1425994827848782,0.0040160642570281,True,T3,Q3,False
0.2851989655697565,0.0120481927710843,True,T3,Q3,False
0.4277984483546348,0.0240963855421686,True,T3,Q3,False
0.5703979311395131,0.0562248995983935,True,T3,Q3,False
0.7129974139243913,0.0642570281124498,True,T3,Q3,False
0.8555968967092696,0.1124497991967871,True,T3,Q3,False
0.998196379494148,0.2048192771084337,True,T3,Q3,False
1.1407958622790262,0.2289156626506023,True,T3,Q3,False
1.2833953450639044,0.2289156626506023,True,T3,Q3,False
1.4259948278487826,0.2289156626506023,True,T3,Q3,False
1.568594310633661,0.2289156626506023,True,T3,Q3,False
1.7111937934185393,0.2289156626506023,True,T3,Q3,False
1.8537932762034173,0.2289156626506023,True,T3,Q3,False
1.996392758988296,0.2289156626506023,True,T3,Q3,False
2.138992241773174,0.2289156626506023,True,T3,Q3,False
2.2815917245580524,0.2289156626506023,True,T3,Q3,False
2.424191207342931,0.2289156626506023,True,T3,Q3,False
2.566790690127809,0.2289156626506023,True,T3,Q3,False
2.7093901729126872,0.2289156626506023,True,T3,Q3,False
2.851989655697565,0.2289156626506023,True,T3,Q3,False
2.994589138482444,0.2289156626506023,True,T3,Q3,False
3.137188621267322,0.2289156626506023,True,T3,Q3,False
3.2797881040522,0.2289156626506023,True,T3,Q3,False
3.4223875868370786,0.2289156626506023,True,T3,Q3,False
3.564987069621957,0.2289156626506023,True,T3,Q3,False
3.707586552406835,0.2369477911646586,True,T3,Q3,False
3.8501860351917134,0.2409638554216867,True,T3,Q3,False
3.992785517976592,0.2489959839357429,True,T3,Q3,False
4.13538500076147,0.2811244979919678,True,T3,Q3,False
4.277984483546348,0.3132530120481927,True,T3,Q3,False
4.420583966331226,0.3694779116465863,True,T3,Q3,False
4.563183449116105,0.3815261044176706,True,T3,Q3,False
4.705782931900983,0.4096385542168674,True,T3,Q3,False
4.848382414685862,0.4337349397590361,True,T3,Q3,False
4.990981897470739,0.4457831325301204,True,T3,Q3,False
5.133581380255618,0.4859437751004015,True,T3,Q3,False
5.276180863040496,0.5421686746987951,True,T3,Q3,False
5.418780345825375,0.5662650602409639,True,T3,Q3,False
5.561379828610253,0.5823293172690763,True,T3,Q3,False
5.7039793113951305,0.5943775100401606,True,T3,Q3,False
5.846578794180009,0.6224899598393574,True,T3,Q3,False
5.989178276964887,0.6345381526104418,True,T3,Q3,False
6.131777759749766,0.6506024096385542,True,T3,Q3,False
6.274377242534644,0.6706827309236948,True,T3,Q3,False
6.416976725319523,0.6987951807228916,True,T3,Q3,False
6.5595762081044,0.714859437751004,True,T3,Q3,False
6.702175690889279,0.7349397590361446,True,T3,Q3,False
6.844775173674157,0.7791164658634538,True,T3,Q3,False
6.987374656459036,0.8032128514056225,True,T3,Q3,False
7.129974139243914,0.8032128514056225,True,T3,Q3,False
7.272573622028791,0.8152610441767068,True,T3,Q3,False
7.41517310481367,0.8273092369477911,True,T3,Q3,False
7.557772587598548,0.8433734939759036,True,T3,Q3,False
7.700372070383427,0.8473895582329317,True,T3,Q3,False
7.842971553168305,0.8634538152610441,True,T3,Q3,False
7.985571035953184,0.8755020080321285,True,T3,Q3,False
8.128170518738061,0.8835341365461847,True,T3,Q3,False
8.27077000152294,0.8835341365461847,True,T3,Q3,False
8.413369484307818,0.895582329317269,True,T3,Q3,False
8.555968967092696,0.8995983935742972,True,T3,Q3,False
8.698568449877575,0.8995983935742972,True,T3,Q3,False
8.841167932662453,0.8995983935742972,True,T3,Q3,False
8.983767415447332,0.8995983935742972,True,T3,Q3,False
9.12636689823221,0.9116465863453816,True,T3,Q3,False
9.268966381017089,0.9116465863453816,True,T3,Q3,False
9.411565863801966,0.9116465863453816,True,T3,Q3,False
9.554165346586844,0.9196787148594378,True,T3,Q3,False
9.696764829371723,0.931726907630522,True,T3,Q3,False
9.8393643121566,0.9357429718875502,True,T3,Q3,False
9.981963794941478,0.9397590361445782,True,T3,Q3,False
10.124563277726358,0.9397590361445782,True,T3,Q3,False
10.267162760511235,0.9558232931726908,True,T3,Q3,False
10.409762243296116,0.9558232931726908,True,T3,Q3,False
10.552361726080992,0.9558232931726908,True,T3,Q3,False
10.69496120886587,0.9598393574297188,True,T3,Q3,False
10.837560691650747,0.967871485943775,True,T3,Q3,False
10.980160174435628,0.967871485943775,True,T3,Q3,False
11.122759657220506,0.967871485943775,True,T3,Q3,False
11.265359140005383,0.967871485943775,True,T3,Q3,False
11.40795862279026,0.967871485943775,True,T3,Q3,False
11.55055810557514,0.967871485943775,True,T3,Q3,False
11.693157588360018,0.967871485943775,True,T3,Q3,False
11.835757071144895,0.9718875502008032,True,T3,Q3,False
11.978356553929776,0.9799196787148594,True,T3,Q3,False
12.120956036714654,0.9799196787148594,True,T3,Q3,False
12.263555519499532,0.9799196787148594,True,T3,Q3,False
12.40615500228441,0.9799196787148594,True,T3,Q3,False
12.548754485069288,0.9799196787148594,True,T3,Q3,False
12.691353967854166,0.9799196787148594,True,T3,Q3,False
12.833953450639044,0.9799196787148594,True,T3,Q3,False
12.976552933423925,0.9839357429718876,True,T3,Q3,False
13.1191524162088,0.9919678714859438,True,T3,Q3,False
13.26175189899368,0.9919678714859438,True,T3,Q3,False
13.404351381778556,0.9919678714859438,True,T3,Q3,False
13.546950864563437,0.9919678714859438,True,T3,Q3,False
13.689550347348314,0.9919678714859438,True,T3,Q3,False
13.832149830133192,0.9919678714859438,True,T3,Q3,False
13.974749312918073,0.9919678714859438,True,T3,Q3,False
14.117348795702949,1.0,True,T3,Q3,False


==> figs/plots/data/cdf_throughput_third_time_simulation_LB_True_UL.csv <==
throughput_x,throughput_y,LB,thirdTime,block,isPassenger
4.095849721504814,0.0125,True,T1,,True
4.120960223531685,0.0499999999999999,True,T1,,True
4.1460707255585545,0.0499999999999999,True,T1,,True
4.171181227585425,0.0499999999999999,True,T1,,True
4.196291729612296,0.0499999999999999,True,T1,,True
4.221402231639165,0.0499999999999999,True,T1,,True
4.246512733666036,0.0541666666666666,True,T1,,True
4.271623235692905,0.0625,True,T1,,True
4.296733737719776,0.0708333333333333,True,T1,,True
4.321844239746646,0.0999999999999999,True,T1,,True
4.346954741773516,0.1083333333333333,True,T1,,True
4.372065243800386,0.1125,True,T1,,True
4.397175745827257,0.1208333333333333,True,T1,,True
4.422286247854126,0.1333333333333333,True,T1,,True
4.447396749880997,0.1375,True,T1,,True
4.472507251907867,0.1375,True,T1,,True
4.497617753934737,0.1375,True,T1,,True
4.522728255961607,0.1458333333333333,True,T1,,True
4.547838757988478,0.1458333333333333,True,T1,,True
4.572949260015347,0.1625,True,T1,,True
4.598059762042218,0.175,True,T1,,True
4.623170264069088,0.1958333333333333,True,T1,,True
4.648280766095958,0.2041666666666667,True,T1,,True
4.6733912681228285,0.2125,True,T1,,True
4.698501770149699,0.2375,True,T1,,True
4.7236122721765685,0.2624999999999999,True,T1,,True
4.748722774203439,0.2875,True,T1,,True
4.773833276230309,0.3208333333333333,True,T1,,True
4.798943778257179,0.3791666666666666,True,T1,,True
4.82405428028405,0.4041666666666667,True,T1,,True
4.849164782310919,0.4208333333333333,True,T1,,True
4.87427528433779,0.4499999999999999,True,T1,,True
4.89938578636466,0.4958333333333333,True,T1,,True
4.92449628839153,0.5125,True,T1,,True
4.9496067904184,0.5541666666666667,True,T1,,True
4.97471729244527,0.5666666666666667,True,T1,,True
4.99982779447214,0.5666666666666667,True,T1,,True
5.024938296499011,0.5708333333333333,True,T1,,True
5.05004879852588,0.5708333333333333,True,T1,,True
5.075159300552751,0.5708333333333333,True,T1,,True
5.100269802579621,0.5708333333333333,True,T1,,True
5.125380304606491,0.5708333333333333,True,T1,,True
5.1504908066333615,0.575,True,T1,,True
5.175601308660232,0.5875,True,T1,,True
5.2007118106871015,0.5958333333333333,True,T1,,True
5.225822312713972,0.6124999999999999,True,T1,,True
5.2509328147408425,0.625,True,T1,,True
5.276043316767712,0.625,True,T1,,True
5.301153818794583,0.6291666666666667,True,T1,,True
5.326264320821453,0.6333333333333333,True,T1,,True
5.351374822848323,0.6333333333333333,True,T1,,True
5.376485324875193,0.6333333333333333,True,T1,,True
5.401595826902064,0.6333333333333333,True,T1,,True
5.426706328928933,0.6375,True,T1,,True
5.451816830955804,0.6375,True,T1,,True
5.476927332982674,0.6458333333333333,True,T1,,True
5.502037835009544,0.6625,True,T1,,True
5.527148337036414,0.6958333333333333,True,T1,,True
5.552258839063285,0.725,True,T1,,True
5.577369341090154,0.725,True,T1,,True
5.602479843117025,0.7333333333333333,True,T1,,True
5.6275903451438944,0.7374999999999999,True,T1,,True
5.652700847170765,0.75,True,T1,,True
5.6778113491976345,0.7583333333333333,True,T1,,True
5.702921851224505,0.7708333333333333,True,T1,,True
5.728032353251376,0.775,True,T1,,True
5.753142855278245,0.7875,True,T1,,True
5.778253357305116,0.7958333333333333,True,T1,,True
5.803363859331986,0.7999999999999999,True,T1,,True
5.828474361358856,0.7999999999999999,True,T1,,True
5.853584863385726,0.8125,True,T1,,True
5.878695365412597,0.8166666666666667,True,T1,,True
5.903805867439466,0.8333333333333333,True,T1,,True
5.928916369466337,0.85,True,T1,,True
5.954026871493207,0.8666666666666666,True,T1,,True
5.979137373520077,0.8833333333333333,True,T1,,True
6.004247875546947,0.9125,True,T1,,True
6.029358377573818,0.9291666666666666,True,T1,,True
6.054468879600687,0.9333333333333332,True,T1,,True
6.079579381627558,0.9458333333333332,True,T1,,True
6.104689883654428,0.95,True,T1,,True
6.129800385681298,0.9541666666666666,True,T1,,True
6.154910887708168,0.9583333333333331,True,T1,,True
6.180021389735039,0.9625,True,T1,,True
6.2051318917619085,0.9625,True,T1,,True
6.230242393788779,0.9708333333333332,True,T1,,True
6.2553528958156495,0.9708333333333332,True,T1,,True
6.280463397842519,0.975,True,T1,,True
6.305573899869389,0.9791666666666666,True,T1,,True
6.33068440189626,0.9791666666666666,True,T1,,True
6.35579490392313,0.9833333333333332,True,T1,,True
6.380905405949999,0.9916666666666666,True,T1,,True
6.406015907976871,0.9916666666666666,True,T1,,True
6.43112641000374,0.9916666666666666,True,T1,,True
6.45623691203061,0.9916666666666666,True,T1,,True
6.48134741405748,0.9916666666666666,True,T1,,True
6.506457916084351,0.9958333333333332,True,T1,,True
6.53156841811122,0.9958333333333332,True,T1,,True
6.556678920138091,0.9958333333333332,True,T1,,True
6.581789422164961,1.0,True,T1,,True
2.011700517611857,0.01,True,T1,Q1,False
2.15683695591008,0.01,True,T1,Q1,False
2.301973394208302,0.01,True,T1,Q1,False
2.4471098325065244,0.01,True,T1,Q1,False
2.592246270804747,0.015,True,T1,Q1,False
2.737382709102969,0.015,True,T1,Q1,False
2.8825191474011915,0.02,True,T1,Q1,False
3.027655585699414,0.02,True,T1,Q1,False
3.172792023997636,0.02,True,T1,Q1,False
3.3179284622958587,0.0349999999999999,True,T1,Q1,False
3.463064900594081,0.0349999999999999,True,T1,Q1,False
3.608201338892304,0.045,True,T1,Q1,False
3.753337777190526,0.045,True,T1,Q1,False
3.898474215488749,0.0499999999999999,True,T1,Q1,False
4.0436106537869705,0.095,True,T1,Q1,False
4.188747092085193,0.11,True,T1,Q1,False
4.333883530383416,0.125,True,T1,Q1,False
4.479019968681638,0.18,True,T1,Q1,False
4.624156406979861,0.205,True,T1,Q1,False
4.769292845278082,0.235,True,T1,Q1,False
4.914429283576306,0.275,True,T1,Q1,False
5.059565721874527,0.3,True,T1,Q1,False
5.20470216017275,0.335,True,T1,Q1,False
5.349838598470972,0.345,True,T1,Q1,False
5.494975036769194,0.36,True,T1,Q1,False
5.6401114750674175,0.38,True,T1,Q1,False
5.785247913365639,0.39,True,T1,Q1,False
5.930384351663863,0.415,True,T1,Q1,False
6.075520789962084,0.42,True,T1,Q1,False
6.220657228260306,0.435,True,T1,Q1,False
6.365793666558529,0.47,True,T1,Q1,False
6.510930104856751,0.505,True,T1,Q1,False
6.656066543154974,0.54,True,T1,Q1,False
6.801202981453196,0.555,True,T1,Q1,False
6.946339419751419,0.5700000000000001,True,T1,Q1,False
7.091475858049641,0.585,True,T1,Q1,False
7.236612296347863,0.6,True,T1,Q1,False
7.381748734646086,0.61,True,T1,Q1,False
7.526885172944308,0.63,True,T1,Q1,False
7.672021611242531,0.645,True,T1,Q1,False
7.817158049540753,0.655,True,T1,Q1,False
7.962294487838976,0.67,True,T1,Q1,False
8.107430926137198,0.7000000000000001,True,T1,Q1,False
8.25256736443542,0.73,True,T1,Q1,False
8.397703802733643,0.735,True,T1,Q1,False
8.542840241031865,0.74,True,T1,Q1,False
8.687976679330088,0.745,True,T1,Q1,False
8.83311311762831,0.75,True,T1,Q1,False
8.978249555926531,0.75,True,T1,Q1,False
9.123385994224757,0.76,True,T1,Q1,False
9.268522432522976,0.765,True,T1,Q1,False
9.4136588708212,0.765,True,T1,Q1,False
9.558795309119422,0.77,True,T1,Q1,False
9.703931747417643,0.775,True,T1,Q1,False
9.849068185715868,0.775,True,T1,Q1,False
9.994204624014088,0.78,True,T1,Q1,False
10.139341062312312,0.785,True,T1,Q1,False
10.284477500610532,0.785,True,T1,Q1,False
10.429613938908757,0.795,True,T1,Q1,False
10.574750377206978,0.795,True,T1,Q1,False
10.7198868155052,0.805,True,T1,Q1,False
10.865023253803423,0.8150000000000001,True,T1,Q1,False
11.010159692101643,0.8150000000000001,True,T1,Q1,False
11.155296130399869,0.8150000000000001,True,T1,Q1,False
11.30043256869809,0.8150000000000001,True,T1,Q1,False
11.445569006996312,0.84,True,T1,Q1,False
11.590705445294535,0.84,True,T1,Q1,False
11.735841883592755,0.845,True,T1,Q1,False
11.88097832189098,0.845,True,T1,Q1,False
12.026114760189202,0.845,True,T1,Q1,False
12.171251198487424,0.845,True,T1,Q1,False
12.316387636785649,0.845,True,T1,Q1,False
12.461524075083869,0.85,True,T1,Q1,False
12.606660513382092,0.85,True,T1,Q1,False
12.751796951680314,0.85,True,T1,Q1,False
12.896933389978535,0.86,True,T1,Q1,False
13.04206982827676,0.86,True,T1,Q1,False
13.18720626657498,0.865,True,T1,Q1,False
13.332342704873204,0.88,True,T1,Q1,False
13.477479143171426,0.88,True,T1,Q1,False
13.622615581469647,0.88,True,T1,Q1,False
13.76775201976787,0.885,True,T1,Q1,False
13.912888458066094,0.885,True,T1,Q1,False
14.058024896364316,0.89,True,T1,Q1,False
14.203161334662536,0.89,True,T1,Q1,False
14.34829777296076,0.9,True,T1,Q1,False
14.493434211258982,0.905,True,T1,Q1,False
14.638570649557206,0.91,True,T1,Q1,False
14.783707087855428,0.91,True,T1,Q1,False
14.928843526153653,0.91,True,T1,Q1,False
15.073979964451873,0.92,True,T1,Q1,False
15.219116402750094,0.92,True,T1,Q1,False
15.364252841048318,0.92,True,T1,Q1,False
15.50938927934654,0.92,True,T1,Q1,False
15.654525717644765,0.93,True,T1,Q1,False
15.799662155942984,0.945,True,T1,Q1,False
15.944798594241206,0.96,True,T1,Q1,False
16.08993503253943,0.965,True,T1,Q1,False
16.235071470837653,0.965,True,T1,Q1,False
16.380207909135873,1.0,True,T1,Q1,False
4.095849721504814,0.0125,True,T1,,True
4.120960223531685,0.0499999999999999,True,T1,,True
4.1460707255585545,0.0499999999999999,True,T1,,True
4.171181227585425,0.0499999999999999,True,T1,,True
4.196291729612296,0.0499999999999999,True,T1,,True
4.221402231639165,0.0499999999999999,True,T1,,True
4.246512733666036,0.0541666666666666,True,T1,,True
4.271623235692905,0.0625,True,T1,,True
4.296733737719776,0.0708333333333333,True,T1,,True
4.321844239746646,0.0999999999999999,True,T1,,True
4.346954741773516,0.1083333333333333,True,T1,,True
4.372065243800386,0.1125,True,T1,,True
4.397175745827257,0.1208333333333333,True,T1,,True
4.422286247854126,0.1333333333333333,True,T1,,True
4.447396749880997,0.1375,True,T1,,True
4.472507251907867,0.1375,True,T1,,True
4.497617753934737,0.1375,True,T1,,True
4.522728255961607,0.1458333333333333,True,T1,,True
4.547838757988478,0.1458333333333333,True,T1,,True
4.572949260015347,0.1625,True,T1,,True
4.598059762042218,0.175,True,T1,,True
4.623170264069088,0.1958333333333333,True,T1,,True
4.648280766095958,0.2041666666666667,True,T1,,True
4.6733912681228285,0.2125,True,T1,,True
4.698501770149699,0.2375,True,T1,,True
4.7236122721765685,0.2624999999999999,True,T1,,True
4.748722774203439,0.2875,True,T1,,True
4.773833276230309,0.3208333333333333,True,T1,,True
4.798943778257179,0.3791666666666666,True,T1,,True
4.82405428028405,0.4041666666666667,True,T1,,True
4.849164782310919,0.4208333333333333,True,T1,,True
4.87427528433779,0.4499999999999999,True,T1,,True
4.89938578636466,0.4958333333333333,True,T1,,True
4.92449628839153,0.5125,True,T1,,True
4.9496067904184,0.5541666666666667,True,T1,,True
4.97471729244527,0.5666666666666667,True,T1,,True
4.99982779447214,0.5666666666666667,True,T1,,True
5.024938296499011,0.5708333333333333,True,T1,,True
5.05004879852588,0.5708333333333333,True,T1,,True
5.075159300552751,0.5708333333333333,True,T1,,True
5.100269802579621,0.5708333333333333,True,T1,,True
5.125380304606491,0.5708333333333333,True,T1,,True
5.1504908066333615,0.575,True,T1,,True
5.175601308660232,0.5875,True,T1,,True
5.2007118106871015,0.5958333333333333,True,T1,,True
5.225822312713972,0.6124999999999999,True,T1,,True
5.2509328147408425,0.625,True,T1,,True
5.276043316767712,0.625,True,T1,,True
5.301153818794583,0.6291666666666667,True,T1,,True
5.326264320821453,0.6333333333333333,True,T1,,True
5.351374822848323,0.6333333333333333,True,T1,,True
5.376485324875193,0.6333333333333333,True,T1,,True
5.401595826902064,0.6333333333333333,True,T1,,True
5.426706328928933,0.6375,True,T1,,True
5.451816830955804,0.6375,True,T1,,True
5.476927332982674,0.6458333333333333,True,T1,,True
5.502037835009544,0.6625,True,T1,,True
5.527148337036414,0.6958333333333333,True,T1,,True
5.552258839063285,0.725,True,T1,,True
5.577369341090154,0.725,True,T1,,True
5.602479843117025,0.7333333333333333,True,T1,,True
5.6275903451438944,0.7374999999999999,True,T1,,True
5.652700847170765,0.75,True,T1,,True
5.6778113491976345,0.7583333333333333,True,T1,,True
5.702921851224505,0.7708333333333333,True,T1,,True
5.728032353251376,0.775,True,T1,,True
5.753142855278245,0.7875,True,T1,,True
5.778253357305116,0.7958333333333333,True,T1,,True
5.803363859331986,0.7999999999999999,True,T1,,True
5.828474361358856,0.7999999999999999,True,T1,,True
5.853584863385726,0.8125,True,T1,,True
5.878695365412597,0.8166666666666667,True,T1,,True
5.903805867439466,0.8333333333333333,True,T1,,True
5.928916369466337,0.85,True,T1,,True
5.954026871493207,0.8666666666666666,True,T1,,True
5.979137373520077,0.8833333333333333,True,T1,,True
6.004247875546947,0.9125,True,T1,,True
6.029358377573818,0.9291666666666666,True,T1,,True
6.054468879600687,0.9333333333333332,True,T1,,True
6.079579381627558,0.9458333333333332,True,T1,,True
6.104689883654428,0.95,True,T1,,True
6.129800385681298,0.9541666666666666,True,T1,,True
6.154910887708168,0.9583333333333331,True,T1,,True
6.180021389735039,0.9625,True,T1,,True
6.2051318917619085,0.9625,True,T1,,True
6.230242393788779,0.9708333333333332,True,T1,,True
6.2553528958156495,0.9708333333333332,True,T1,,True
6.280463397842519,0.975,True,T1,,True
6.305573899869389,0.9791666666666666,True,T1,,True
6.33068440189626,0.9791666666666666,True,T1,,True
6.35579490392313,0.9833333333333332,True,T1,,True
6.380905405949999,0.9916666666666666,True,T1,,True
6.406015907976871,0.9916666666666666,True,T1,,True
6.43112641000374,0.9916666666666666,True,T1,,True
6.45623691203061,0.9916666666666666,True,T1,,True
6.48134741405748,0.9916666666666666,True,T1,,True
6.506457916084351,0.9958333333333332,True,T1,,True
6.53156841811122,0.9958333333333332,True,T1,,True
6.556678920138091,0.9958333333333332,True,T1,,True
6.581789422164961,1.0,True,T1,,True
0.2962885735188891,0.00125,True,T1,Q2,False
0.3037001149589372,0.00125,True,T1,Q2,False
0.3111116563989852,0.001875,True,T1,Q2,False
0.3185231978390331,0.0025,True,T1,Q2,False
0.3259347392790812,0.0025,True,T1,Q2,False
0.3333462807191292,0.0025,True,T1,Q2,False
0.3407578221591772,0.0025,True,T1,Q2,False
0.3481693635992252,0.003125,True,T1,Q2,False
0.3555809050392732,0.003125,True,T1,Q2,False
0.3629924464793212,0.00375,True,T1,Q2,False
0.3704039879193692,0.0043749999999999,True,T1,Q2,False
0.3778155293594172,0.0043749999999999,True,T1,Q2,False
0.3852270707994653,0.005,True,T1,Q2,False
0.3926386122395132,0.005,True,T1,Q2,False
0.4000501536795613,0.005,True,T1,Q2,False
0.4074616951196093,0.005,True,T1,Q2,False
0.4148732365596573,0.005,True,T1,Q2,False
0.4222847779997053,0.005,True,T1,Q2,False
0.4296963194397533,0.005625,True,T1,Q2,False
0.4371078608798013,0.0062499999999999,True,T1,Q2,False
0.4445194023198493,0.0062499999999999,True,T1,Q2,False
0.4519309437598973,0.006875,True,T1,Q2,False
0.4593424851999453,0.0075,True,T1,Q2,False
0.4667540266399933,0.0075,True,T1,Q2,False
0.4741655680800414,0.0075,True,T1,Q2,False
0.4815771095200893,0.008125,True,T1,Q2,False
0.4889886509601374,0.009375,True,T1,Q2,False
0.4964001924001854,0.009375,True,T1,Q2,False
0.5038117338402335,0.01,True,T1,Q2,False
0.5112232752802814,0.01,True,T1,Q2,False
0.5186348167203294,0.01,True,T1,Q2,False
0.5260463581603774,0.01,True,T1,Q2,False
0.5334578996004254,0.010625,True,T1,Q2,False
0.5408694410404735,0.010625,True,T1,Q2,False
0.5482809824805215,0.013125,True,T1,Q2,False
0.5556925239205694,0.014375,True,T1,Q2,False
0.5631040653606174,0.014375,True,T1,Q2,False
0.5705156068006655,0.014375,True,T1,Q2,False
0.5779271482407136,0.016875,True,T1,Q2,False
0.5853386896807615,0.016875,True,T1,Q2,False
0.5927502311208095,0.01875,True,T1,Q2,False
0.6001617725608575,0.01875,True,T1,Q2,False
0.6075733140009055,0.01875,True,T1,Q2,False
0.6149848554409536,0.021875,True,T1,Q2,False
0.6223963968810016,0.02625,True,T1,Q2,False
0.6298079383210495,0.0275,True,T1,Q2,False
0.6372194797610975,0.029375,True,T1,Q2,False
0.6446310212011456,0.031875,True,T1,Q2,False
0.6520425626411936,0.035625,True,T1,Q2,False
0.6594541040812416,0.04,True,T1,Q2,False
0.6668656455212896,0.04125,True,T1,Q2,False
0.6742771869613375,0.043125,True,T1,Q2,False
0.6816887284013856,0.04375,True,T1,Q2,False
0.6891002698414337,0.04625,True,T1,Q2,False
0.6965118112814817,0.048125,True,T1,Q2,False
0.7039233527215296,0.0525,True,T1,Q2,False
0.7113348941615777,0.05375,True,T1,Q2,False
0.7187464356016257,0.05875,True,T1,Q2,False
0.7261579770416737,0.063125,True,T1,Q2,False
0.7335695184817217,0.06625,True,T1,Q2,False
0.7409810599217697,0.07125,True,T1,Q2,False
0.7483926013618177,0.075,True,T1,Q2,False
0.7558041428018657,0.08,True,T1,Q2,False
0.7632156842419138,0.086875,True,T1,Q2,False
0.7706272256819617,0.08875,True,T1,Q2,False
0.7780387671220097,0.0925,True,T1,Q2,False
0.7854503085620578,0.1,True,T1,Q2,False
0.7928618500021057,0.10625,True,T1,Q2,False
0.8002733914421538,0.110625,True,T1,Q2,False
0.8076849328822018,0.1175,True,T1,Q2,False
0.8150964743222497,0.12125,True,T1,Q2,False
0.8225080157622978,0.129375,True,T1,Q2,False
0.8299195572023458,0.1312499999999999,True,T1,Q2,False
0.8373310986423939,0.140625,True,T1,Q2,False
0.8447426400824418,0.14625,True,T1,Q2,False
0.8521541815224898,0.15375,True,T1,Q2,False
0.8595657229625379,0.16,True,T1,Q2,False
0.8669772644025858,0.1687499999999999,True,T1,Q2,False
0.8743888058426339,0.18375,True,T1,Q2,False
0.8818003472826819,0.193125,True,T1,Q2,False
0.8892118887227298,0.20875,True,T1,Q2,False
0.8966234301627779,0.22,True,T1,Q2,False
0.904034971602826,0.2337499999999999,True,T1,Q2,False
0.911446513042874,0.24625,True,T1,Q2,False
0.918858054482922,0.263125,True,T1,Q2,False
0.92626959592297,0.275625,True,T1,Q2,False
0.933681137363018,0.295,True,T1,Q2,False
0.941092678803066,0.3075,True,T1,Q2,False
0.948504220243114,0.335,True,T1,Q2,False
0.955915761683162,0.3556249999999999,True,T1,Q2,False
0.96332730312321,0.38625,True,T1,Q2,False
0.970738844563258,0.408125,True,T1,Q2,False
0.978150386003306,0.435625,True,T1,Q2,False
0.985561927443354,0.4674999999999999,True,T1,Q2,False
0.992973468883402,0.505,True,T1,Q2,False
1.0003850103234502,0.5675,True,T1,Q2,False
1.007796551763498,0.63625,True,T1,Q2,False
1.015208093203546,0.706875,True,T1,Q2,False
1.022619634643594,0.801875,True,T1,Q2,False
1.030031176083642,1.0,True,T1,Q2,False
4.095849721504814,0.0125,True,T1,,True
4.120960223531685,0.0499999999999999,True,T1,,True
4.1460707255585545,0.0499999999999999,True,T1,,True
4.171181227585425,0.0499999999999999,True,T1,,True
4.196291729612296,0.0499999999999999,True,T1,,True
4.221402231639165,0.0499999999999999,True,T1,,True
4.246512733666036,0.0541666666666666,True,T1,,True
4.271623235692905,0.0625,True,T1,,True
4.296733737719776,0.0708333333333333,True,T1,,True
4.321844239746646,0.0999999999999999,True,T1,,True
4.346954741773516,0.1083333333333333,True,T1,,True
4.372065243800386,0.1125,True,T1,,True
4.397175745827257,0.1208333333333333,True,T1,,True
4.422286247854126,0.1333333333333333,True,T1,,True
4.447396749880997,0.1375,True,T1,,True
4.472507251907867,0.1375,True,T1,,True
4.497617753934737,0.1375,True,T1,,True
4.522728255961607,0.1458333333333333,True,T1,,True
4.547838757988478,0.1458333333333333,True,T1,,True
4.572949260015347,0.1625,True,T1,,True
4.598059762042218,0.175,True,T1,,True
4.623170264069088,0.1958333333333333,True,T1,,True
4.648280766095958,0.2041666666666667,True,T1,,True
4.6733912681228285,0.2125,True,T1,,True
4.698501770149699,0.2375,True,T1,,True
4.7236122721765685,0.2624999999999999,True,T1,,True
4.748722774203439,0.2875,True,T1,,True
4.773833276230309,0.3208333333333333,True,T1,,True
4.798943778257179,0.3791666666666666,True,T1,,True
4.82405428028405,0.4041666666666667,True,T1,,True
4.849164782310919,0.4208333333333333,True,T1,,True
4.87427528433779,0.4499999999999999,True,T1,,True
4.89938578636466,0.4958333333333333,True,T1,,True
4.92449628839153,0.5125,True,T1,,True
4.9496067904184,0.5541666666666667,True,T1,,True
4.97471729244527,0.5666666666666667,True,T1,,True
4.99982779447214,0.5666666666666667,True,T1,,True
5.024938296499011,0.5708333333333333,True,T1,,True
5.05004879852588,0.5708333333333333,True,T1,,True
5.075159300552751,0.5708333333333333,True,T1,,True
5.100269802579621,0.5708333333333333,True,T1,,True
5.125380304606491,0.5708333333333333,True,T1,,True
5.1504908066333615,0.575,True,T1,,True
5.175601308660232,0.5875,True,T1,,True
5.2007118106871015,0.5958333333333333,True,T1,,True
5.225822312713972,0.6124999999999999,True,T1,,True
5.2509328147408425,0.625,True,T1,,True
5.276043316767712,0.625,True,T1,,True
5.301153818794583,0.6291666666666667,True,T1,,True
5.326264320821453,0.6333333333333333,True,T1,,True
5.351374822848323,0.6333333333333333,True,T1,,True
5.376485324875193,0.6333333333333333,True,T1,,True
5.401595826902064,0.6333333333333333,True,T1,,True
5.426706328928933,0.6375,True,T1,,True
5.451816830955804,0.6375,True,T1,,True
5.476927332982674,0.6458333333333333,True,T1,,True
5.502037835009544,0.6625,True,T1,,True
5.527148337036414,0.6958333333333333,True,T1,,True
5.552258839063285,0.725,True,T1,,True
5.577369341090154,0.725,True,T1,,True
5.602479843117025,0.7333333333333333,True,T1,,True
5.6275903451438944,0.7374999999999999,True,T1,,True
5.652700847170765,0.75,True,T1,,True
5.6778113491976345,0.7583333333333333,True,T1,,True
5.702921851224505,0.7708333333333333,True,T1,,True
5.728032353251376,0.775,True,T1,,True
5.753142855278245,0.7875,True,T1,,True
5.778253357305116,0.7958333333333333,True,T1,,True
5.803363859331986,0.7999999999999999,True,T1,,True
5.828474361358856,0.7999999999999999,True,T1,,True
5.853584863385726,0.8125,True,T1,,True
5.878695365412597,0.8166666666666667,True,T1,,True
5.903805867439466,0.8333333333333333,True,T1,,True
5.928916369466337,0.85,True,T1,,True
5.954026871493207,0.8666666666666666,True,T1,,True
5.979137373520077,0.8833333333333333,True,T1,,True
6.004247875546947,0.9125,True,T1,,True
6.029358377573818,0.9291666666666666,True,T1,,True
6.054468879600687,0.9333333333333332,True,T1,,True
6.079579381627558,0.9458333333333332,True,T1,,True
6.104689883654428,0.95,True,T1,,True
6.129800385681298,0.9541666666666666,True,T1,,True
6.154910887708168,0.9583333333333331,True,T1,,True
6.180021389735039,0.9625,True,T1,,True
6.2051318917619085,0.9625,True,T1,,True
6.230242393788779,0.9708333333333332,True,T1,,True
6.2553528958156495,0.9708333333333332,True,T1,,True
6.280463397842519,0.975,True,T1,,True
6.305573899869389,0.9791666666666666,True,T1,,True
6.33068440189626,0.9791666666666666,True,T1,,True
6.35579490392313,0.9833333333333332,True,T1,,True
6.380905405949999,0.9916666666666666,True,T1,,True
6.406015907976871,0.9916666666666666,True,T1,,True
6.43112641000374,0.9916666666666666,True,T1,,True
6.45623691203061,0.9916666666666666,True,T1,,True
6.48134741405748,0.9916666666666666,True,T1,,True
6.506457916084351,0.9958333333333332,True,T1,,True
6.53156841811122,0.9958333333333332,True,T1,,True
6.556678920138091,0.9958333333333332,True,T1,,True
6.581789422164961,1.0,True,T1,,True
3.150930234933829,0.005,True,T1,Q3,False
3.284597599721956,0.005,True,T1,Q3,False
3.4182649645100827,0.01,True,T1,Q3,False
3.551932329298209,0.01,True,T1,Q3,False
3.685599694086336,0.01,True,T1,Q3,False
3.819267058874462,0.01,True,T1,Q3,False
3.952934423662589,0.01,True,T1,Q3,False
4.086601788450715,0.01,True,T1,Q3,False
4.220269153238842,0.015,True,T1,Q3,False
4.353936518026968,0.015,True,T1,Q3,False
4.487603882815095,0.015,True,T1,Q3,False
4.621271247603222,0.02,True,T1,Q3,False
4.754938612391348,0.03,True,T1,Q3,False
4.888605977179474,0.03,True,T1,Q3,False
5.022273341967601,0.04,True,T1,Q3,False
5.155940706755728,0.04,True,T1,Q3,False
5.289608071543855,0.045,True,T1,Q3,False
5.423275436331981,0.055,True,T1,Q3,False
5.556942801120107,0.07,True,T1,Q3,False
5.690610165908234,0.07,True,T1,Q3,False
5.82427753069636,0.075,True,T1,Q3,False
5.957944895484487,0.12,True,T1,Q3,False
6.091612260272614,0.135,True,T1,Q3,False
6.22527962506074,0.15,True,T1,Q3,False
6.358946989848866,0.16,True,T1,Q3,False
6.492614354636993,0.19,True,T1,Q3,False
6.626281719425119,0.195,True,T1,Q3,False
6.759949084213247,0.215,True,T1,Q3,False
6.893616449001373,0.23,True,T1,Q3,False
7.0272838137895,0.23,True,T1,Q3,False
7.160951178577626,0.24,True,T1,Q3,False
7.294618543365752,0.25,True,T1,Q3,False
7.428285908153879,0.255,True,T1,Q3,False
7.561953272942006,0.28,True,T1,Q3,False
7.695620637730132,0.31,True,T1,Q3,False
7.829288002518258,0.325,True,T1,Q3,False
7.962955367306385,0.375,True,T1,Q3,False
8.096622732094513,0.43,True,T1,Q3,False
8.230290096882637,0.59,True,T1,Q3,False
8.363957461670765,0.59,True,T1,Q3,False
8.497624826458892,0.59,True,T1,Q3,False
8.631292191247017,0.595,True,T1,Q3,False
8.764959556035144,0.595,True,T1,Q3,False
8.898626920823272,0.6,True,T1,Q3,False
9.032294285611398,0.605,True,T1,Q3,False
9.165961650399524,0.615,True,T1,Q3,False
9.299629015187652,0.62,True,T1,Q3,False
9.433296379975776,0.625,True,T1,Q3,False
9.566963744763903,0.63,True,T1,Q3,False
9.700631109552033,0.63,True,T1,Q3,False
9.834298474340155,0.63,True,T1,Q3,False
9.967965839128285,0.635,True,T1,Q3,False
10.10163320391641,0.635,True,T1,Q3,False
10.235300568704536,0.645,True,T1,Q3,False
10.368967933492662,0.655,True,T1,Q3,False
10.50263529828079,0.66,True,T1,Q3,False
10.636302663068916,0.675,True,T1,Q3,False
10.769970027857042,0.675,True,T1,Q3,False
10.90363739264517,0.685,True,T1,Q3,False
11.037304757433295,0.685,True,T1,Q3,False
11.170972122221425,0.6900000000000001,True,T1,Q3,False
11.304639487009547,0.6900000000000001,True,T1,Q3,False
11.438306851797677,0.6950000000000001,True,T1,Q3,False
11.571974216585804,0.7000000000000001,True,T1,Q3,False
11.705641581373929,0.71,True,T1,Q3,False
11.839308946162054,0.71,True,T1,Q3,False
11.972976310950182,0.71,True,T1,Q3,False
12.106643675738308,0.71,True,T1,Q3,False
12.240311040526434,0.715,True,T1,Q3,False
12.373978405314562,0.72,True,T1,Q3,False
12.507645770102688,0.735,True,T1,Q3,False
12.641313134890815,0.735,True,T1,Q3,False
12.77498049967894,0.75,True,T1,Q3,False
12.908647864467069,0.755,True,T1,Q3,False
13.042315229255196,0.76,True,T1,Q3,False
13.17598259404332,0.765,True,T1,Q3,False
13.309649958831448,0.77,True,T1,Q3,False
13.443317323619574,0.775,True,T1,Q3,False
13.5769846884077,0.78,True,T1,Q3,False
13.710652053195826,0.78,True,T1,Q3,False
13.844319417983954,0.8,True,T1,Q3,False
13.97798678277208,0.8,True,T1,Q3,False
14.111654147560206,0.805,True,T1,Q3,False
14.245321512348331,0.8150000000000001,True,T1,Q3,False
14.37898887713646,0.8150000000000001,True,T1,Q3,False
14.512656241924589,0.8150000000000001,True,T1,Q3,False
14.646323606712713,0.8250000000000001,True,T1,Q3,False
14.77999097150084,0.8300000000000001,True,T1,Q3,False
14.913658336288966,0.84,True,T1,Q3,False
15.047325701077092,0.845,True,T1,Q3,False
15.180993065865218,0.86,True,T1,Q3,False
15.314660430653346,0.87,True,T1,Q3,False
15.448327795441472,0.875,True,T1,Q3,False
15.581995160229598,0.875,True,T1,Q3,False
15.715662525017724,0.89,True,T1,Q3,False
15.849329889805851,0.895,True,T1,Q3,False
15.982997254593975,0.9,True,T1,Q3,False
16.116664619382107,0.92,True,T1,Q3,False
16.25033198417023,0.92,True,T1,Q3,False
16.38399934895836,1.0,True,T1,Q3,False
4.095893240021603,0.0041666666666666,True,T2,,True
4.112420318975394,0.0499999999999999,True,T2,,True
4.128947397929185,0.0499999999999999,True,T2,,True
4.145474476882975,0.0499999999999999,True,T2,,True
4.162001555836766,0.0499999999999999,True,T2,,True
4.178528634790557,0.0499999999999999,True,T2,,True
4.195055713744348,0.0541666666666666,True,T2,,True
4.211582792698138,0.0666666666666666,True,T2,,True
4.228109871651929,0.075,True,T2,,True
4.24463695060572,0.0958333333333333,True,T2,,True
4.261164029559511,0.125,True,T2,,True
4.277691108513302,0.1416666666666667,True,T2,,True
4.294218187467092,0.1541666666666666,True,T2,,True
4.310745266420883,0.175,True,T2,,True
4.327272345374674,0.2,True,T2,,True
4.343799424328465,0.2125,True,T2,,True
4.360326503282256,0.2375,True,T2,,True
4.376853582236047,0.25,True,T2,,True
4.393380661189838,0.2708333333333333,True,T2,,True
4.409907740143629,0.2791666666666667,True,T2,,True
4.42643481909742,0.2916666666666666,True,T2,,True
4.44296189805121,0.3125,True,T2,,True
4.459488977005001,0.3166666666666666,True,T2,,True
4.476016055958792,0.3416666666666667,True,T2,,True
4.492543134912583,0.3625,True,T2,,True
4.509070213866373,0.3708333333333333,True,T2,,True
4.525597292820164,0.3958333333333333,True,T2,,True
4.542124371773955,0.4166666666666666,True,T2,,True
4.558651450727746,0.4666666666666666,True,T2,,True
4.575178529681537,0.5041666666666667,True,T2,,True
4.591705608635327,0.5291666666666667,True,T2,,True
4.608232687589118,0.5458333333333333,True,T2,,True
4.624759766542909,0.5541666666666667,True,T2,,True
4.6412868454967,0.5791666666666666,True,T2,,True
4.65781392445049,0.6208333333333333,True,T2,,True
4.674341003404281,0.6583333333333333,True,T2,,True
4.690868082358072,0.6791666666666667,True,T2,,True
4.707395161311863,0.6875,True,T2,,True
4.723922240265654,0.6958333333333333,True,T2,,True
4.740449319219445,0.6958333333333333,True,T2,,True
4.756976398173236,0.7041666666666666,True,T2,,True
4.773503477127027,0.7125,True,T2,,True
4.790030556080818,0.7166666666666667,True,T2,,True
4.806557635034608,0.7208333333333333,True,T2,,True
4.823084713988399,0.7208333333333333,True,T2,,True
4.83961179294219,0.7208333333333333,True,T2,,True
4.856138871895981,0.7208333333333333,True,T2,,True
4.872665950849772,0.7208333333333333,True,T2,,True
4.889193029803562,0.7208333333333333,True,T2,,True
4.905720108757353,0.7208333333333333,True,T2,,True
4.922247187711144,0.725,True,T2,,True
4.938774266664935,0.725,True,T2,,True
4.955301345618725,0.7291666666666666,True,T2,,True
4.971828424572516,0.7458333333333333,True,T2,,True
4.988355503526307,0.7833333333333333,True,T2,,True
5.004882582480098,0.7916666666666666,True,T2,,True
5.021409661433889,0.7916666666666666,True,T2,,True
5.037936740387679,0.7958333333333333,True,T2,,True
5.05446381934147,0.7999999999999999,True,T2,,True
5.070990898295261,0.7999999999999999,True,T2,,True
5.087517977249052,0.7999999999999999,True,T2,,True
5.1040450562028425,0.8041666666666667,True,T2,,True
5.120572135156634,0.8125,True,T2,,True
5.137099214110425,0.8166666666666667,True,T2,,True
5.153626293064216,0.8166666666666667,True,T2,,True
5.170153372018007,0.8208333333333333,True,T2,,True
5.186680450971797,0.825,True,T2,,True
5.203207529925588,0.8375,True,T2,,True
5.219734608879379,0.85,True,T2,,True
5.23626168783317,0.875,True,T2,,True
5.25278876678696,0.8833333333333333,True,T2,,True
5.269315845740751,0.8875,True,T2,,True
5.285842924694542,0.8916666666666666,True,T2,,True
5.302370003648333,0.8958333333333333,True,T2,,True
5.318897082602124,0.9083333333333332,True,T2,,True
5.335424161555914,0.9125,True,T2,,True
5.351951240509705,0.9166666666666666,True,T2,,True
5.368478319463496,0.925,True,T2,,True
5.385005398417287,0.9291666666666666,True,T2,,True
5.401532477371077,0.9291666666666666,True,T2,,True
5.418059556324868,0.9333333333333332,True,T2,,True
5.434586635278659,0.9416666666666668,True,T2,,True
5.45111371423245,0.9458333333333332,True,T2,,True
5.467640793186241,0.95,True,T2,,True
5.484167872140032,0.9541666666666666,True,T2,,True
5.500694951093823,0.9625,True,T2,,True
5.517222030047614,0.9666666666666668,True,T2,,True
5.533749109001405,0.975,True,T2,,True
5.550276187955195,0.9791666666666666,True,T2,,True
5.566803266908986,0.9791666666666666,True,T2,,True
5.583330345862777,0.9791666666666666,True,T2,,True
5.599857424816568,0.9791666666666666,True,T2,,True
5.616384503770359,0.9791666666666666,True,T2,,True
5.632911582724149,0.9875,True,T2,,True
5.64943866167794,0.9875,True,T2,,True
5.665965740631731,0.9875,True,T2,,True
5.682492819585521,0.9875,True,T2,,True
5.699019898539312,0.9875,True,T2,,True
5.715546977493103,0.9958333333333332,True,T2,,True
5.732074056446894,1.0,True,T2,,True
0.7301200747256861,0.0098522167487684,True,T2,Q1,False
0.8801858036570995,0.0098522167487684,True,T2,Q1,False
1.0302515325885129,0.0147783251231527,True,T2,Q1,False
1.1803172615199262,0.0147783251231527,True,T2,Q1,False
1.3303829904513398,0.0147783251231527,True,T2,Q1,False
1.4804487193827534,0.0147783251231527,True,T2,Q1,False
1.6305144483141665,0.0147783251231527,True,T2,Q1,False
1.78058017724558,0.0147783251231527,True,T2,Q1,False
1.9306459061769936,0.0147783251231527,True,T2,Q1,False
2.0807116351084067,0.0147783251231527,True,T2,Q1,False
2.2307773640398203,0.0147783251231527,True,T2,Q1,False
2.380843092971234,0.0147783251231527,True,T2,Q1,False
2.530908821902647,0.0147783251231527,True,T2,Q1,False
2.680974550834061,0.0147783251231527,True,T2,Q1,False
2.831040279765474,0.0147783251231527,True,T2,Q1,False
2.9811060086968872,0.0147783251231527,True,T2,Q1,False
3.131171737628301,0.0147783251231527,True,T2,Q1,False
3.2812374665597144,0.0197044334975369,True,T2,Q1,False
3.4313031954911275,0.0197044334975369,True,T2,Q1,False
3.581368924422541,0.0344827586206896,True,T2,Q1,False
3.731434653353954,0.0394088669950738,True,T2,Q1,False
3.881500382285368,0.0443349753694581,True,T2,Q1,False
4.031566111216781,0.0492610837438423,True,T2,Q1,False
4.181631840148195,0.0541871921182266,True,T2,Q1,False
4.3316975690796085,0.0788177339901477,True,T2,Q1,False
4.481763298011022,0.1133004926108374,True,T2,Q1,False
4.631829026942436,0.147783251231527,True,T2,Q1,False
4.781894755873849,0.1773399014778325,True,T2,Q1,False
4.931960484805263,0.2118226600985221,True,T2,Q1,False
5.082026213736675,0.2216748768472906,True,T2,Q1,False
5.232091942668089,0.2463054187192118,True,T2,Q1,False
5.382157671599503,0.2857142857142857,True,T2,Q1,False
5.532223400530916,0.3201970443349753,True,T2,Q1,False
5.68228912946233,0.3399014778325123,True,T2,Q1,False
5.832354858393743,0.3891625615763547,True,T2,Q1,False
5.982420587325157,0.438423645320197,True,T2,Q1,False
6.1324863162565695,0.5320197044334976,True,T2,Q1,False
6.282552045187983,0.5566502463054187,True,T2,Q1,False
6.432617774119397,0.5862068965517241,True,T2,Q1,False
6.58268350305081,0.5960591133004927,True,T2,Q1,False
6.732749231982224,0.6108374384236454,True,T2,Q1,False
6.882814960913637,0.625615763546798,True,T2,Q1,False
7.03288068984505,0.645320197044335,True,T2,Q1,False
7.182946418776464,0.6699507389162561,True,T2,Q1,False
7.333012147707877,0.6896551724137931,True,T2,Q1,False
7.483077876639291,0.7093596059113301,True,T2,Q1,False
7.633143605570704,0.7192118226600985,True,T2,Q1,False
7.783209334502118,0.729064039408867,True,T2,Q1,False
7.93327506343353,0.7339901477832512,True,T2,Q1,False
8.083340792364943,0.7586206896551724,True,T2,Q1,False
8.233406521296358,0.7684729064039408,True,T2,Q1,False
8.38347225022777,0.7832512315270936,True,T2,Q1,False
8.533537979159185,0.7881773399014779,True,T2,Q1,False
8.683603708090597,0.7980295566502463,True,T2,Q1,False
8.833669437022012,0.8078817733990148,True,T2,Q1,False
8.983735165953425,0.812807881773399,True,T2,Q1,False
9.13380089488484,0.8325123152709359,True,T2,Q1,False
9.283866623816252,0.8472906403940886,True,T2,Q1,False
9.433932352747664,0.8522167487684729,True,T2,Q1,False
9.58399808167908,0.8522167487684729,True,T2,Q1,False
9.734063810610492,0.8522167487684729,True,T2,Q1,False
9.884129539541906,0.8669950738916257,True,T2,Q1,False
10.03419526847332,0.8669950738916257,True,T2,Q1,False
10.184260997404731,0.8669950738916257,True,T2,Q1,False
10.334326726336146,0.8719211822660099,True,T2,Q1,False
10.484392455267558,0.8768472906403941,True,T2,Q1,False
10.634458184198971,0.8768472906403941,True,T2,Q1,False
10.784523913130386,0.8817733990147784,True,T2,Q1,False
10.9345896420618,0.8817733990147784,True,T2,Q1,False
11.084655370993213,0.8817733990147784,True,T2,Q1,False
11.234721099924627,0.8866995073891626,True,T2,Q1,False
11.38478682885604,0.8866995073891626,True,T2,Q1,False
11.534852557787453,0.8916256157635468,True,T2,Q1,False
11.684918286718869,0.896551724137931,True,T2,Q1,False
11.83498401565028,0.9064039408866996,True,T2,Q1,False
11.985049744581694,0.9113300492610836,True,T2,Q1,False
12.135115473513109,0.9113300492610836,True,T2,Q1,False
12.28518120244452,0.9113300492610836,True,T2,Q1,False
12.435246931375934,0.9113300492610836,True,T2,Q1,False
12.585312660307348,0.916256157635468,True,T2,Q1,False
12.73537838923876,0.9211822660098522,True,T2,Q1,False
12.885444118170174,0.9261083743842364,True,T2,Q1,False
13.035509847101588,0.9261083743842364,True,T2,Q1,False
13.185575576033,0.9310344827586208,True,T2,Q1,False
13.335641304964414,0.9408866995073892,True,T2,Q1,False
13.485707033895828,0.9408866995073892,True,T2,Q1,False
13.63577276282724,0.9458128078817734,True,T2,Q1,False
13.785838491758655,0.9458128078817734,True,T2,Q1,False
13.935904220690068,0.9458128078817734,True,T2,Q1,False
14.085969949621482,0.9507389162561576,True,T2,Q1,False
14.236035678552897,0.9507389162561576,True,T2,Q1,False
14.386101407484308,0.9507389162561576,True,T2,Q1,False
14.536167136415722,0.955665024630542,True,T2,Q1,False
14.686232865347137,0.9605911330049262,True,T2,Q1,False
14.83629859427855,0.9605911330049262,True,T2,Q1,False
14.986364323209962,0.9655172413793104,True,T2,Q1,False
15.136430052141376,0.9704433497536946,True,T2,Q1,False
15.286495781072787,0.9802955665024632,True,T2,Q1,False
15.436561510004202,0.9852216748768472,True,T2,Q1,False
15.586627238935614,1.0,True,T2,Q1,False
4.095893240021603,0.0041666666666666,True,T2,,True
4.112420318975394,0.0499999999999999,True,T2,,True
4.128947397929185,0.0499999999999999,True,T2,,True
4.145474476882975,0.0499999999999999,True,T2,,True
4.162001555836766,0.0499999999999999,True,T2,,True
4.178528634790557,0.0499999999999999,True,T2,,True
4.195055713744348,0.0541666666666666,True,T2,,True
4.211582792698138,0.0666666666666666,True,T2,,True
4.228109871651929,0.075,True,T2,,True
4.24463695060572,0.0958333333333333,True,T2,,True
4.261164029559511,0.125,True,T2,,True
4.277691108513302,0.1416666666666667,True,T2,,True
4.294218187467092,0.1541666666666666,True,T2,,True
4.310745266420883,0.175,True,T2,,True
4.327272345374674,0.2,True,T2,,True
4.343799424328465,0.2125,True,T2,,True
4.360326503282256,0.2375,True,T2,,True
4.376853582236047,0.25,True,T2,,True
4.393380661189838,0.2708333333333333,True,T2,,True
4.409907740143629,0.2791666666666667,True,T2,,True
4.42643481909742,0.2916666666666666,True,T2,,True
4.44296189805121,0.3125,True,T2,,True
4.459488977005001,0.3166666666666666,True,T2,,True
4.476016055958792,0.3416666666666667,True,T2,,True
4.492543134912583,0.3625,True,T2,,True
4.509070213866373,0.3708333333333333,True,T2,,True
4.525597292820164,0.3958333333333333,True,T2,,True
4.542124371773955,0.4166666666666666,True,T2,,True
4.558651450727746,0.4666666666666666,True,T2,,True
4.575178529681537,0.5041666666666667,True,T2,,True
4.591705608635327,0.5291666666666667,True,T2,,True
4.608232687589118,0.5458333333333333,True,T2,,True
4.624759766542909,0.5541666666666667,True,T2,,True
4.6412868454967,0.5791666666666666,True,T2,,True
4.65781392445049,0.6208333333333333,True,T2,,True
4.674341003404281,0.6583333333333333,True,T2,,True
4.690868082358072,0.6791666666666667,True,T2,,True
4.707395161311863,0.6875,True,T2,,True
4.723922240265654,0.6958333333333333,True,T2,,True
4.740449319219445,0.6958333333333333,True,T2,,True
4.756976398173236,0.7041666666666666,True,T2,,True
4.773503477127027,0.7125,True,T2,,True
4.790030556080818,0.7166666666666667,True,T2,,True
4.806557635034608,0.7208333333333333,True,T2,,True
4.823084713988399,0.7208333333333333,True,T2,,True
4.83961179294219,0.7208333333333333,True,T2,,True
4.856138871895981,0.7208333333333333,True,T2,,True
4.872665950849772,0.7208333333333333,True,T2,,True
4.889193029803562,0.7208333333333333,True,T2,,True
4.905720108757353,0.7208333333333333,True,T2,,True
4.922247187711144,0.725,True,T2,,True
4.938774266664935,0.725,True,T2,,True
4.955301345618725,0.7291666666666666,True,T2,,True
4.971828424572516,0.7458333333333333,True,T2,,True
4.988355503526307,0.7833333333333333,True,T2,,True
5.004882582480098,0.7916666666666666,True,T2,,True
5.021409661433889,0.7916666666666666,True,T2,,True
5.037936740387679,0.7958333333333333,True,T2,,True
5.05446381934147,0.7999999999999999,True,T2,,True
5.070990898295261,0.7999999999999999,True,T2,,True
5.087517977249052,0.7999999999999999,True,T2,,True
5.1040450562028425,0.8041666666666667,True,T2,,True
5.120572135156634,0.8125,True,T2,,True
5.137099214110425,0.8166666666666667,True,T2,,True
5.153626293064216,0.8166666666666667,True,T2,,True
5.170153372018007,0.8208333333333333,True,T2,,True
5.186680450971797,0.825,True,T2,,True
5.203207529925588,0.8375,True,T2,,True
5.219734608879379,0.85,True,T2,,True
5.23626168783317,0.875,True,T2,,True
5.25278876678696,0.8833333333333333,True,T2,,True
5.269315845740751,0.8875,True,T2,,True
5.285842924694542,0.8916666666666666,True,T2,,True
5.302370003648333,0.8958333333333333,True,T2,,True
5.318897082602124,0.9083333333333332,True,T2,,True
5.335424161555914,0.9125,True,T2,,True
5.351951240509705,0.9166666666666666,True,T2,,True
5.368478319463496,0.925,True,T2,,True
5.385005398417287,0.9291666666666666,True,T2,,True
5.401532477371077,0.9291666666666666,True,T2,,True
5.418059556324868,0.9333333333333332,True,T2,,True
5.434586635278659,0.9416666666666668,True,T2,,True
5.45111371423245,0.9458333333333332,True,T2,,True
5.467640793186241,0.95,True,T2,,True
5.484167872140032,0.9541666666666666,True,T2,,True
5.500694951093823,0.9625,True,T2,,True
5.517222030047614,0.9666666666666668,True,T2,,True
5.533749109001405,0.975,True,T2,,True
5.550276187955195,0.9791666666666666,True,T2,,True
5.566803266908986,0.9791666666666666,True,T2,,True
5.583330345862777,0.9791666666666666,True,T2,,True
5.599857424816568,0.9791666666666666,True,T2,,True
5.616384503770359,0.9791666666666666,True,T2,,True
5.632911582724149,0.9875,True,T2,,True
5.64943866167794,0.9875,True,T2,,True
5.665965740631731,0.9875,True,T2,,True
5.682492819585521,0.9875,True,T2,,True
5.699019898539312,0.9875,True,T2,,True
5.715546977493103,0.9958333333333332,True,T2,,True
5.732074056446894,1.0,True,T2,,True
0.2285993217043927,0.0012618296529968,True,T2,Q2,False
0.2745836798275836,0.0031545741324921,True,T2,Q2,False
0.3205680379507745,0.0037854889589905,True,T2,Q2,False
0.3665523960739654,0.0050473186119873,True,T2,Q2,False
0.4125367541971563,0.0056782334384858,True,T2,Q2,False
0.4585211123203472,0.0088328075709779,True,T2,Q2,False
0.5045054704435381,0.0195583596214511,True,T2,Q2,False
0.550489828566729,0.0309148264984227,True,T2,Q2,False
0.5964741866899199,0.0561514195583596,True,T2,Q2,False
0.6424585448131108,0.0933753943217665,True,T2,Q2,False
0.6884429029363017,0.1305993690851735,True,T2,Q2,False
0.7344272610594926,0.1899053627760252,True,T2,Q2,False
0.7804116191826835,0.240378548895899,True,T2,Q2,False
0.8263959773058744,0.3091482649842271,True,T2,Q2,False
0.8723803354290653,0.4069400630914826,True,T2,Q2,False
0.9183646935522564,0.5324921135646687,True,T2,Q2,False
0.9643490516754472,0.7110410094637224,True,T2,Q2,False
1.010333409798638,0.9198738170347004,True,T2,Q2,False
1.056317767921829,0.9974763406940064,True,T2,Q2,False
1.10230212604502,0.9993690851735016,True,T2,Q2,False
1.1482864841682108,0.9993690851735016,True,T2,Q2,False
1.1942708422914017,0.9993690851735016,True,T2,Q2,False
1.2402552004145924,0.9993690851735016,True,T2,Q2,False
1.2862395585377833,0.9993690851735016,True,T2,Q2,False
1.3322239166609742,0.9993690851735016,True,T2,Q2,False
1.378208274784165,0.9993690851735016,True,T2,Q2,False
1.424192632907356,0.9993690851735016,True,T2,Q2,False
1.4701769910305469,0.9993690851735016,True,T2,Q2,False
1.5161613491537378,0.9993690851735016,True,T2,Q2,False
1.5621457072769287,0.9993690851735016,True,T2,Q2,False
1.6081300654001196,0.9993690851735016,True,T2,Q2,False
1.6541144235233105,0.9993690851735016,True,T2,Q2,False
1.7000987816465014,0.9993690851735016,True,T2,Q2,False
1.7460831397696923,0.9993690851735016,True,T2,Q2,False
1.7920674978928832,0.9993690851735016,True,T2,Q2,False
1.838051856016074,0.9993690851735016,True,T2,Q2,False
1.884036214139265,0.9993690851735016,True,T2,Q2,False
1.930020572262456,0.9993690851735016,True,T2,Q2,False
1.9760049303856468,0.9993690851735016,True,T2,Q2,False
2.0219892885088377,0.9993690851735016,True,T2,Q2,False
2.0679736466320287,0.9993690851735016,True,T2,Q2,False
2.11395800475522,0.9993690851735016,True,T2,Q2,False
2.1599423628784105,0.9993690851735016,True,T2,Q2,False
2.2059267210016014,0.9993690851735016,True,T2,Q2,False
2.2519110791247923,0.9993690851735016,True,T2,Q2,False
2.297895437247983,0.9993690851735016,True,T2,Q2,False
2.343879795371174,0.9993690851735016,True,T2,Q2,False
2.389864153494365,0.9993690851735016,True,T2,Q2,False
2.435848511617556,0.9993690851735016,True,T2,Q2,False
2.481832869740747,0.9993690851735016,True,T2,Q2,False
2.5278172278639377,0.9993690851735016,True,T2,Q2,False
2.5738015859871286,0.9993690851735016,True,T2,Q2,False
2.6197859441103195,0.9993690851735016,True,T2,Q2,False
2.6657703022335104,0.9993690851735016,True,T2,Q2,False
2.7117546603567013,0.9993690851735016,True,T2,Q2,False
2.757739018479892,0.9993690851735016,True,T2,Q2,False
2.803723376603083,0.9993690851735016,True,T2,Q2,False
2.849707734726274,0.9993690851735016,True,T2,Q2,False
2.895692092849465,0.9993690851735016,True,T2,Q2,False
2.941676450972656,0.9993690851735016,True,T2,Q2,False
2.9876608090958467,0.9993690851735016,True,T2,Q2,False
3.0336451672190377,0.9993690851735016,True,T2,Q2,False
3.079629525342229,0.9993690851735016,True,T2,Q2,False
3.1256138834654195,0.9993690851735016,True,T2,Q2,False
3.1715982415886104,0.9993690851735016,True,T2,Q2,False
3.2175825997118013,0.9993690851735016,True,T2,Q2,False
3.263566957834992,0.9993690851735016,True,T2,Q2,False
3.309551315958183,0.9993690851735016,True,T2,Q2,False
3.355535674081374,0.9993690851735016,True,T2,Q2,False
3.401520032204565,0.9993690851735016,True,T2,Q2,False
3.447504390327756,0.9993690851735016,True,T2,Q2,False
3.4934887484509467,0.9993690851735016,True,T2,Q2,False
3.5394731065741376,0.9993690851735016,True,T2,Q2,False
3.5854574646973285,0.9993690851735016,True,T2,Q2,False
3.63144182282052,0.9993690851735016,True,T2,Q2,False
3.6774261809437103,0.9993690851735016,True,T2,Q2,False
3.723410539066901,0.9993690851735016,True,T2,Q2,False
3.769394897190092,0.9993690851735016,True,T2,Q2,False
3.815379255313283,0.9993690851735016,True,T2,Q2,False
3.861363613436474,0.9993690851735016,True,T2,Q2,False
3.907347971559665,0.9993690851735016,True,T2,Q2,False
3.953332329682856,0.9993690851735016,True,T2,Q2,False
3.999316687806047,0.9993690851735016,True,T2,Q2,False
4.045301045929238,0.9993690851735016,True,T2,Q2,False
4.091285404052428,0.9993690851735016,True,T2,Q2,False
4.137269762175619,0.9993690851735016,True,T2,Q2,False
4.18325412029881,0.9993690851735016,True,T2,Q2,False
4.229238478422001,0.9993690851735016,True,T2,Q2,False
4.275222836545192,0.9993690851735016,True,T2,Q2,False
4.321207194668383,0.9993690851735016,True,T2,Q2,False
4.3671915527915735,0.9993690851735016,True,T2,Q2,False
4.413175910914765,0.9993690851735016,True,T2,Q2,False
4.459160269037955,0.9993690851735016,True,T2,Q2,False
4.505144627161147,0.9993690851735016,True,T2,Q2,False
4.551128985284337,0.9993690851735016,True,T2,Q2,False
4.597113343407528,0.9993690851735016,True,T2,Q2,False
4.643097701530719,0.9993690851735016,True,T2,Q2,False
4.68908205965391,0.9993690851735016,True,T2,Q2,False
4.735066417777101,0.9993690851735016,True,T2,Q2,False
4.781050775900292,1.0,True,T2,Q2,False
4.095893240021603,0.0041666666666666,True,T2,,True
4.112420318975394,0.0499999999999999,True,T2,,True
4.128947397929185,0.0499999999999999,True,T2,,True
4.145474476882975,0.0499999999999999,True,T2,,True
4.162001555836766,0.0499999999999999,True,T2,,True
4.178528634790557,0.0499999999999999,True,T2,,True
4.195055713744348,0.0541666666666666,True,T2,,True
4.211582792698138,0.0666666666666666,True,T2,,True
4.228109871651929,0.075,True,T2,,True
4.24463695060572,0.0958333333333333,True,T2,,True
4.261164029559511,0.125,True,T2,,True
4.277691108513302,0.1416666666666667,True,T2,,True
4.294218187467092,0.1541666666666666,True,T2,,True
4.310745266420883,0.175,True,T2,,True
4.327272345374674,0.2,True,T2,,True
4.343799424328465,0.2125,True,T2,,True
4.360326503282256,0.2375,True,T2,,True
4.376853582236047,0.25,True,T2,,True
4.393380661189838,0.2708333333333333,True,T2,,True
4.409907740143629,0.2791666666666667,True,T2,,True
4.42643481909742,0.2916666666666666,True,T2,,True
4.44296189805121,0.3125,True,T2,,True
4.459488977005001,0.3166666666666666,True,T2,,True
4.476016055958792,0.3416666666666667,True,T2,,True
4.492543134912583,0.3625,True,T2,,True
4.509070213866373,0.3708333333333333,True,T2,,True
4.525597292820164,0.3958333333333333,True,T2,,True
4.542124371773955,0.4166666666666666,True,T2,,True
4.558651450727746,0.4666666666666666,True,T2,,True
4.575178529681537,0.5041666666666667,True,T2,,True
4.591705608635327,0.5291666666666667,True,T2,,True
4.608232687589118,0.5458333333333333,True,T2,,True
4.624759766542909,0.5541666666666667,True,T2,,True
4.6412868454967,0.5791666666666666,True,T2,,True
4.65781392445049,0.6208333333333333,True,T2,,True
4.674341003404281,0.6583333333333333,True,T2,,True
4.690868082358072,0.6791666666666667,True,T2,,True
4.707395161311863,0.6875,True,T2,,True
4.723922240265654,0.6958333333333333,True,T2,,True
4.740449319219445,0.6958333333333333,True,T2,,True
4.756976398173236,0.7041666666666666,True,T2,,True
4.773503477127027,0.7125,True,T2,,True
4.790030556080818,0.7166666666666667,True,T2,,True
4.806557635034608,0.7208333333333333,True,T2,,True
4.823084713988399,0.7208333333333333,True,T2,,True
4.83961179294219,0.7208333333333333,True,T2,,True
4.856138871895981,0.7208333333333333,True,T2,,True
4.872665950849772,0.7208333333333333,True,T2,,True
4.889193029803562,0.7208333333333333,True,T2,,True
4.905720108757353,0.7208333333333333,True,T2,,True
4.922247187711144,0.725,True,T2,,True
4.938774266664935,0.725,True,T2,,True
4.955301345618725,0.7291666666666666,True,T2,,True
4.971828424572516,0.7458333333333333,True,T2,,True
4.988355503526307,0.7833333333333333,True,T2,,True
5.004882582480098,0.7916666666666666,True,T2,,True
5.021409661433889,0.7916666666666666,True,T2,,True
5.037936740387679,0.7958333333333333,True,T2,,True
5.05446381934147,0.7999999999999999,True,T2,,True
5.070990898295261,0.7999999999999999,True,T2,,True
5.087517977249052,0.7999999999999999,True,T2,,True
5.1040450562028425,0.8041666666666667,True,T2,,True
5.120572135156634,0.8125,True,T2,,True
5.137099214110425,0.8166666666666667,True,T2,,True
5.153626293064216,0.8166666666666667,True,T2,,True
5.170153372018007,0.8208333333333333,True,T2,,True
5.186680450971797,0.825,True,T2,,True
5.203207529925588,0.8375,True,T2,,True
5.219734608879379,0.85,True,T2,,True
5.23626168783317,0.875,True,T2,,True
5.25278876678696,0.8833333333333333,True,T2,,True
5.269315845740751,0.8875,True,T2,,True
5.285842924694542,0.8916666666666666,True,T2,,True
5.302370003648333,0.8958333333333333,True,T2,,True
5.318897082602124,0.9083333333333332,True,T2,,True
5.335424161555914,0.9125,True,T2,,True
5.351951240509705,0.9166666666666666,True,T2,,True
5.368478319463496,0.925,True,T2,,True
5.385005398417287,0.9291666666666666,True,T2,,True
5.401532477371077,0.9291666666666666,True,T2,,True
5.418059556324868,0.9333333333333332,True,T2,,True
5.434586635278659,0.9416666666666668,True,T2,,True
5.45111371423245,0.9458333333333332,True,T2,,True
5.467640793186241,0.95,True,T2,,True
5.484167872140032,0.9541666666666666,True,T2,,True
5.500694951093823,0.9625,True,T2,,True
5.517222030047614,0.9666666666666668,True,T2,,True
5.533749109001405,0.975,True,T2,,True
5.550276187955195,0.9791666666666666,True,T2,,True
5.566803266908986,0.9791666666666666,True,T2,,True
5.583330345862777,0.9791666666666666,True,T2,,True
5.599857424816568,0.9791666666666666,True,T2,,True
5.616384503770359,0.9791666666666666,True,T2,,True
5.632911582724149,0.9875,True,T2,,True
5.64943866167794,0.9875,True,T2,,True
5.665965740631731,0.9875,True,T2,,True
5.682492819585521,0.9875,True,T2,,True
5.699019898539312,0.9875,True,T2,,True
5.715546977493103,0.9958333333333332,True,T2,,True
5.732074056446894,1.0,True,T2,,True
0.6230969659810919,0.0047169811320754,True,T2,Q3,False
0.7696002782154143,0.0188679245283018,True,T2,Q3,False
0.9161035904497368,0.0424528301886792,True,T2,Q3,False
1.0626069026840592,0.0613207547169811,True,T2,Q3,False
1.2091102149183817,0.0613207547169811,True,T2,Q3,False
1.355613527152704,0.0613207547169811,True,T2,Q3,False
1.5021168393870266,0.0613207547169811,True,T2,Q3,False
1.648620151621349,0.0613207547169811,True,T2,Q3,False
1.7951234638556717,0.0613207547169811,True,T2,Q3,False
1.941626776089994,0.0660377358490566,True,T2,Q3,False
2.0881300883243163,0.0660377358490566,True,T2,Q3,False
2.234633400558639,0.0660377358490566,True,T2,Q3,False
2.381136712792961,0.0660377358490566,True,T2,Q3,False
2.527640025027284,0.0660377358490566,True,T2,Q3,False
2.674143337261606,0.0660377358490566,True,T2,Q3,False
2.8206466494959286,0.0660377358490566,True,T2,Q3,False
2.967149961730251,0.0660377358490566,True,T2,Q3,False
3.113653273964573,0.070754716981132,True,T2,Q3,False
3.260156586198896,0.070754716981132,True,T2,Q3,False
3.4066598984332184,0.070754716981132,True,T2,Q3,False
3.553163210667541,0.0754716981132075,True,T2,Q3,False
3.6996665229018633,0.080188679245283,True,T2,Q3,False
3.8461698351361857,0.0896226415094339,True,T2,Q3,False
3.992673147370508,0.0896226415094339,True,T2,Q3,False
4.139176459604831,0.1084905660377358,True,T2,Q3,False
4.285679771839153,0.1084905660377358,True,T2,Q3,False
4.432183084073476,0.1367924528301886,True,T2,Q3,False
4.578686396307798,0.160377358490566,True,T2,Q3,False
4.72518970854212,0.2028301886792452,True,T2,Q3,False
4.871693020776443,0.2264150943396226,True,T2,Q3,False
5.018196333010765,0.2594339622641509,True,T2,Q3,False
5.164699645245087,0.2971698113207547,True,T2,Q3,False
5.31120295747941,0.3396226415094339,True,T2,Q3,False
5.457706269713733,0.3632075471698113,True,T2,Q3,False
5.604209581948055,0.3820754716981132,True,T2,Q3,False
5.750712894182377,0.4150943396226415,True,T2,Q3,False
5.8972162064167,0.4481132075471697,True,T2,Q3,False
6.043719518651023,0.4716981132075472,True,T2,Q3,False
6.190222830885345,0.5047169811320755,True,T2,Q3,False
6.336726143119667,0.5235849056603774,True,T2,Q3,False
6.48322945535399,0.5424528301886793,True,T2,Q3,False
6.629732767588313,0.5754716981132075,True,T2,Q3,False
6.776236079822635,0.6084905660377359,True,T2,Q3,False
6.922739392056957,0.6320754716981133,True,T2,Q3,False
7.06924270429128,0.6509433962264152,True,T2,Q3,False
7.215746016525602,0.6650943396226415,True,T2,Q3,False
7.362249328759924,0.6933962264150944,True,T2,Q3,False
7.508752640994246,0.7169811320754718,True,T2,Q3,False
7.655255953228569,0.7452830188679246,True,T2,Q3,False
7.801759265462892,0.7594339622641509,True,T2,Q3,False
7.948262577697214,0.7830188679245284,True,T2,Q3,False
8.094765889931537,0.8113207547169812,True,T2,Q3,False
8.24126920216586,0.8349056603773585,True,T2,Q3,False
8.387772514400183,0.8443396226415094,True,T2,Q3,False
8.534275826634504,0.8537735849056604,True,T2,Q3,False
8.680779138868825,0.8632075471698113,True,T2,Q3,False
8.827282451103148,0.8679245283018868,True,T2,Q3,False
8.973785763337471,0.8679245283018868,True,T2,Q3,False
9.120289075571794,0.8773584905660378,True,T2,Q3,False
9.266792387806117,0.8773584905660378,True,T2,Q3,False
9.41329570004044,0.8867924528301887,True,T2,Q3,False
9.559799012274762,0.8915094339622641,True,T2,Q3,False
9.706302324509082,0.8915094339622641,True,T2,Q3,False
9.852805636743405,0.8962264150943396,True,T2,Q3,False
9.999308948977728,0.910377358490566,True,T2,Q3,False
10.14581226121205,0.910377358490566,True,T2,Q3,False
10.292315573446372,0.919811320754717,True,T2,Q3,False
10.438818885680696,0.9245283018867924,True,T2,Q3,False
10.58532219791502,0.9245283018867924,True,T2,Q3,False
10.731825510149342,0.929245283018868,True,T2,Q3,False
10.87832882238366,0.9528301886792452,True,T2,Q3,False
11.024832134617984,0.9575471698113208,True,T2,Q3,False
11.171335446852307,0.9575471698113208,True,T2,Q3,False
11.31783875908663,0.9575471698113208,True,T2,Q3,False
11.464342071320951,0.9575471698113208,True,T2,Q3,False
11.610845383555276,0.9622641509433962,True,T2,Q3,False
11.7573486957896,0.9669811320754718,True,T2,Q3,False
11.903852008023922,0.9669811320754718,True,T2,Q3,False
12.05035532025824,0.9669811320754718,True,T2,Q3,False
12.196858632492564,0.9716981132075472,True,T2,Q3,False
12.343361944726889,0.9716981132075472,True,T2,Q3,False
12.48986525696121,0.9716981132075472,True,T2,Q3,False
12.636368569195533,0.9716981132075472,True,T2,Q3,False
12.782871881429855,0.9764150943396228,True,T2,Q3,False
12.929375193664178,0.9764150943396228,True,T2,Q3,False
13.0758785058985,0.981132075471698,True,T2,Q3,False
13.22238181813282,0.981132075471698,True,T2,Q3,False
13.368885130367143,0.9858490566037736,True,T2,Q3,False
13.515388442601466,0.9858490566037736,True,T2,Q3,False
13.66189175483579,0.9858490566037736,True,T2,Q3,False
13.808395067070112,0.9858490566037736,True,T2,Q3,False
13.954898379304437,0.9858490566037736,True,T2,Q3,False
14.101401691538758,0.9858490566037736,True,T2,Q3,False
14.24790500377308,0.9858490566037736,True,T2,Q3,False
14.3944083160074,0.9905660377358492,True,T2,Q3,False
14.540911628241725,0.9905660377358492,True,T2,Q3,False
14.687414940476046,0.9952830188679246,True,T2,Q3,False
14.833918252710369,0.9952830188679246,True,T2,Q3,False
14.980421564944692,0.9952830188679246,True,T2,Q3,False
15.126924877179016,1.0,True,T2,Q3,False
4.095893229159124,0.0041666666666666,True,T3,,True
4.118408855248841,0.0499999999999999,True,T3,,True
4.1409244813385575,0.0499999999999999,True,T3,,True
4.163440107428275,0.0499999999999999,True,T3,,True
4.185955733517992,0.0499999999999999,True,T3,,True
4.208471359607709,0.0499999999999999,True,T3,,True
4.230986985697426,0.0499999999999999,True,T3,,True
4.253502611787143,0.0499999999999999,True,T3,,True
4.27601823787686,0.0583333333333333,True,T3,,True
4.298533863966576,0.075,True,T3,,True
4.321049490056294,0.0916666666666666,True,T3,,True
4.343565116146011,0.0958333333333333,True,T3,,True
4.366080742235728,0.0999999999999999,True,T3,,True
4.3885963683254445,0.0999999999999999,True,T3,,True
4.411111994415162,0.0999999999999999,True,T3,,True
4.433627620504879,0.1166666666666666,True,T3,,True
4.456143246594596,0.125,True,T3,,True
4.478658872684313,0.125,True,T3,,True
4.50117449877403,0.1291666666666666,True,T3,,True
4.523690124863747,0.1333333333333333,True,T3,,True
4.546205750953464,0.1458333333333333,True,T3,,True
4.568721377043181,0.1541666666666666,True,T3,,True
4.591237003132898,0.1791666666666666,True,T3,,True
4.613752629222615,0.1875,True,T3,,True
4.636268255312332,0.2208333333333333,True,T3,,True
4.658783881402049,0.2333333333333333,True,T3,,True
4.681299507491766,0.25,True,T3,,True
4.703815133581482,0.2749999999999999,True,T3,,True
4.7263307596712,0.3083333333333333,True,T3,,True
4.748846385760917,0.3291666666666666,True,T3,,True
4.771362011850634,0.3666666666666666,True,T3,,True
4.793877637940351,0.4125,True,T3,,True
4.816393264030068,0.4458333333333333,True,T3,,True
4.838908890119785,0.4583333333333333,True,T3,,True
4.861424516209501,0.4708333333333333,True,T3,,True
4.883940142299219,0.475,True,T3,,True
4.906455768388936,0.4833333333333333,True,T3,,True
4.928971394478653,0.5125,True,T3,,True
4.951487020568369,0.5166666666666666,True,T3,,True
4.974002646658087,0.5291666666666667,True,T3,,True
4.996518272747804,0.5291666666666667,True,T3,,True
5.01903389883752,0.5291666666666667,True,T3,,True
5.0415495249272375,0.5291666666666667,True,T3,,True
5.064065151016955,0.5291666666666667,True,T3,,True
5.086580777106672,0.5333333333333333,True,T3,,True
5.109096403196388,0.5375,True,T3,,True
5.131612029286106,0.5416666666666666,True,T3,,True
5.154127655375823,0.5499999999999999,True,T3,,True
5.176643281465539,0.5708333333333333,True,T3,,True
5.199158907555256,0.5708333333333333,True,T3,,True
5.221674533644974,0.5791666666666666,True,T3,,True
5.244190159734691,0.5833333333333333,True,T3,,True
5.266705785824408,0.5833333333333333,True,T3,,True
5.2892214119141245,0.6,True,T3,,True
5.311737038003842,0.6041666666666666,True,T3,,True
5.334252664093558,0.6124999999999999,True,T3,,True
5.356768290183275,0.6166666666666667,True,T3,,True
5.379283916272993,0.6208333333333333,True,T3,,True
5.40179954236271,0.625,True,T3,,True
5.424315168452427,0.6333333333333333,True,T3,,True
5.446830794542144,0.6416666666666666,True,T3,,True
5.469346420631861,0.65,True,T3,,True
5.491862046721577,0.6541666666666667,True,T3,,True
5.514377672811294,0.6625,True,T3,,True
5.536893298901012,0.6708333333333333,True,T3,,True
5.559408924990729,0.6708333333333333,True,T3,,True
5.581924551080446,0.6708333333333333,True,T3,,True
5.604440177170162,0.6875,True,T3,,True
5.62695580325988,0.7,True,T3,,True
5.649471429349596,0.7166666666666667,True,T3,,True
5.671987055439313,0.7291666666666666,True,T3,,True
5.694502681529031,0.7666666666666666,True,T3,,True
5.717018307618748,0.7875,True,T3,,True
5.739533933708465,0.8041666666666667,True,T3,,True
5.762049559798181,0.8083333333333333,True,T3,,True
5.784565185887899,0.825,True,T3,,True
5.807080811977615,0.8333333333333333,True,T3,,True
5.829596438067332,0.8458333333333333,True,T3,,True
5.852112064157049,0.8583333333333333,True,T3,,True
5.874627690246767,0.8708333333333333,True,T3,,True
5.897143316336484,0.8791666666666667,True,T3,,True
5.9196589424262,0.9041666666666668,True,T3,,True
5.9421745685159175,0.9208333333333332,True,T3,,True
5.964690194605635,0.9208333333333332,True,T3,,True
5.987205820695351,0.9208333333333332,True,T3,,True
6.009721446785068,0.925,True,T3,,True
6.032237072874786,0.925,True,T3,,True
6.054752698964503,0.925,True,T3,,True
6.077268325054219,0.9375,True,T3,,True
6.0997839511439365,0.9541666666666666,True,T3,,True
6.122299577233653,0.9708333333333332,True,T3,,True
6.14481520332337,0.9708333333333332,True,T3,,True
6.167330829413087,0.9791666666666666,True,T3,,True
6.1898464555028045,0.9791666666666666,True,T3,,True
6.212362081592522,0.9875,True,T3,,True
6.234877707682239,0.9875,True,T3,,True
6.257393333771955,0.9875,True,T3,,True
6.279908959861672,0.9916666666666666,True,T3,,True
6.302424585951389,0.9958333333333332,True,T3,,True
6.324940212041106,1.0,True,T3,,True
0.4901537458648179,0.0044052863436123,True,T3,Q1,False
0.6506976591127237,0.0220264317180616,True,T3,Q1,False
0.8112415723606294,0.0572687224669603,True,T3,Q1,False
0.9717854856085352,0.1013215859030837,True,T3,Q1,False
1.1323293988564411,0.1541850220264317,True,T3,Q1,False
1.2928733121043468,0.1541850220264317,True,T3,Q1,False
1.4534172253522526,0.1541850220264317,True,T3,Q1,False
1.6139611386001582,0.1541850220264317,True,T3,Q1,False
1.774505051848064,0.1629955947136563,True,T3,Q1,False
1.93504896509597,0.1629955947136563,True,T3,Q1,False
2.095592878343876,0.1629955947136563,True,T3,Q1,False
2.256136791591781,0.1629955947136563,True,T3,Q1,False
2.4166807048396874,0.1629955947136563,True,T3,Q1,False
2.577224618087593,0.1629955947136563,True,T3,Q1,False
2.7377685313354982,0.1629955947136563,True,T3,Q1,False
2.8983124445834045,0.1629955947136563,True,T3,Q1,False
3.05885635783131,0.1629955947136563,True,T3,Q1,False
3.219400271079216,0.1629955947136563,True,T3,Q1,False
3.3799441843271216,0.1629955947136563,True,T3,Q1,False
3.540488097575027,0.1629955947136563,True,T3,Q1,False
3.701032010822933,0.1629955947136563,True,T3,Q1,False
3.861575924070839,0.1674008810572687,True,T3,Q1,False
4.022119837318745,0.1674008810572687,True,T3,Q1,False
4.18266375056665,0.1674008810572687,True,T3,Q1,False
4.343207663814557,0.1674008810572687,True,T3,Q1,False
4.503751577062462,0.171806167400881,True,T3,Q1,False
4.664295490310368,0.1806167400881057,True,T3,Q1,False
4.824839403558274,0.185022026431718,True,T3,Q1,False
4.985383316806179,0.1894273127753304,True,T3,Q1,False
5.1459272300540855,0.1894273127753304,True,T3,Q1,False
5.306471143301991,0.1938325991189427,True,T3,Q1,False
5.467015056549897,0.1938325991189427,True,T3,Q1,False
5.627558969797803,0.198237885462555,True,T3,Q1,False
5.788102883045708,0.198237885462555,True,T3,Q1,False
5.948646796293614,0.2026431718061674,True,T3,Q1,False
6.10919070954152,0.211453744493392,True,T3,Q1,False
6.269734622789426,0.2158590308370044,True,T3,Q1,False
6.430278536037331,0.2290748898678413,True,T3,Q1,False
6.590822449285237,0.251101321585903,True,T3,Q1,False
6.751366362533143,0.2731277533039647,True,T3,Q1,False
6.911910275781048,0.3171806167400881,True,T3,Q1,False
7.072454189028955,0.3392070484581497,True,T3,Q1,False
7.23299810227686,0.3480176211453744,True,T3,Q1,False
7.393542015524765,0.3656387665198237,True,T3,Q1,False
7.554085928772672,0.39647577092511,True,T3,Q1,False
7.714629842020577,0.4317180616740087,True,T3,Q1,False
7.8751737552684835,0.4669603524229074,True,T3,Q1,False
8.035717668516389,0.5110132158590308,True,T3,Q1,False
8.196261581764295,0.6431718061674009,True,T3,Q1,False
8.3568054950122,0.6475770925110131,True,T3,Q1,False
8.517349408260106,0.6563876651982379,True,T3,Q1,False
8.677893321508012,0.6563876651982379,True,T3,Q1,False
8.838437234755919,0.6563876651982379,True,T3,Q1,False
8.998981148003823,0.6651982378854625,True,T3,Q1,False
9.15952506125173,0.6651982378854625,True,T3,Q1,False
9.320068974499636,0.6784140969162995,True,T3,Q1,False
9.48061288774754,0.6784140969162995,True,T3,Q1,False
9.641156800995446,0.6828193832599119,True,T3,Q1,False
9.801700714243353,0.6828193832599119,True,T3,Q1,False
9.962244627491255,0.6828193832599119,True,T3,Q1,False
10.122788540739164,0.6960352422907489,True,T3,Q1,False
10.28333245398707,0.6960352422907489,True,T3,Q1,False
10.443876367234976,0.6960352422907489,True,T3,Q1,False
10.60442028048288,0.6960352422907489,True,T3,Q1,False
10.764964193730789,0.6960352422907489,True,T3,Q1,False
10.925508106978691,0.7004405286343612,True,T3,Q1,False
11.086052020226598,0.7092511013215859,True,T3,Q1,False
11.246595933474504,0.7092511013215859,True,T3,Q1,False
11.40713984672241,0.7092511013215859,True,T3,Q1,False
11.567683759970317,0.7136563876651982,True,T3,Q1,False
11.72822767321822,0.7180616740088105,True,T3,Q1,False
11.888771586466127,0.7224669603524229,True,T3,Q1,False
12.049315499714034,0.7268722466960352,True,T3,Q1,False
12.209859412961938,0.7312775330396475,True,T3,Q1,False
12.370403326209845,0.7312775330396475,True,T3,Q1,False
12.53094723945775,0.7312775330396475,True,T3,Q1,False
12.691491152705655,0.7312775330396475,True,T3,Q1,False
12.852035065953562,0.7312775330396475,True,T3,Q1,False
13.012578979201468,0.7356828193832599,True,T3,Q1,False
13.173122892449374,0.7400881057268722,True,T3,Q1,False
13.33366680569728,0.7400881057268722,True,T3,Q1,False
13.494210718945183,0.7444933920704846,True,T3,Q1,False
13.654754632193091,0.7533039647577092,True,T3,Q1,False
13.815298545440996,0.7709251101321586,True,T3,Q1,False
13.975842458688902,0.7797356828193832,True,T3,Q1,False
14.136386371936808,0.7841409691629956,True,T3,Q1,False
14.296930285184713,0.7973568281938326,True,T3,Q1,False
14.45747419843262,0.7973568281938326,True,T3,Q1,False
14.618018111680524,0.7973568281938326,True,T3,Q1,False
14.778562024928432,0.8105726872246696,True,T3,Q1,False
14.939105938176336,0.8149779735682818,True,T3,Q1,False
15.099649851424244,0.8193832599118942,True,T3,Q1,False
15.260193764672149,0.8193832599118942,True,T3,Q1,False
15.420737677920052,0.8414096916299559,True,T3,Q1,False
15.58128159116796,0.8458149779735682,True,T3,Q1,False
15.741825504415866,0.8502202643171806,True,T3,Q1,False
15.902369417663772,0.8590308370044052,True,T3,Q1,False
16.062913330911677,0.8766519823788546,True,T3,Q1,False
16.223457244159583,0.8854625550660793,True,T3,Q1,False
16.38400115740749,1.0,True,T3,Q1,False
4.095893229159124,0.0041666666666666,True,T3,,True
4.118408855248841,0.0499999999999999,True,T3,,True
4.1409244813385575,0.0499999999999999,True,T3,,True
4.163440107428275,0.0499999999999999,True,T3,,True
4.185955733517992,0.0499999999999999,True,T3,,True
4.208471359607709,0.0499999999999999,True,T3,,True
4.230986985697426,0.0499999999999999,True,T3,,True
4.253502611787143,0.0499999999999999,True,T3,,True
4.27601823787686,0.0583333333333333,True,T3,,True
4.298533863966576,0.075,True,T3,,True
4.321049490056294,0.0916666666666666,True,T3,,True
4.343565116146011,0.0958333333333333,True,T3,,True
4.366080742235728,0.0999999999999999,True,T3,,True
4.3885963683254445,0.0999999999999999,True,T3,,True
4.411111994415162,0.0999999999999999,True,T3,,True
4.433627620504879,0.1166666666666666,True,T3,,True
4.456143246594596,0.125,True,T3,,True
4.478658872684313,0.125,True,T3,,True
4.50117449877403,0.1291666666666666,True,T3,,True
4.523690124863747,0.1333333333333333,True,T3,,True
4.546205750953464,0.1458333333333333,True,T3,,True
4.568721377043181,0.1541666666666666,True,T3,,True
4.591237003132898,0.1791666666666666,True,T3,,True
4.613752629222615,0.1875,True,T3,,True
4.636268255312332,0.2208333333333333,True,T3,,True
4.658783881402049,0.2333333333333333,True,T3,,True
4.681299507491766,0.25,True,T3,,True
4.703815133581482,0.2749999999999999,True,T3,,True
4.7263307596712,0.3083333333333333,True,T3,,True
4.748846385760917,0.3291666666666666,True,T3,,True
4.771362011850634,0.3666666666666666,True,T3,,True
4.793877637940351,0.4125,True,T3,,True
4.816393264030068,0.4458333333333333,True,T3,,True
4.838908890119785,0.4583333333333333,True,T3,,True
4.861424516209501,0.4708333333333333,True,T3,,True
4.883940142299219,0.475,True,T3,,True
4.906455768388936,0.4833333333333333,True,T3,,True
4.928971394478653,0.5125,True,T3,,True
4.951487020568369,0.5166666666666666,True,T3,,True
4.974002646658087,0.5291666666666667,True,T3,,True
4.996518272747804,0.5291666666666667,True,T3,,True
5.01903389883752,0.5291666666666667,True,T3,,True
5.0415495249272375,0.5291666666666667,True,T3,,True
5.064065151016955,0.5291666666666667,True,T3,,True
5.086580777106672,0.5333333333333333,True,T3,,True
5.109096403196388,0.5375,True,T3,,True
5.131612029286106,0.5416666666666666,True,T3,,True
5.154127655375823,0.5499999999999999,True,T3,,True
5.176643281465539,0.5708333333333333,True,T3,,True
5.199158907555256,0.5708333333333333,True,T3,,True
5.221674533644974,0.5791666666666666,True,T3,,True
5.244190159734691,0.5833333333333333,True,T3,,True
5.266705785824408,0.5833333333333333,True,T3,,True
5.2892214119141245,0.6,True,T3,,True
5.311737038003842,0.6041666666666666,True,T3,,True
5.334252664093558,0.6124999999999999,True,T3,,True
5.356768290183275,0.6166666666666667,True,T3,,True
5.379283916272993,0.6208333333333333,True,T3,,True
5.40179954236271,0.625,True,T3,,True
5.424315168452427,0.6333333333333333,True,T3,,True
5.446830794542144,0.6416666666666666,True,T3,,True
5.469346420631861,0.65,True,T3,,True
5.491862046721577,0.6541666666666667,True,T3,,True
5.514377672811294,0.6625,True,T3,,True
5.536893298901012,0.6708333333333333,True,T3,,True
5.559408924990729,0.6708333333333333,True,T3,,True
5.581924551080446,0.6708333333333333,True,T3,,True
5.604440177170162,0.6875,True,T3,,True
5.62695580325988,0.7,True,T3,,True
5.649471429349596,0.7166666666666667,True,T3,,True
5.671987055439313,0.7291666666666666,True,T3,,True
5.694502681529031,0.7666666666666666,True,T3,,True
5.717018307618748,0.7875,True,T3,,True
5.739533933708465,0.8041666666666667,True,T3,,True
5.762049559798181,0.8083333333333333,True,T3,,True
5.784565185887899,0.825,True,T3,,True
5.807080811977615,0.8333333333333333,True,T3,,True
5.829596438067332,0.8458333333333333,True,T3,,True
5.852112064157049,0.8583333333333333,True,T3,,True
5.874627690246767,0.8708333333333333,True,T3,,True
5.897143316336484,0.8791666666666667,True,T3,,True
5.9196589424262,0.9041666666666668,True,T3,,True
5.9421745685159175,0.9208333333333332,True,T3,,True
5.964690194605635,0.9208333333333332,True,T3,,True
5.987205820695351,0.9208333333333332,True,T3,,True
6.009721446785068,0.925,True,T3,,True
6.032237072874786,0.925,True,T3,,True
6.054752698964503,0.925,True,T3,,True
6.077268325054219,0.9375,True,T3,,True
6.0997839511439365,0.9541666666666666,True,T3,,True
6.122299577233653,0.9708333333333332,True,T3,,True
6.14481520332337,0.9708333333333332,True,T3,,True
6.167330829413087,0.9791666666666666,True,T3,,True
6.1898464555028045,0.9791666666666666,True,T3,,True
6.212362081592522,0.9875,True,T3,,True
6.234877707682239,0.9875,True,T3,,True
6.257393333771955,0.9875,True,T3,,True
6.279908959861672,0.9916666666666666,True,T3,,True
6.302424585951389,0.9958333333333332,True,T3,,True
6.324940212041106,1.0,True,T3,,True
0.161664941975978,0.0006561679790026,True,T3,Q2,False
0.2401325406712443,0.0032808398950131,True,T3,Q2,False
0.3186001393665106,0.0072178477690288,True,T3,Q2,False
0.397067738061777,0.0131233595800524,True,T3,Q2,False
0.4755353367570434,0.0203412073490813,True,T3,Q2,False
0.5540029354523097,0.0367454068241469,True,T3,Q2,False
0.632470534147576,0.0734908136482939,True,T3,Q2,False
0.7109381328428425,0.1194225721784777,True,T3,Q2,False
0.7894057315381088,0.1758530183727034,True,T3,Q2,False
0.8678733302333751,0.2729658792650918,True,T3,Q2,False
0.9463409289286414,0.4245406824146981,True,T3,Q2,False
1.0248085276239078,0.8123359580052493,True,T3,Q2,False
1.1032761263191742,0.9901574803149604,True,T3,Q2,False
1.1817437250144405,0.9901574803149604,True,T3,Q2,False
1.2602113237097068,0.9901574803149604,True,T3,Q2,False
1.338678922404973,0.9901574803149604,True,T3,Q2,False
1.4171465211002394,0.9901574803149604,True,T3,Q2,False
1.4956141197955055,0.9901574803149604,True,T3,Q2,False
1.574081718490772,0.9901574803149604,True,T3,Q2,False
1.6525493171860384,0.9901574803149604,True,T3,Q2,False
1.731016915881305,0.9901574803149604,True,T3,Q2,False
1.8094845145765712,0.9901574803149604,True,T3,Q2,False
1.887952113271837,0.9901574803149604,True,T3,Q2,False
1.966419711967104,0.9901574803149604,True,T3,Q2,False
2.04488731066237,0.9901574803149604,True,T3,Q2,False
2.1233549093576367,0.9901574803149604,True,T3,Q2,False
2.2018225080529032,0.9901574803149604,True,T3,Q2,False
2.2802901067481693,0.9901574803149604,True,T3,Q2,False
2.358757705443436,0.9901574803149604,True,T3,Q2,False
2.437225304138702,0.9901574803149604,True,T3,Q2,False
2.5156929028339685,0.9901574803149604,True,T3,Q2,False
2.5941605015292346,0.9901574803149604,True,T3,Q2,False
2.672628100224501,0.9901574803149604,True,T3,Q2,False
2.751095698919768,0.9901574803149604,True,T3,Q2,False
2.829563297615034,0.9901574803149604,True,T3,Q2,False
2.9080308963103003,0.9901574803149604,True,T3,Q2,False
2.9864984950055664,0.9901574803149604,True,T3,Q2,False
3.064966093700833,0.9901574803149604,True,T3,Q2,False
3.143433692396099,0.9901574803149604,True,T3,Q2,False
3.2219012910913656,0.9901574803149604,True,T3,Q2,False
3.300368889786632,0.9901574803149604,True,T3,Q2,False
3.378836488481898,0.9901574803149604,True,T3,Q2,False
3.4573040871771648,0.9901574803149604,True,T3,Q2,False
3.535771685872431,0.9901574803149604,True,T3,Q2,False
3.6142392845676974,0.9901574803149604,True,T3,Q2,False
3.692706883262964,0.9901574803149604,True,T3,Q2,False
3.77117448195823,0.9901574803149604,True,T3,Q2,False
3.849642080653496,0.9901574803149604,True,T3,Q2,False
3.928109679348762,0.9901574803149604,True,T3,Q2,False
4.006577278044029,0.9901574803149604,True,T3,Q2,False
4.085044876739295,0.9901574803149604,True,T3,Q2,False
4.163512475434562,0.9901574803149604,True,T3,Q2,False
4.241980074129828,0.9908136482939632,True,T3,Q2,False
4.320447672825094,0.9908136482939632,True,T3,Q2,False
4.3989152715203605,0.9908136482939632,True,T3,Q2,False
4.477382870215627,0.9921259842519684,True,T3,Q2,False
4.555850468910894,0.9921259842519684,True,T3,Q2,False
4.63431806760616,0.9927821522309712,True,T3,Q2,False
4.712785666301426,0.9927821522309712,True,T3,Q2,False
4.791253264996692,0.9927821522309712,True,T3,Q2,False
4.869720863691959,0.9940944881889764,True,T3,Q2,False
4.948188462387225,0.9940944881889764,True,T3,Q2,False
5.026656061082491,0.9940944881889764,True,T3,Q2,False
5.105123659777758,0.9940944881889764,True,T3,Q2,False
5.183591258473024,0.9940944881889764,True,T3,Q2,False
5.262058857168291,0.994750656167979,True,T3,Q2,False
5.340526455863557,0.9954068241469816,True,T3,Q2,False
5.418994054558823,0.9954068241469816,True,T3,Q2,False
5.497461653254089,0.9954068241469816,True,T3,Q2,False
5.575929251949356,0.9954068241469816,True,T3,Q2,False
5.654396850644623,0.9954068241469816,True,T3,Q2,False
5.732864449339888,0.9954068241469816,True,T3,Q2,False
5.811332048035155,0.9954068241469816,True,T3,Q2,False
5.889799646730421,0.9973753280839894,True,T3,Q2,False
5.968267245425688,0.9973753280839894,True,T3,Q2,False
6.046734844120954,0.9973753280839894,True,T3,Q2,False
6.12520244281622,0.9973753280839894,True,T3,Q2,False
6.203670041511487,0.9973753280839894,True,T3,Q2,False
6.282137640206753,0.9986876640419948,True,T3,Q2,False
6.36060523890202,0.9986876640419948,True,T3,Q2,False
6.439072837597285,0.9986876640419948,True,T3,Q2,False
6.517540436292552,0.9993438320209972,True,T3,Q2,False
6.596008034987818,0.9993438320209972,True,T3,Q2,False
6.674475633683085,0.9993438320209972,True,T3,Q2,False
6.752943232378351,0.9993438320209972,True,T3,Q2,False
6.831410831073617,0.9993438320209972,True,T3,Q2,False
6.909878429768884,0.9993438320209972,True,T3,Q2,False
6.98834602846415,0.9993438320209972,True,T3,Q2,False
7.066813627159417,0.9993438320209972,True,T3,Q2,False
7.145281225854683,0.9993438320209972,True,T3,Q2,False
7.223748824549949,0.9993438320209972,True,T3,Q2,False
7.302216423245215,0.9993438320209972,True,T3,Q2,False
7.380684021940482,0.9993438320209972,True,T3,Q2,False
7.459151620635748,0.9993438320209972,True,T3,Q2,False
7.537619219331014,0.9993438320209972,True,T3,Q2,False
7.616086818026281,0.9993438320209972,True,T3,Q2,False
7.694554416721547,0.9993438320209972,True,T3,Q2,False
7.773022015416814,0.9993438320209972,True,T3,Q2,False
7.85148961411208,0.9993438320209972,True,T3,Q2,False
7.929957212807346,1.0,True,T3,Q2,False
4.095893229159124,0.0041666666666666,True,T3,,True
4.118408855248841,0.0499999999999999,True,T3,,True
4.1409244813385575,0.0499999999999999,True,T3,,True
4.163440107428275,0.0499999999999999,True,T3,,True
4.185955733517992,0.0499999999999999,True,T3,,True
4.208471359607709,0.0499999999999999,True,T3,,True
4.230986985697426,0.0499999999999999,True,T3,,True
4.253502611787143,0.0499999999999999,True,T3,,True
4.27601823787686,0.0583333333333333,True,T3,,True
4.298533863966576,0.075,True,T3,,True
4.321049490056294,0.0916666666666666,True,T3,,True
4.343565116146011,0.0958333333333333,True,T3,,True
4.366080742235728,0.0999999999999999,True,T3,,True
4.3885963683254445,0.0999999999999999,True,T3,,True
4.411111994415162,0.0999999999999999,True,T3,,True
4.433627620504879,0.1166666666666666,True,T3,,True
4.456143246594596,0.125,True,T3,,True
4.478658872684313,0.125,True,T3,,True
4.50117449877403,0.1291666666666666,True,T3,,True
4.523690124863747,0.1333333333333333,True,T3,,True
4.546205750953464,0.1458333333333333,True,T3,,True
4.568721377043181,0.1541666666666666,True,T3,,True
4.591237003132898,0.1791666666666666,True,T3,,True
4.613752629222615,0.1875,True,T3,,True
4.636268255312332,0.2208333333333333,True,T3,,True
4.658783881402049,0.2333333333333333,True,T3,,True
4.681299507491766,0.25,True,T3,,True
4.703815133581482,0.2749999999999999,True,T3,,True
4.7263307596712,0.3083333333333333,True,T3,,True
4.748846385760917,0.3291666666666666,True,T3,,True
4.771362011850634,0.3666666666666666,True,T3,,True
4.793877637940351,0.4125,True,T3,,True
4.816393264030068,0.4458333333333333,True,T3,,True
4.838908890119785,0.4583333333333333,True,T3,,True
4.861424516209501,0.4708333333333333,True,T3,,True
4.883940142299219,0.475,True,T3,,True
4.906455768388936,0.4833333333333333,True,T3,,True
4.928971394478653,0.5125,True,T3,,True
4.951487020568369,0.5166666666666666,True,T3,,True
4.974002646658087,0.5291666666666667,True,T3,,True
4.996518272747804,0.5291666666666667,True,T3,,True
5.01903389883752,0.5291666666666667,True,T3,,True
5.0415495249272375,0.5291666666666667,True,T3,,True
5.064065151016955,0.5291666666666667,True,T3,,True
5.086580777106672,0.5333333333333333,True,T3,,True
5.109096403196388,0.5375,True,T3,,True
5.131612029286106,0.5416666666666666,True,T3,,True
5.154127655375823,0.5499999999999999,True,T3,,True
5.176643281465539,0.5708333333333333,True,T3,,True
5.199158907555256,0.5708333333333333,True,T3,,True
5.221674533644974,0.5791666666666666,True,T3,,True
5.244190159734691,0.5833333333333333,True,T3,,True
5.266705785824408,0.5833333333333333,True,T3,,True
5.2892214119141245,0.6,True,T3,,True
5.311737038003842,0.6041666666666666,True,T3,,True
5.334252664093558,0.6124999999999999,True,T3,,True
5.356768290183275,0.6166666666666667,True,T3,,True
5.379283916272993,0.6208333333333333,True,T3,,True
5.40179954236271,0.625,True,T3,,True
5.424315168452427,0.6333333333333333,True,T3,,True
5.446830794542144,0.6416666666666666,True,T3,,True
5.469346420631861,0.65,True,T3,,True
5.491862046721577,0.6541666666666667,True,T3,,True
5.514377672811294,0.6625,True,T3,,True
5.536893298901012,0.6708333333333333,True,T3,,True
5.559408924990729,0.6708333333333333,True,T3,,True
5.581924551080446,0.6708333333333333,True,T3,,True
5.604440177170162,0.6875,True,T3,,True
5.62695580325988,0.7,True,T3,,True
5.649471429349596,0.7166666666666667,True,T3,,True
5.671987055439313,0.7291666666666666,True,T3,,True
5.694502681529031,0.7666666666666666,True,T3,,True
5.717018307618748,0.7875,True,T3,,True
5.739533933708465,0.8041666666666667,True,T3,,True
5.762049559798181,0.8083333333333333,True,T3,,True
5.784565185887899,0.825,True,T3,,True
5.807080811977615,0.8333333333333333,True,T3,,True
5.829596438067332,0.8458333333333333,True,T3,,True
5.852112064157049,0.8583333333333333,True,T3,,True
5.874627690246767,0.8708333333333333,True,T3,,True
5.897143316336484,0.8791666666666667,True,T3,,True
5.9196589424262,0.9041666666666668,True,T3,,True
5.9421745685159175,0.9208333333333332,True,T3,,True
5.964690194605635,0.9208333333333332,True,T3,,True
5.987205820695351,0.9208333333333332,True,T3,,True
6.009721446785068,0.925,True,T3,,True
6.032237072874786,0.925,True,T3,,True
6.054752698964503,0.925,True,T3,,True
6.077268325054219,0.9375,True,T3,,True
6.0997839511439365,0.9541666666666666,True,T3,,True
6.122299577233653,0.9708333333333332,True,T3,,True
6.14481520332337,0.9708333333333332,True,T3,,True
6.167330829413087,0.9791666666666666,True,T3,,True
6.1898464555028045,0.9791666666666666,True,T3,,True
6.212362081592522,0.9875,True,T3,,True
6.234877707682239,0.9875,True,T3,,True
6.257393333771955,0.9875,True,T3,,True
6.279908959861672,0.9916666666666666,True,T3,,True
6.302424585951389,0.9958333333333332,True,T3,,True
6.324940212041106,1.0,True,T3,,True
0.0,0.0040160642570281,True,T3,Q3,False
0.1552188862587417,0.0080321285140562,True,T3,Q3,False
0.3104377725174835,0.0200803212851405,True,T3,Q3,False
0.4656566587762253,0.0240963855421686,True,T3,Q3,False
0.6208755450349671,0.0481927710843373,True,T3,Q3,False
0.7760944312937089,0.0763052208835341,True,T3,Q3,False
0.9313133175524506,0.1526104417670682,True,T3,Q3,False
1.0865322038111924,0.2289156626506023,True,T3,Q3,False
1.2417510900699342,0.2289156626506023,True,T3,Q3,False
1.396969976328676,0.2289156626506023,True,T3,Q3,False
1.5521888625874178,0.2289156626506023,True,T3,Q3,False
1.7074077488461596,0.2289156626506023,True,T3,Q3,False
1.8626266351049008,0.2289156626506023,True,T3,Q3,False
2.0178455213636437,0.2289156626506023,True,T3,Q3,False
2.173064407622385,0.2289156626506023,True,T3,Q3,False
2.328283293881127,0.2289156626506023,True,T3,Q3,False
2.4835021801398685,0.2289156626506023,True,T3,Q3,False
2.63872106639861,0.2289156626506023,True,T3,Q3,False
2.793939952657352,0.2289156626506023,True,T3,Q3,False
2.9491588389160937,0.2289156626506023,True,T3,Q3,False
3.104377725174836,0.2289156626506023,True,T3,Q3,False
3.2595966114335773,0.2409638554216867,True,T3,Q3,False
3.4148154976923197,0.2409638554216867,True,T3,Q3,False
3.570034383951061,0.2409638554216867,True,T3,Q3,False
3.7252532702098025,0.2409638554216867,True,T3,Q3,False
3.880472156468545,0.253012048192771,True,T3,Q3,False
4.035691042727287,0.2650602409638554,True,T3,Q3,False
4.190909928986028,0.3172690763052208,True,T3,Q3,False
4.34612881524477,0.3373493975903614,True,T3,Q3,False
4.501347701503511,0.3534136546184738,True,T3,Q3,False
4.656566587762254,0.3775100401606425,True,T3,Q3,False
4.811785474020995,0.3895582329317268,True,T3,Q3,False
4.967004360279737,0.4176706827309236,True,T3,Q3,False
5.122223246538479,0.4538152610441766,True,T3,Q3,False
5.27744213279722,0.4738955823293172,True,T3,Q3,False
5.4326610190559625,0.5060240963855421,True,T3,Q3,False
5.587879905314704,0.5100401606425703,True,T3,Q3,False
5.743098791573446,0.5341365461847389,True,T3,Q3,False
5.898317677832187,0.5542168674698795,True,T3,Q3,False
6.05353656409093,0.5783132530120482,True,T3,Q3,False
6.208755450349671,0.6024096385542168,True,T3,Q3,False
6.363974336608413,0.6305220883534136,True,T3,Q3,False
6.5191932228671545,0.6666666666666666,True,T3,Q3,False
6.674412109125896,0.6987951807228916,True,T3,Q3,False
6.829630995384639,0.7108433734939759,True,T3,Q3,False
6.98484988164338,0.7269076305220883,True,T3,Q3,False
7.140068767902122,0.7389558232931727,True,T3,Q3,False
7.295287654160863,0.7710843373493975,True,T3,Q3,False
7.450506540419605,0.7710843373493975,True,T3,Q3,False
7.605725426678347,0.7831325301204819,True,T3,Q3,False
7.760944312937089,0.7951807228915663,True,T3,Q3,False
7.916163199195831,0.8192771084337349,True,T3,Q3,False
8.071382085454573,0.8232931726907631,True,T3,Q3,False
8.226600971713314,0.8353413654618473,True,T3,Q3,False
8.381819857972056,0.8353413654618473,True,T3,Q3,False
8.537038744230799,0.8353413654618473,True,T3,Q3,False
8.69225763048954,0.8393574297188755,True,T3,Q3,False
8.847476516748282,0.8514056224899598,True,T3,Q3,False
9.002695403007023,0.859437751004016,True,T3,Q3,False
9.157914289265763,0.859437751004016,True,T3,Q3,False
9.313133175524507,0.8835341365461847,True,T3,Q3,False
9.468352061783248,0.8995983935742972,True,T3,Q3,False
9.62357094804199,0.9036144578313252,True,T3,Q3,False
9.778789834300731,0.9036144578313252,True,T3,Q3,False
9.934008720559474,0.9036144578313252,True,T3,Q3,False
10.089227606818216,0.9076305220883534,True,T3,Q3,False
10.244446493076955,0.9156626506024096,True,T3,Q3,False
10.3996653793357,0.9156626506024096,True,T3,Q3,False
10.55488426559444,0.9236947791164658,True,T3,Q3,False
10.710103151853184,0.927710843373494,True,T3,Q3,False
10.865322038111923,0.9357429718875502,True,T3,Q3,False
11.020540924370666,0.9397590361445782,True,T3,Q3,False
11.175759810629408,0.9437751004016064,True,T3,Q3,False
11.330978696888147,0.9437751004016064,True,T3,Q3,False
11.486197583146891,0.9437751004016064,True,T3,Q3,False
11.641416469405634,0.9558232931726908,True,T3,Q3,False
11.796635355664376,0.9598393574297188,True,T3,Q3,False
11.951854241923115,0.963855421686747,True,T3,Q3,False
12.10707312818186,0.967871485943775,True,T3,Q3,False
12.2622920144406,0.9718875502008032,True,T3,Q3,False
12.417510900699344,0.9759036144578312,True,T3,Q3,False
12.572729786958083,0.9759036144578312,True,T3,Q3,False
12.727948673216826,0.9759036144578312,True,T3,Q3,False
12.883167559475568,0.9759036144578312,True,T3,Q3,False
13.038386445734307,0.9759036144578312,True,T3,Q3,False
13.193605331993052,0.9839357429718876,True,T3,Q3,False
13.348824218251792,0.9879518072289156,True,T3,Q3,False
13.504043104510536,0.9919678714859438,True,T3,Q3,False
13.659261990769275,0.9919678714859438,True,T3,Q3,False
13.814480877028018,0.9959839357429718,True,T3,Q3,False
13.96969976328676,0.9959839357429718,True,T3,Q3,False
14.1249186495455,0.9959839357429718,True,T3,Q3,False
14.280137535804243,0.9959839357429718,True,T3,Q3,False
14.435356422062986,0.9959839357429718,True,T3,Q3,False
14.590575308321728,0.9959839357429718,True,T3,Q3,False
14.74579419458047,0.9959839357429718,True,T3,Q3,False
14.90101308083921,0.9959839357429718,True,T3,Q3,False
15.056231967097952,0.9959839357429718,True,T3,Q3,False
15.211450853356697,0.9959839357429718,True,T3,Q3,False
15.366669739615435,1.0,True,T3,Q3,False


==> figs/plots/data/mcs/mcs_Backhaul_LB_0_down.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,6554970,11.643582810241575
1,145599.0,0.2586272726783438,8244,0.014643804119260887
2,232155.0,0.4123765581401033,14193,0.025211003379993907
3,1688534.0,2.9993402650063157,119888,0.21295686417393855
4,3464045.0,6.15317763710639,272343,0.48376243877388014
5,3136983.0,5.572217925455044,273124,0.48514972783466903
6,3779424.0,6.713384854395131,363486,0.6456596050574556
7,2915644.0,5.179053810953214,302238,0.5368648798395406
8,4653459.0,8.26593183806546,506146,0.899066336699105
9,2708743.0,4.811535892942636,308776,0.5484783188657084
10,3850077.0,6.8388856661901505,457752,0.8131041512857727
11,2864772.0,5.088689958071719,364806,0.648004318963014
12,1954568.0,3.471896037090674,255663,0.4541337812400044
13,2426047.0,4.309383436695842,322882,0.573534784283745
14,1713814.0,3.044245088894588,247979,0.4404847042321926
15,14208013.0,25.23767094807281,2737450,4.862528091493294


==> figs/plots/data/mcs/mcs_Backhaul_LB_0_up.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,6970924,11.816919993273554
1,147050.0,0.2492751441574856,22201,0.037634528904728584
2,237947.0,0.4033612562178934,35585,0.06032272019615183
3,1801825.0,3.0544045332986163,278622,0.47231240540936387
4,3767889.0,6.387222534133998,549445,0.931404159004486
5,3538464.0,5.998307539585673,505060,0.8561639191307696
6,4366888.0,7.402629280650079,620614,1.052047904224099
7,3418473.0,5.794902073264008,487062,0.8256542010447688
8,5240332.0,8.883267696246753,741423,1.2568400218067015
9,2897496.0,4.911756090416443,409703,0.6945173368701416
10,4020912.0,6.8161402138358635,559896,0.9491204087942847
11,2919556.0,4.949151599971793,412411,0.6991078645163741
12,1930670.0,3.2728190586231403,272451,0.4618514947354717
13,2318196.0,3.9297425507331285,322634,0.5469203458694745
14,1567233.0,2.6567305814577944,223305,0.3785405376816547
15,13847185.0,23.47336985413378,1530512,2.594482145085084


==> figs/plots/data/mcs/mcs_Backhaul_LB_1_down.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,7590953,11.41879058088203
1,447969.0,0.6738632419048232,42019,0.06320763169236882
2,687023.0,1.0334633558196602,65410,0.09839385013917142
3,4396352.0,6.613270139841715,448825,0.6751508911284759
4,7868909.0,11.836909538369932,742967,1.1176178513430632
5,5876382.0,8.839624673116104,550879,0.8286669587343926
6,5808328.0,8.737253551309482,560552,0.8432176958142917
7,3782785.0,5.690303935158317,376395,0.566197113944862
8,4960185.0,7.461423322925638,511580,0.7695509227059671
9,2509703.0,3.7752536443331133,263180,0.39589196574877134
10,3210773.0,4.829847384083441,347023,0.5220138978267188
11,2266238.0,3.4090182258323733,260946,0.39253144195713535
12,1635748.0,2.460595376508934,199762,0.30049460772819386
13,2126236.0,3.1984183816619978,287045,0.43179120491054057
14,1729947.0,2.6022954573721018,290011,0.43625284929997316
15,11580201.0,17.419669190880338,2644359,3.9778116979081055


==> figs/plots/data/mcs/mcs_Backhaul_LB_1_up.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,6952171,11.312842805325296
1,276090.0,0.4492643765698889,34613,0.05632361862513515
2,428876.0,0.6978836928747425,54249,0.08827608085964686
3,3068602.0,4.9933484170781774,413843,0.6734214111080173
4,5823810.0,9.476729939191873,743441,1.2097560845430648
5,4662379.0,7.586804283992691,580997,0.9454208953383886
6,5051720.0,8.220355088578502,635545,1.0341835206168641
7,3660284.0,5.956156359624539,467844,0.7612939367306425
8,5236958.0,8.521781560334283,673653,1.0961943390540596
9,2633100.0,4.284682639523975,341386,0.5555165651044518
10,3365881.0,5.477092357830541,429574,0.6990195055982956
11,2360806.0,3.841595261662693,304745,0.4958929060733485
12,1608147.0,2.616839289317748,208196,0.33878462147975147
13,2031452.0,3.305657634509232,264386,0.4302191729646371
14,1540268.0,2.506383942810495,217933,0.3546290462494317
15,12753249.0,20.752582350775324,1581766,2.5739111009795606


==> figs/plots/data/mcs/mcs_MacroPedestrian_LB_0_down.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,3500425,3.5737222944190963
1,13025.0,0.013297737527531293,743,0.0007585580793056239
2,53497.0,0.054617202649546386,3040,0.003103656206041853
3,124716.0,0.127327495852867,8914,0.009100655072584564
4,244368.0,0.2494849538677748,19326,0.01973067757827791
5,361776.0,0.36935142355164385,30681,0.03132344607156911
6,622657.0,0.6356951520675664,50121,0.05117051075757358
7,781158.0,0.7975150903286978,73170,0.07470214624871131
8,1068450.0,1.0908228530741506,96302,0.0983185197217903
9,1210867.0,1.2362219997504211,113612,0.11599098318448256
10,1629691.0,1.6638159822633398,147718,0.15081114718555605
11,2025895.0,2.068316312348408,186907,0.19082074687587652
12,2140624.0,2.1854476850007023,209391,0.21377555152608868
13,2559038.0,2.612623082301622,247594,0.2527785048285284
14,2436561.0,2.4875814700820866,264447,0.26998439892077297
15,79176245.0,80.83415926491455,2048459,2.091352792161937


==> figs/plots/data/mcs/mcs_MacroPedestrian_LB_0_up.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,3770134,3.8434732737069726
1,3346.0,0.003411088723590071,114,0.0001162176074385141
2,23005.0,0.023452509290552776,899,0.0009164879744493348
3,91963.0,0.09375192835849185,4321,0.004405055102998415
4,271197.0,0.2764725130219535,17303,0.017639590013233414
5,435478.0,0.44394922150973015,38234,0.0389777544105627
6,616129.0,0.6281143706445986,53032,0.05406361541823929
7,773718.0,0.788768901685195,70924,0.07230366306990502
8,1114335.0,1.1360118209210226,98431,0.10034574840158228
9,1250342.0,1.2746645238586543,119507,0.12183173343995177
10,1584527.0,1.6153503233484772,147697,0.15057010496356327
11,1839514.0,1.8752975081548315,174311,0.1777018190369722
12,1926475.0,1.9639501341237844,186687,0.19031856561292876
13,2465492.0,2.5134524684104997,232393,0.23691367057419827
14,2511655.0,2.56051346325422,266622,0.2718085169339606
15,79414539.0,80.95936595098743,2359659,2.4055607311469887


==> figs/plots/data/mcs/mcs_MacroPedestrian_LB_1_down.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,3542042,3.880453858724342
1,16830.0,0.018437962746441366,835,0.0009147771178418622
2,66968.0,0.07336622039237585,3794,0.004156484293523384
3,186280.0,0.20407746288812226,11245,0.012319363700756576
4,281281.0,0.30815499698643933,26191,0.028693326339396665
5,372563.0,0.40815821240062006,32367,0.03545939038705096
6,595754.0,0.6526732060631866,47065,0.05156165874398472
7,737890.0,0.8083890868075828,69886,0.07656301036825913
8,1013675.0,1.1105229879381433,89447,0.09799289683784557
9,1213363.0,1.329289470701743,110805,0.12139147130834436
10,1628319.0,1.7838909721522676,147277,0.16134805938251012
11,1993557.0,2.1840243433694244,184636,0.20227639273035936
12,2062359.0,2.259399786796677,203150,0.22255924729290338
13,2435837.0,2.668560419631818,235117,0.25758042109655704
14,2357491.0,2.582729128524706,253416,0.27762773424552495
15,72774856.0,79.7278718838761,2126811,2.3300096248794833


==> figs/plots/data/mcs/mcs_MacroPedestrian_LB_1_up.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,3907208,4.2609230750977
1,15708.0,0.017130027288957912,835,0.000910591595765206
2,45537.0,0.04965941257049124,2536,0.002765581181868937
3,132643.0,0.1446510192060889,6989,0.007621706182997634
4,315463.0,0.34402150488009486,21812,0.023786615433330147
5,520273.0,0.5673727201240132,42779,0.04665173398232305
6,718439.0,0.7834784616406693,64325,0.07014826873963698
7,811304.0,0.8847504239649038,77471,0.08448436109643864
8,1075527.0,1.172893230201874,96472,0.1052054999121688
9,1187561.0,1.2950695401898489,114018,0.12433991924066738
10,1586679.0,1.730319236619331,145494,0.15866540555001543
11,1931699.0,2.1065735029317993,182183,0.1986758187919671
12,2054326.0,2.240301785104135,200082,0.21819519480705862
13,2577196.0,2.8105066086703063,246417,0.2687248494055985
14,2647288.0,2.8869439573294375,279170,0.3044429410655959
15,72171777.0,78.70540549418035,2426625,2.646304588112267


==> figs/plots/data/mcs/mcs_PicoPassenger_LB_0_down.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,472,0.001568505890470702
1,0.0,0.0,0,0.0
2,0.0,0.0,0,0.0
3,0.0,0.0,0,0.0
4,0.0,0.0,0,0.0
5,0.0,0.0,0,0.0
6,0.0,0.0,0,0.0
7,0.0,0.0,0,0.0
8,0.0,0.0,0,0.0
9,0.0,0.0,0,0.0
10,0.0,0.0,0,0.0
11,0.0,0.0,0,0.0
12,0.0,0.0,0,0.0
13,0.0,0.0,0,0.0
14,0.0,0.0,0,0.0
15,30091860.0,99.99843149410952,472,0.001568505890470702


==> figs/plots/data/mcs/mcs_PicoPassenger_LB_0_up.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,312,0.0010287929469121077
1,0.0,0.0,0,0.0
2,0.0,0.0,0,0.0
3,0.0,0.0,0,0.0
4,0.0,0.0,0,0.0
5,0.0,0.0,0,0.0
6,4.0,1.3189653165539842e-05,0,0.0
7,24.0,7.913791899323905e-05,0,0.0
8,31.0,0.00010221981203293378,0,0.0
9,58.0,0.00019124997090032772,5,1.6487066456924802e-05
10,53.0,0.00017476290444340292,11,3.6271546205234564e-05
11,35.0,0.00011540946519847362,1,3.2974132913849604e-06
12,29.0,9.562498545016386e-05,2,6.594826582769921e-06
13,26.0,8.573274557600897e-05,5,1.6487066456924802e-05
14,30.0,9.892239874154881e-05,3,9.892239874154881e-06
15,30326200.0,99.99801495719859,285,0.0009397627880447137


==> figs/plots/data/mcs/mcs_PicoPassenger_LB_1_down.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,1239,0.004303710673931914
1,0.0,0.0,0,0.0
2,0.0,0.0,0,0.0
3,0.0,0.0,0,0.0
4,0.0,0.0,0,0.0
5,0.0,0.0,0,0.0
6,0.0,0.0,0,0.0
7,1.0,3.4735356528909715e-06,0,0.0
8,5.0,1.736767826445486e-05,0,0.0
9,7.0,2.43147495702368e-05,3,1.0420606958672914e-05
10,16.0,5.5576570446255544e-05,2,6.947071305781943e-06
11,10.0,3.473535652890972e-05,4,1.3894142611563886e-05
12,5.0,1.736767826445486e-05,1,3.4735356528909715e-06
13,13.0,4.515596348758263e-05,1,3.4735356528909715e-06
14,27.0,9.378546262805624e-05,6,2.084121391734583e-05
15,28787787.0,99.99540451233122,1222,0.004244660567832768


==> figs/plots/data/mcs/mcs_PicoPassenger_LB_1_up.csv <==
MCS,count_acks,percentage_acks,count_nacks,percentage_nacks
0,0.0,0.0,415,0.0014824530604457553
1,0.0,0.0,0,0.0
2,0.0,0.0,0,0.0
3,0.0,0.0,0,0.0
4,0.0,0.0,0,0.0
5,0.0,0.0,0,0.0
6,0.0,0.0,0,0.0
7,16.0,5.7154816788270085e-05,0,0.0
8,39.0,0.00013931486592140834,3,1.0716528147800642e-05
9,62.0,0.00022147491505454658,4,1.4288704197067521e-05
10,100.0,0.00035721760492668807,9,3.2149584443401925e-05
11,35.0,0.00012502616172434082,6,2.1433056295601284e-05
12,48.0,0.00017146445036481027,2,7.144352098533761e-06
13,79.0,0.00028220190789208355,5,1.7860880246334402e-05
14,95.0,0.00033935672468035367,9,3.2149584443401925e-05
15,27993252.0,99.9968243354922,377,0.001346710370573614


==> figs/plots/data/time_connection_data_LB_false.csv <==
donor,time
1,35.92577754036087
2,32.76400265115544
3,31.3102198084837


==> figs/plots/data/time_connection_data_LB_true.csv <==
donor,time
1,50.13387881515774
2,0.0
3,49.86612118484225

